Base Models Know How to Reason, Thinking Models Learn When

What do thinking language models learn during training that their base models lack? We first present an unsupervised method that discovers a model's reasoning behaviors by training small Sparse Autoencoders on sentence-level activations of reasoning traces, yielding interpretable reasoning taxonomies. Building on this, we introduce constructive model diffing, which aims to reconstruct the base-to-fine-tuned difference from interpretable components: reasoning mechanisms (category vectors that can induce a reasoning behavior in the base model) and reasoning heuristics (a classifier determining when a mechanism should fire). Across nine base/thinking pairs (four RL-trained, four SFT-distilled, one mixed), two independent findings agree: category vectors in the base model converge to far lower loss for taxonomies derived from purely RL-trained models, and hybrid models recover roughly 76% of the RL base-to-thinking gap but only 11% of the SFT gap. This indicates RL primarily teaches heuristics for orchestrating pre-existing base mechanisms, whereas SFT-distillation installs new ones, offering a new lens on what training paradigms teach, with implications for efficient reasoning-model development.

==> sae-results/sae_topk_results_deepseek-r1-distill-llama-8b_layer6.json <==
{
  "clustering_method": "sae_topk",
  "model_id": "deepseek-r1-distill-llama-8b",
  "layer": 6,
  "cluster_range": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20
  ],
  "silhouette_scores": [
    0.041404396295547485,
    0.03964227810502052,
    0.039941929280757904,
    0.03718578815460205,
    0.038344014436006546,
    0.03676648810505867,
    0.030570751056075096,
    0.03727835789322853,
    0.03991473838686943,
    0.0380404070019722,
    0.04013532027602196,
    0.04124801605939865,
    0.035961657762527466,
    0.03984362632036209,
    0.041706204414367676,
    0.04333493858575821,
    0.04195277392864227
  ],
  "accuracy_scores": [
    0.605,
    0.579,
    0.6708333333333333,
    0.6992857142857142,
    0.63875,
    0.7388888888888889,
    0.7629999999999999,
    0.7390909090909091,
    0.7520833333333333,
    0.7376923076923076,
    0.7778571428571428,
    0.7514285714285714,
    0.7746875000000001,
    0.7841176470588236,
    0.7769444444444445,
    0.7955263157894737,
    0.7791666666666667
  ],
  "precision_scores": [
    0.883816425120773,
    0.8556833871383891,
    0.8982739435864436,
    0.8559570189525124,
    0.8590961003717141,
    0.9166971448077439,
    0.8580109514679775,
    0.8969670139076936,
    0.8946581569899256,
    0.8683609658948208,
    0.9066536140842614,
    0.9054334194494159,
    0.8924009518006488,
    0.8975793663069769,
    0.8999099857306467,
    0.9096094581092762,
    0.8904486373924416
  ],
  "recall_scores": [
    0.2875,
    0.5066666666666667,
    0.39166666666666666,
    0.5157142857142857,
    0.5860714285714286,
    0.5377777777777779,
    0.635,
    0.5481818181818181,
    0.5950000000000001,
    0.5661538461538462,
    0.6450000000000001,
    0.5714285714285714,
    0.631875,
    0.6547058823529412,
    0.6411111111111112,
    0.671578947368421,
    0.6533333333333331
  ],
  "f1_scores": [
    0.4035238192399996,
    0.6221635951239247,
    0.5377837805811859,
    0.5902271805295481,
    0.6710017710125004,
    0.6456946993188932,
    0.7173063516133474,
    0.6605282974448445,
    0.6888144216058425,
    0.6633808563782371,
    0.7222266715277955,
    0.6828505047707808,
    0.7179932075592063,
    0.7422821925741843,
    0.7318530607227648,
    0.7572333385680299,
    0.7289950745953336
  ],
  "assignment_rates": [
    0.58,
    0.6,
    0.58,
    0.9,
    0.74,
    0.88,
    0.88,
    0.86,
    0.7,
    0.96,
    0.88,
    0.92,
    0.92,
    0.92,
    0.8,
    0.98,
    0.9
  ],
  "orthogonality_scores": [
    0.8686458468437195,
    0.8227256536483765,
    0.8471971154212952,
    0.8605161309242249,
    0.844816267490387,
    0.8485536575317383,
    0.8472781777381897,
    0.832138180732727,
    0.8618854284286499,
    0.7991394400596619,
    0.8589694499969482,
    0.8760018944740295,
    0.8600233197212219,
    0.8720346093177795,
    0.8773636221885681,
    0.8873785138130188,
    0.8868914246559143
  ],
  "optimal_n_clusters": 19,
  "optimal_silhouette": 0.04333493858575821,
  "optimal_accuracy": 0.7955263157894737,
  "optimal_precision": 0.9096094581092762,
  "optimal_recall": 0.671578947368421,
  "optimal_f1": 0.7572333385680299,
  "optimal_assignment_rate": 0.98,
  "optimal_orthogonality": 0.8873785138130188,
  "detailed_results": {
    "4": {
      "accuracy": 0.605,
      "categories": [
        [
          "0",
          "Step-by-Step Explicit Calculation Execution",
          "This function involves the explicit, often line-by-line, execution of arithmetic or algebraic calculations as part of the reasoning process. Included are sentences where the LLM performs and narrates intermediate computational steps (e.g., multiplying, dividing, expanding, or substituting values), often breaking down complex expressions into simpler operations and sometimes verifying results. NOT INCLUDED are sentences that merely state a result without showing the calculation, set up equations without solving them, or discuss strategies without performing the computation. These sentences typically appear in the middle of reasoning traces, following the setup of a problem and preceding the final answer or conclusion."
        ],
        [
          "1",
          "Anticipating and Weighing Consequences (Consequence Analysis)",
          "These sentences serve the cognitive function of projecting possible outcomes, side effects, or ripple effects that could result from a proposed action, change, or scenario. Included in this category are statements that explicitly consider both positive and negative downstream impacts\u2014economic, social, environmental, or otherwise\u2014often using modal verbs (\"could,\" \"might,\" \"would\") and conditional phrasing (\"if...then,\" \"on the flip side,\" \"this might lead to...\"). NOT INCLUDED are sentences that merely describe current facts, restate the problem, propose solutions, or explain mechanisms without forecasting consequences. These sentences typically appear after an initial proposal or hypothesis, as part of a broader evaluation or exploration of implications within the reasoning process."
        ],
        [
          "2",
          "Stepwise Reasoning Initiation Statements",
          "These sentences explicitly signal the LLM's intention to approach the problem in a systematic, step-by-step manner, marking the transition from initial understanding or problem framing to the active decomposition and analysis phase. Included are statements that announce or prepare for sequential, incremental reasoning (e.g., \"Let me think about this step by step,\" \"Let me try to figure this out step by step,\" \"Let me think through this step by step,\" \"Let me start by breaking this down\"). Not included are actual steps of reasoning, summaries, conclusions, or statements that merely express confusion or restate the problem without indicating a stepwise approach. These statements typically appear at the beginning of the reasoning process, immediately after the problem is introduced or clarified."
        ],
        [
          "3",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or dimensions that may be relevant to the problem or question at hand. Included in this category are statements that signal the deliberate inclusion of further considerations\u2014such as limitations, impacts, examples, or contextual factors\u2014often using phrases like \"I should also consider,\" \"I'm also thinking about,\" or \"I also need to think about.\" Not included are sentences that merely elaborate on already-introduced points, summarize, or draw conclusions. These sentences typically appear after an initial line of reasoning, functioning as prompts to ensure a more comprehensive and multidimensional analysis before final judgments are made."
        ]
      ],
      "orthogonality": 0.8686458468437195,
      "assigned_fraction": 0.58,
      "category_counts": {
        "0": 9,
        "1": 11,
        "2": 2,
        "3": 7,
        "None": 21
      },
      "detailed_results": {
        "0": {
          "title": "Step-by-Step Explicit Calculation Execution",
          "description": "This function involves the explicit, often line-by-line, execution of arithmetic or algebraic calculations as part of the reasoning process. Included are sentences where the LLM performs and narrates intermediate computational steps (e.g., multiplying, dividing, expanding, or substituting values), often breaking down complex expressions into simpler operations and sometimes verifying results. NOT INCLUDED are sentences that merely state a result without showing the calculation, set up equations without solving them, or discuss strategies without performing the computation. These sentences typically appear in the middle of reasoning traces, following the setup of a problem and preceding the final answer or conclusion.",
          "size": 5207,
          "precision": 1.0,
          "recall": 0.2,
          "accuracy": 0.6,
          "f1": 0.33333333333333337,
          "examples": [
            "Calculating that:\n\nC(70, 1) * C(30, 1) = 70 * 30 = 2100",
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "So, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "The product of these three numbers is given by the equation:\n\\[\nx \\times (x + 2) \\times (x + 4) = 48\n\\]\n\nTo simplify, I'll expand the equation:\n\\[\nx(x + 2)(x + 4) = x(x^2 + 6x + 8) = x^3 + 6x^2 + 8x = 48\n\\]\n\nSubtracting 48 from both sides gives:\n\\[\nx^3 + 6x^2 + 8x - 48 = 0\n\\]\n\nI'll test possible even values for \\( x \\) starting from 2:\n- For \\( x = 2 \\):\n  \\[\n  2 \\times 4 \\times 6 = 48\n  \\]\n  This satisfies the equation",
            "Let me calculate that: 6 * 6 is 36, 36 * 6 is 216, and 216 * 6 is 1296",
            "Let me compute that:\n\nC(30, 6) = 30",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "So, for k=1: (3 - 1 + 1)*(3 - 1 + 1) = 3*3 = 9",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Let me check k = 1:\n\nS_odd = (45 + 11)/2 = 56/2 = 28\nS_even = (45 - 11)/2 = 34/2 = 17\n\nCheck if 28 and 17 are possible",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416"
          ]
        },
        "1": {
          "title": "Anticipating and Weighing Consequences (Consequence Analysis)",
          "description": "These sentences serve the cognitive function of projecting possible outcomes, side effects, or ripple effects that could result from a proposed action, change, or scenario. Included in this category are statements that explicitly consider both positive and negative downstream impacts\u2014economic, social, environmental, or otherwise\u2014often using modal verbs (\"could,\" \"might,\" \"would\") and conditional phrasing (\"if...then,\" \"on the flip side,\" \"this might lead to...\"). NOT INCLUDED are sentences that merely describe current facts, restate the problem, propose solutions, or explain mechanisms without forecasting consequences. These sentences typically appear after an initial proposal or hypothesis, as part of a broader evaluation or exploration of implications within the reasoning process.",
          "size": 6652,
          "precision": 0.9555555555555556,
          "recall": 0.43,
          "accuracy": 0.705,
          "f1": 0.593103448275862,
          "examples": [
            "Plus, with more time at home, there might be less energy use during peak hours or reduced demand for office spaces, which could free up resources and lower costs for businesses",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "This could slow down food production, leading to potential food shortages if we can't keep up with the growing population",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "Eliminating pesticides could improve biodiversity and reduce contamination, but it might also require more land to grow the same amount of food, which could lead to deforestation and loss of natural habitats",
            "There's also the risk of supply chain disruptions if the pricing leads to sudden shifts in energy demand",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "This could come from taxes, which might shift the burden onto other areas or require more borrowing, which could have its own set of issues like higher interest rates and potential defaults",
            "This could lead to changes in food distribution and maybe an increase in plant-based foods, which are often cheaper and more sustainable",
            "That could reduce strain on ecosystems and maybe lower costs for companies since they're not extracting as much",
            "It might also change how families save for things like housing, education, or healthcare, as they need to support more generations",
            "However, the shift might also affect industries that rely on fossil fuels, like transportation or energy production, as people might travel more during their longer weekends",
            "It could also affect real estate, as more people might choose to live in areas with better public transport access, influencing housing prices"
          ]
        },
        "2": {
          "title": "Stepwise Reasoning Initiation Statements",
          "description": "These sentences explicitly signal the LLM's intention to approach the problem in a systematic, step-by-step manner, marking the transition from initial understanding or problem framing to the active decomposition and analysis phase. Included are statements that announce or prepare for sequential, incremental reasoning (e.g., \"Let me think about this step by step,\" \"Let me try to figure this out step by step,\" \"Let me think through this step by step,\" \"Let me start by breaking this down\"). Not included are actual steps of reasoning, summaries, conclusions, or statements that merely express confusion or restate the problem without indicating a stepwise approach. These statements typically appear at the beginning of the reasoning process, immediately after the problem is introduced or clarified.",
          "size": 3301,
          "precision": 1.0,
          "recall": 0.12,
          "accuracy": 0.56,
          "f1": 0.21428571428571425,
          "examples": [
            "\" Hmm, let me try to figure this out step by step",
            "Let me think about this step by step",
            "Hmm, let me try to figure this out step by step",
            "\" Hmm, let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Let me think about this step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think about this step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think through this step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think about this step by step",
            "Hmm, let me try to figure this out step by step"
          ]
        },
        "3": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or dimensions that may be relevant to the problem or question at hand. Included in this category are statements that signal the deliberate inclusion of further considerations\u2014such as limitations, impacts, examples, or contextual factors\u2014often using phrases like \"I should also consider,\" \"I'm also thinking about,\" or \"I also need to think about.\" Not included are sentences that merely elaborate on already-introduced points, summarize, or draw conclusions. These sentences typically appear after an initial line of reasoning, functioning as prompts to ensure a more comprehensive and multidimensional analysis before final judgments are made.",
          "size": 6369,
          "precision": 0.5797101449275363,
          "recall": 0.4,
          "accuracy": 0.555,
          "f1": 0.4733727810650888,
          "examples": [
            "I should also consider the limitations",
            "I should also think about the data",
            "I should also consider potential issues",
            "I should also consider the challenges",
            "I should also consider the psychological effects",
            "I should also consider the historical context",
            "I should also consider the cultural impact",
            "I should also think about the economic implications",
            "I should also think about the balance",
            "I should also consider the logistical challenges",
            "I should also think about the economic implications",
            "I'm also wondering about the psychological effects",
            "I should also think about the legal aspects",
            "I'm also thinking about the potential downsides",
            "I should also consider the economic impact"
          ]
        }
      }
    },
    "5": {
      "accuracy": 0.579,
      "categories": [
        [
          "0",
          "Consequence and Implication Generation",
          "These sentences serve the cognitive function of projecting possible consequences, implications, or downstream effects of a given scenario, action, or change. Included in this category are statements that explicitly describe what might happen as a result of a prior condition, often using modal verbs (\"could,\" \"might,\" \"would,\" \"may\") and causal connectors (\"this could lead to,\" \"this might cause,\" \"as a result,\" \"on the flip side\"). Not included are sentences that merely state facts, define terms, summarize, or evaluate desirability without projecting forward-looking outcomes. These sentences typically appear after an initial premise or scenario has been established, forming the core of the reasoning's exploration of potential impacts."
        ],
        [
          "1",
          "Initiation of Deliberate, Stepwise Reasoning",
          "These sentences explicitly signal the start of a careful, methodical reasoning process, often by announcing an intention to proceed \"step by step\" or to \"think about how to approach\" the problem. Included are statements that mark a transition from initial consideration or confusion to a structured, analytical approach, typically appearing at or near the beginning of the reasoning trace or at key junctures where a new line of reasoning is about to begin. Not included are sentences that actually perform the reasoning steps, summarize conclusions, or reflect on the reasoning after it has occurred; these are strictly metacognitive cues that set up the forthcoming analysis."
        ],
        [
          "2",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or dimensions that have not yet been addressed. This includes explicitly prompting the reasoner to consider further variables, implications, or alternative approaches (e.g., economic, legal, historical, social, technical aspects), often using phrases like \"I should also think about...\" or \"I'm also wondering about...\". This category does NOT include initial identification of the main problem, deep analysis of a single factor, or summarizing conclusions; rather, these sentences typically appear after an initial line of reasoning, marking a transition to a more comprehensive or multidimensional analysis."
        ],
        [
          "3",
          "Expression of Uncertainty or Knowledge Gap",
          "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence about a preceding inference, fact, or proposed solution. They include hedges (\"I'm not sure,\" \"I'm not certain,\" \"not entirely sure,\" \"not exactly sure,\" \"that doesn't quite make sense,\" \"I'm a bit confused\") and often follow an attempted answer, hypothesis, or reasoning step, serving to qualify or question its validity. This category does NOT include sentences that propose new solutions, summarize conclusions, or merely restate the problem; it is specifically about flagging uncertainty or a gap in knowledge, typically appearing after a reasoning attempt and before further exploration or revision."
        ],
        [
          "4",
          "Step-by-Step Explicit Calculation Execution",
          "This function involves the explicit, often line-by-line, execution of arithmetic or algebraic calculations necessary to obtain intermediate or final numerical results. Included are sentences that break down computations into individual steps (e.g., multiplying, dividing, adding), show intermediate results, and sometimes narrate the process (\"Let me compute that: 6 * 5 is 30, and 30 * 4 is 120\"). Not included are sentences that merely state formulas, set up equations, or discuss the reasoning strategy without performing the actual calculation. These sentences typically appear immediately after a formula or method has been selected and before the final answer is summarized or interpreted."
        ]
      ],
      "orthogonality": 0.8227256536483765,
      "assigned_fraction": 0.6,
      "category_counts": {
        "0": 11,
        "1": 6,
        "2": 4,
        "3": 6,
        "4": 3,
        "None": 20
      },
      "detailed_results": {
        "0": {
          "title": "Consequence and Implication Generation",
          "description": "These sentences serve the cognitive function of projecting possible consequences, implications, or downstream effects of a given scenario, action, or change. Included in this category are statements that explicitly describe what might happen as a result of a prior condition, often using modal verbs (\"could,\" \"might,\" \"would,\" \"may\") and causal connectors (\"this could lead to,\" \"this might cause,\" \"as a result,\" \"on the flip side\"). Not included are sentences that merely state facts, define terms, summarize, or evaluate desirability without projecting forward-looking outcomes. These sentences typically appear after an initial premise or scenario has been established, forming the core of the reasoning's exploration of potential impacts.",
          "size": 6210,
          "precision": 0.9387755102040817,
          "recall": 0.46,
          "accuracy": 0.715,
          "f1": 0.6174496644295302,
          "examples": [
            "Plus, with more time at home, there might be less energy use during peak hours or reduced demand for office spaces, which could free up resources and lower costs for businesses",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "This could slow down food production, leading to potential food shortages if we can't keep up with the growing population",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "More internet usage might lead to higher energy consumption, which could strain resources and contribute to climate change",
            "There's also the risk of supply chain disruptions if the pricing leads to sudden shifts in energy demand",
            "This could come from taxes, which might shift the burden onto other areas or require more borrowing, which could have its own set of issues like higher interest rates and potential defaults",
            "Higher energy costs could disproportionately affect lower-income households, making it harder for them to heat their homes or afford other essentials",
            "It could also affect real estate, as more people might choose to live in areas with better public transport access, influencing housing prices",
            "It might also change how families save for things like housing, education, or healthcare, as they need to support more generations",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation",
            "Reducing car dependency can lead to more active lifestyles, less time spent commuting, and a stronger sense of community as people use public spaces more"
          ]
        },
        "1": {
          "title": "Initiation of Deliberate, Stepwise Reasoning",
          "description": "These sentences explicitly signal the start of a careful, methodical reasoning process, often by announcing an intention to proceed \"step by step\" or to \"think about how to approach\" the problem. Included are statements that mark a transition from initial consideration or confusion to a structured, analytical approach, typically appearing at or near the beginning of the reasoning trace or at key junctures where a new line of reasoning is about to begin. Not included are sentences that actually perform the reasoning steps, summarize conclusions, or reflect on the reasoning after it has occurred; these are strictly metacognitive cues that set up the forthcoming analysis.",
          "size": 3308,
          "precision": 0.7142857142857143,
          "recall": 0.4,
          "accuracy": 0.62,
          "f1": 0.5128205128205129,
          "examples": [
            "\" Hmm, let me try to figure this out step by step",
            "\" Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "\" Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think about this step by step",
            "Let me think about this step by step",
            "Hmm, let me think about how to approach this",
            "Hmm, let me think about how to approach this",
            "Let me think about this step by step",
            "Hmm, let me try to figure this out step by step"
          ]
        },
        "2": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or dimensions that have not yet been addressed. This includes explicitly prompting the reasoner to consider further variables, implications, or alternative approaches (e.g., economic, legal, historical, social, technical aspects), often using phrases like \"I should also think about...\" or \"I'm also wondering about...\". This category does NOT include initial identification of the main problem, deep analysis of a single factor, or summarizing conclusions; rather, these sentences typically appear after an initial line of reasoning, marking a transition to a more comprehensive or multidimensional analysis.",
          "size": 3823,
          "precision": 0.7536231884057971,
          "recall": 0.52,
          "accuracy": 0.675,
          "f1": 0.6153846153846154,
          "examples": [
            "I should also think about the economic implications",
            "I should also think about the data",
            "I should also consider the challenges",
            "I should also think about the economic implications",
            "I should also consider the limitations",
            "I should also think about the balance",
            "I should also think about the social aspects",
            "I should also consider the historical context",
            "I should also think about examples",
            "I should also think about the timing",
            "I should also consider the economic impact",
            "I should also think about the financial aspect",
            "I should also think about historical examples",
            "I should also think about the government's role",
            "I should also consider the psychological effects"
          ]
        },
        "3": {
          "title": "Expression of Uncertainty or Knowledge Gap",
          "description": "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence about a preceding inference, fact, or proposed solution. They include hedges (\"I'm not sure,\" \"I'm not certain,\" \"not entirely sure,\" \"not exactly sure,\" \"that doesn't quite make sense,\" \"I'm a bit confused\") and often follow an attempted answer, hypothesis, or reasoning step, serving to qualify or question its validity. This category does NOT include sentences that propose new solutions, summarize conclusions, or merely restate the problem; it is specifically about flagging uncertainty or a gap in knowledge, typically appearing after a reasoning attempt and before further exploration or revision.",
          "size": 3112,
          "precision": 0.9142857142857143,
          "recall": 0.32,
          "accuracy": 0.645,
          "f1": 0.47407407407407415,
          "examples": [
            "But I'm not sure how that would work exactly",
            "But I'm not sure if that's the right direction",
            "But I'm not exactly sure how that would work in practice",
            "But I'm not sure if that's entirely accurate",
            "But I'm not sure if that's the case",
            "But I'm not entirely sure how that works in detail",
            "But I'm not sure how feasible that is",
            "But I'm not sure how that would work in English",
            "Hmm, I'm a bit confused here",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the best approach here",
            "But I'm not entirely sure if that's the case here, so I need to explore more",
            "Hmm, not sure if that's the right direction",
            "Hmm, that seems a bit high, but let me double-check",
            "But I'm not sure if that's the intended answer"
          ]
        },
        "4": {
          "title": "Step-by-Step Explicit Calculation Execution",
          "description": "This function involves the explicit, often line-by-line, execution of arithmetic or algebraic calculations necessary to obtain intermediate or final numerical results. Included are sentences that break down computations into individual steps (e.g., multiplying, dividing, adding), show intermediate results, and sometimes narrate the process (\"Let me compute that: 6 * 5 is 30, and 30 * 4 is 120\"). Not included are sentences that merely state formulas, set up equations, or discuss the reasoning strategy without performing the actual calculation. These sentences typically appear immediately after a formula or method has been selected and before the final answer is summarized or interpreted.",
          "size": 5076,
          "precision": 0.9574468085106383,
          "recall": 0.8333333333333334,
          "accuracy": 0.24,
          "f1": 0.8910891089108911,
          "examples": [
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Calculating that:\n\nC(70, 1) * C(30, 1) = 70 * 30 = 2100",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Let me calculate that: 6 * 6 is 36, 36 * 6 is 216, and 216 * 6 is 1296",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "So, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let me calculate that step by step:\n\n12 \u00d7 12 = 144\n\n144 \u00d7 12 = 1728\n\n1728 \u00d7 12 = 20736\n\n20736 \u00d7 12 = 248832\n\nSo, 12^5 = 248,832",
            "Calculating that, 6 * 5 / 2 * 1, which is 15",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30"
          ]
        }
      }
    },
    "6": {
      "accuracy": 0.6708333333333333,
      "categories": [
        [
          "0",
          "Generating Additional Considerations and Alternative Perspectives",
          "This function involves explicitly prompting the reasoning process to expand its scope by introducing new factors, perspectives, or dimensions that have not yet been addressed. Included are sentences that signal the deliberate search for further relevant aspects, such as \"I should also think about...\", \"Let me think of another angle,\" or \"I should also consider...\". NOT INCLUDED are sentences that merely elaborate on already-introduced points, summarize, or draw conclusions. These sentences typically appear after an initial line of reasoning, serving as transitions to broaden the analysis or ensure comprehensive coverage before final judgment."
        ],
        [
          "1",
          "Metacognitive Uncertainty and Self-Monitoring",
          "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence about a preceding inference, hypothesis, or interpretation. This function serves to flag potential errors, limitations, or ambiguities in the model's own reasoning, prompting further scrutiny or signaling the need for additional evidence or clarification. Included are statements that directly question the correctness, applicability, or completeness of a just-made claim or step (e.g., \"But I'm not sure if that's the intended answer,\" \"But I'm not entirely sure\"), often appearing immediately after a tentative assertion or partial answer; not included are general expressions of ignorance before any attempt at reasoning, or mere hedges that do not specifically reference the preceding reasoning step. These sentences typically occur mid-reasoning, following a proposed idea or partial solution, and serve as a self-check before proceeding further."
        ],
        [
          "2",
          "Step-by-Step Explicit Calculation Execution",
          "These sentences perform explicit, detailed arithmetic or algebraic calculations as part of the reasoning process, often breaking down multi-step computations into individual operations (e.g., multiplication, addition, division, exponentiation) and sometimes narrating intermediate results. This function includes only the direct execution and reporting of numeric or symbolic calculations, not the setup of equations, the interpretation of results, or the selection of formulas. These sentences typically appear in the middle of reasoning traces, following the identification of what needs to be calculated and preceding the interpretation or use of the computed result."
        ],
        [
          "3",
          "Problem Framing and Task Articulation",
          "These sentences serve to explicitly state the problem, question, or scenario that the reasoning process will address, often rephrasing or summarizing the task in the LLM's own words. This function includes articulating the main inquiry, outlining the scope of what needs to be figured out, or signaling the start of a reasoning episode (e.g., \"I'm trying to figure out...\"). It does NOT include the actual analysis, hypothesis generation, step-by-step solution, or evaluation of answers. These sentences almost always appear at or near the very beginning of a reasoning trace, establishing the context and focus for all subsequent reasoning steps."
        ],
        [
          "4",
          "Explicit Solution Statement / Answer Instantiation",
          "This function consists of sentences where the model explicitly fills in the answer or blank, restates the completed analogy, or directly names the solution in the context of analogy or fill-in-the-blank problems. Included are statements that synthesize prior reasoning to produce the final answer, often using phrases like \"So, the blank is...\", \"So, the sentence would be...\", or \"Therefore, the blank should be...\". Not included are sentences that merely discuss relationships, analyze options, or describe reasoning steps without actually instantiating the answer. These sentences typically appear at or near the end of a reasoning segment, immediately following the analysis and just before the final output."
        ],
        [
          "5",
          "Consequence Synthesis and Scenario Projection",
          "These sentences serve to synthesize prior analysis by projecting the downstream consequences, ripple effects, or broader implications of a proposed change, event, or policy. This function includes enumerating possible economic, social, environmental, or political outcomes\u2014both positive and negative\u2014often using language like \"this could lead to,\" \"might result in,\" \"on the flip side,\" or \"overall.\" It does NOT include the initial identification of direct effects, the weighing of evidence, or the formulation of recommendations; rather, it appears after core analysis, typically in the latter part of reasoning, to map out the extended landscape of potential impacts."
        ]
      ],
      "orthogonality": 0.8471971154212952,
      "assigned_fraction": 0.58,
      "category_counts": {
        "0": 4,
        "1": 9,
        "2": 10,
        "3": 3,
        "4": 3,
        "5": 0,
        "None": 21
      },
      "detailed_results": {
        "0": {
          "title": "Generating Additional Considerations and Alternative Perspectives",
          "description": "This function involves explicitly prompting the reasoning process to expand its scope by introducing new factors, perspectives, or dimensions that have not yet been addressed. Included are sentences that signal the deliberate search for further relevant aspects, such as \"I should also think about...\", \"Let me think of another angle,\" or \"I should also consider...\". NOT INCLUDED are sentences that merely elaborate on already-introduced points, summarize, or draw conclusions. These sentences typically appear after an initial line of reasoning, serving as transitions to broaden the analysis or ensure comprehensive coverage before final judgment.",
          "size": 3880,
          "precision": 0.828125,
          "recall": 0.53,
          "accuracy": 0.71,
          "f1": 0.6463414634146342,
          "examples": [
            "I should also think about the data",
            "I should also consider the limitations",
            "I should also consider the challenges",
            "I should also think about examples",
            "Let me think about other possibilities",
            "Let me think about the hole again",
            "I should also think about the timing",
            "Let me think of another angle",
            "Wait, let me think of another way",
            "I should also think about the balance",
            "I should also think about the hotel's response",
            "I should also think about the economic implications",
            "Wait, let me think again",
            "I should also think about the economic implications",
            "I should also think about the financial aspect"
          ]
        },
        "1": {
          "title": "Metacognitive Uncertainty and Self-Monitoring",
          "description": "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence about a preceding inference, hypothesis, or interpretation. This function serves to flag potential errors, limitations, or ambiguities in the model's own reasoning, prompting further scrutiny or signaling the need for additional evidence or clarification. Included are statements that directly question the correctness, applicability, or completeness of a just-made claim or step (e.g., \"But I'm not sure if that's the intended answer,\" \"But I'm not entirely sure\"), often appearing immediately after a tentative assertion or partial answer; not included are general expressions of ignorance before any attempt at reasoning, or mere hedges that do not specifically reference the preceding reasoning step. These sentences typically occur mid-reasoning, following a proposed idea or partial solution, and serve as a self-check before proceeding further.",
          "size": 3310,
          "precision": 0.9714285714285714,
          "recall": 0.34,
          "accuracy": 0.665,
          "f1": 0.5037037037037038,
          "examples": [
            "But I'm not sure if that's entirely accurate",
            "But I'm not sure if that's the right direction",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the right fit",
            "\" But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the intended answer",
            "\" But I'm not sure if that's the right fit",
            "But I'm not sure if that's the best fit",
            "But I'm not sure if that's the correct way to phrase it",
            "But I'm not sure if that's the intended pattern",
            "But I'm not sure if that's the right way to interpret it",
            "But I'm not sure if that's the main reason"
          ]
        },
        "2": {
          "title": "Step-by-Step Explicit Calculation Execution",
          "description": "These sentences perform explicit, detailed arithmetic or algebraic calculations as part of the reasoning process, often breaking down multi-step computations into individual operations (e.g., multiplication, addition, division, exponentiation) and sometimes narrating intermediate results. This function includes only the direct execution and reporting of numeric or symbolic calculations, not the setup of equations, the interpretation of results, or the selection of formulas. These sentences typically appear in the middle of reasoning traces, following the identification of what needs to be calculated and preceding the interpretation or use of the computed result.",
          "size": 4886,
          "precision": 1.0,
          "recall": 0.34,
          "accuracy": 0.67,
          "f1": 0.5074626865671642,
          "examples": [
            "Calculating that:\n\nC(70, 1) * C(30, 1) = 70 * 30 = 2100",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "So, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "So, the number of favorable outcomes is 6 * 5 * 4 * 3, which is 360",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Let me compute that:\n\nC(30, 6) = 30",
            "Let me check k = 1:\n\nS_odd = (45 + 11)/2 = 56/2 = 28\nS_even = (45 - 11)/2 = 34/2 = 17\n\nCheck if 28 and 17 are possible",
            "Let me calculate that: 6 * 6 is 36, 36 * 6 is 216, and 216 * 6 is 1296",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153"
          ]
        },
        "3": {
          "title": "Problem Framing and Task Articulation",
          "description": "These sentences serve to explicitly state the problem, question, or scenario that the reasoning process will address, often rephrasing or summarizing the task in the LLM's own words. This function includes articulating the main inquiry, outlining the scope of what needs to be figured out, or signaling the start of a reasoning episode (e.g., \"I'm trying to figure out...\"). It does NOT include the actual analysis, hypothesis generation, step-by-step solution, or evaluation of answers. These sentences almost always appear at or near the very beginning of a reasoning trace, establishing the context and focus for all subsequent reasoning steps.",
          "size": 2407,
          "precision": 0.8596491228070176,
          "recall": 0.49,
          "accuracy": 0.705,
          "f1": 0.624203821656051,
          "examples": [
            "Okay, so I'm trying to figure out this logic problem: \"If studying guarantees passing, and John failed, what can you conclude",
            "Okay, so I'm trying to figure out the ripple effects of making college education free",
            "Okay, so I'm trying to figure out the systemic effects of making college education free",
            "Okay, so I'm trying to figure out how universal healthcare would affect different parts of society",
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I'm trying to figure out this logic problem: \"If sugar makes tea sweet, and this tea is sweet, must it contain sugar",
            "Okay, so I came across this logic problem, and I want to figure it out step by step",
            "Okay, so I'm trying to figure out this logic problem: \"If eating ice cream always makes Tom happy, and Tom is happy now, must he have eaten ice cream",
            "Okay, so I'm trying to figure out how increasing the minimum wage might affect different parts of the economy",
            "Okay, so I'm trying to figure out the long-term effects of making all public transportation free in a city",
            "Okay, so I'm trying to figure out the systemic impact of vertical farming in major cities",
            "Okay, so I'm trying to figure out the systemic consequences of reducing global meat consumption by 50%",
            "Okay, so I came across this logic puzzle, and I want to figure it out step by step",
            "Okay, so I'm trying to figure out the systemic effects of drastically reducing military spending worldwide",
            "Okay, so I came across this logic problem, and I want to figure it out step by step"
          ]
        },
        "4": {
          "title": "Explicit Solution Statement / Answer Instantiation",
          "description": "This function consists of sentences where the model explicitly fills in the answer or blank, restates the completed analogy, or directly names the solution in the context of analogy or fill-in-the-blank problems. Included are statements that synthesize prior reasoning to produce the final answer, often using phrases like \"So, the blank is...\", \"So, the sentence would be...\", or \"Therefore, the blank should be...\". Not included are sentences that merely discuss relationships, analyze options, or describe reasoning steps without actually instantiating the answer. These sentences typically appear at or near the end of a reasoning segment, immediately following the analysis and just before the final output.",
          "size": 2649,
          "precision": 0.7567567567567568,
          "recall": 0.28,
          "accuracy": 0.595,
          "f1": 0.40875912408759124,
          "examples": [
            "So, putting it all together, the orchestra is the team, and the conductor is the leader, so the blank should be \"captain",
            "So, the structure is \"Anchor is to ship as foundation is to sail\"",
            "\" So, the sentence would read: \"Canvas is to painter as stage is to performer",
            "\" Therefore, the sentence would be \"Orchestra is to conductor as team is to captain",
            "So, the blank is \"effect",
            "So, the blank is \"effect",
            "So, the blank is \"effect",
            "\" So, if the answer is \"bird,\" then it's \"sail is to boat as wing is to bird",
            "So, the blank is \"future",
            "So, the relationship is that lightning is the cause of thunder, so cause is to effect",
            "So, the blank should be \"sound",
            "So, the blank should be \"future",
            "So, the blank should be \"future",
            "\" So, the riddle would read: \"Butterfly is to cocoon as frog is to adult",
            "So the sentence would be \"Keyboard is to type as pencil is to write"
          ]
        },
        "5": {
          "title": "Consequence Synthesis and Scenario Projection",
          "description": "These sentences serve to synthesize prior analysis by projecting the downstream consequences, ripple effects, or broader implications of a proposed change, event, or policy. This function includes enumerating possible economic, social, environmental, or political outcomes\u2014both positive and negative\u2014often using language like \"this could lead to,\" \"might result in,\" \"on the flip side,\" or \"overall.\" It does NOT include the initial identification of direct effects, the weighing of evidence, or the formulation of recommendations; rather, it appears after core analysis, typically in the latter part of reasoning, to map out the extended landscape of potential impacts.",
          "size": 4397,
          "precision": 0.9736842105263158,
          "recall": 0.37,
          "accuracy": 0.68,
          "f1": 0.536231884057971,
          "examples": [
            "So, putting it all together, widespread adoption of lab-grown meat could lead to several changes: reduced demand for traditional meat, less pressure on land, potential job losses in agriculture, new industries emerging, cultural shifts, and both environmental and economic impacts",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "On the other hand, it might create new opportunities in sectors like plant-based food production or sustainable agriculture",
            "Economically, the shift could affect industries related to traditional agriculture, like feed production, veterinary services, and equipment",
            "This could lead to job losses and economic downturns in areas where those industries are significant",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "However, the transition could be painful for industries that can't adapt, leading to job losses and economic struggles in certain regions",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "However, there might be political pushback from those who don't want to see fossil fuel industries decline, leading to debates and potential policy changes that slow down the transition",
            "This could have ripple effects on the economy and on individuals who lose their jobs or have to find new ones",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "On the flip side, there might be job creation in these sectors, which could help the economy"
          ]
        }
      }
    },
    "7": {
      "accuracy": 0.6992857142857142,
      "categories": [
        [
          "0",
          "Stepwise Reasoning Initiation",
          "These sentences explicitly signal the LLM's intention to approach the problem in a systematic, sequential manner\u2014often using phrases like \"let me think about this step by step\" or \"let me try to figure this out step by step.\" This function serves to initiate a structured, incremental reasoning process, marking the transition from initial understanding or restatement of the problem to active, methodical problem-solving. Included are statements that announce or frame the upcoming stepwise analysis; not included are the actual steps, intermediate conclusions, or summaries\u2014only the meta-cognitive declarations that the reasoning will proceed step by step. These sentences typically appear at the beginning of the reasoning trace, immediately after the problem is introduced or restated."
        ],
        [
          "1",
          "Stepwise Arithmetic Computation and Calculation Tracing",
          "This function involves explicitly performing and narrating step-by-step arithmetic calculations (e.g., multiplication, addition, exponentiation, division) as part of solving a problem. Included are sentences that break down multi-step numeric operations, show intermediate results, or check calculations, often using phrases like \"let me compute,\" \"calculating that,\" or \"so, X * Y is Z.\" NOT INCLUDED are sentences that merely state a final answer, set up an equation, or discuss conceptual reasoning without performing explicit arithmetic steps. These sentences typically appear in the middle of reasoning traces, immediately after a formula or plan is established and before the final answer is stated."
        ],
        [
          "2",
          "Expression of Uncertainty or Doubt About a Candidate Solution",
          "These sentences explicitly express uncertainty, doubt, or confusion regarding the correctness, appropriateness, or completeness of a current hypothesis, step, or interpretation in the reasoning process. Included are statements that signal hesitation, second-guessing, or a need to reconsider (e.g., \"But I'm not sure if that's the right fit,\" \"Hmm, that doesn't seem right,\" \"I'm a bit confused here\"). NOT included are sentences that propose new ideas, summarize conclusions, or merely state facts without evaluating their own validity. These expressions typically appear after a candidate solution or line of reasoning has been proposed, serving as a metacognitive check before proceeding or revising the approach."
        ],
        [
          "3",
          "Analogy Structure Mapping and Solution Articulation",
          "These sentences explicitly map the structural relationships between elements in analogy problems and articulate the proposed solution (i.e., the missing term or the completed analogy). This function involves identifying the parallelism between pairs (e.g., \"A is to B as C is to D\"), reasoning through the analogy\u2019s logic, and then stating the answer or filling in the blank. INCLUDED are sentences that (a) restate the analogy structure, (b) reason through the mapping, and/or (c) directly propose the answer or completed analogy. NOT INCLUDED are sentences that merely discuss analogy strategies in general, provide background information, or analyze analogies without proposing a specific mapping or answer. These sentences typically appear at the point in reasoning where the LLM is synthesizing its analysis into a concrete answer or mapping."
        ],
        [
          "4",
          "Retrieval and Articulation of Background Knowledge",
          "This function involves recalling and expressing relevant factual information, concepts, or general principles from prior knowledge or experience to inform or support the reasoning process. Included are sentences that state definitions, properties, mechanisms, or commonly known facts (e.g., \"Chlorophyll is what gives plants their ability to make their own food through photosynthesis,\" \"I've heard terms like 'half-life' in the context of radioactive materials...\"). NOT INCLUDED are sentences that hypothesize, infer, analyze the current problem, or propose solutions. These sentences typically appear after the problem is introduced and before or during the generation of possible explanations or solutions, serving as foundational context for further reasoning."
        ],
        [
          "5",
          "Consequence and Implication Generation",
          "These sentences serve the cognitive function of projecting possible consequences, implications, or downstream effects of a proposed action, change, or scenario. Included in this category are statements that explicitly speculate about what might happen as a result of a given premise, often using modal verbs (\"might,\" \"could,\" \"would,\" \"may\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect\"). Not included are sentences that merely describe the current state, restate the premise, or evaluate desirability without projecting forward. These sentences typically appear after an initial analysis or proposal, forming the core of the reasoning where the model explores the ramifications of different options or scenarios."
        ],
        [
          "6",
          "Generating Alternative Considerations and Expanding the Hypothesis Space",
          "These sentences serve the function of deliberately introducing additional possibilities, perspectives, or factors that may be relevant to the problem at hand. This includes proposing new ideas, recalling related concepts, or suggesting alternative angles for analysis, often signaled by phrases like \"another thought,\" \"I should also think about,\" or \"let me think of another angle.\" This function does NOT include evaluating, selecting, or concluding among options, nor does it summarize or synthesize; it is specifically about broadening the scope of consideration. These sentences typically appear after an initial idea or hypothesis has been considered, functioning to ensure the reasoning process is thorough and not prematurely narrowed."
        ]
      ],
      "orthogonality": 0.8605161309242249,
      "assigned_fraction": 0.9,
      "category_counts": {
        "0": 2,
        "1": 3,
        "2": 7,
        "3": 5,
        "4": 11,
        "5": 9,
        "6": 8,
        "None": 5
      },
      "detailed_results": {
        "0": {
          "title": "Stepwise Reasoning Initiation",
          "description": "These sentences explicitly signal the LLM's intention to approach the problem in a systematic, sequential manner\u2014often using phrases like \"let me think about this step by step\" or \"let me try to figure this out step by step.\" This function serves to initiate a structured, incremental reasoning process, marking the transition from initial understanding or restatement of the problem to active, methodical problem-solving. Included are statements that announce or frame the upcoming stepwise analysis; not included are the actual steps, intermediate conclusions, or summaries\u2014only the meta-cognitive declarations that the reasoning will proceed step by step. These sentences typically appear at the beginning of the reasoning trace, immediately after the problem is introduced or restated.",
          "size": 2498,
          "precision": 0.9,
          "recall": 0.09,
          "accuracy": 0.54,
          "f1": 0.16363636363636364,
          "examples": [
            "\" Hmm, let me try to figure this out step by step",
            "\" Hmm, let me try to figure this out step by step",
            "Let me think about this step by step",
            "Let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Let me think about this step by step",
            "\" Hmm, let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Okay, so I came across this logic problem, and I want to figure it out step by step",
            "Let me try to figure this out step by step",
            "Okay, so I came across this logic puzzle, and I want to figure it out step by step",
            "Okay, so I came across this logic problem, and I want to figure it out step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step"
          ]
        },
        "1": {
          "title": "Stepwise Arithmetic Computation and Calculation Tracing",
          "description": "This function involves explicitly performing and narrating step-by-step arithmetic calculations (e.g., multiplication, addition, exponentiation, division) as part of solving a problem. Included are sentences that break down multi-step numeric operations, show intermediate results, or check calculations, often using phrases like \"let me compute,\" \"calculating that,\" or \"so, X * Y is Z.\" NOT INCLUDED are sentences that merely state a final answer, set up an equation, or discuss conceptual reasoning without performing explicit arithmetic steps. These sentences typically appear in the middle of reasoning traces, immediately after a formula or plan is established and before the final answer is stated.",
          "size": 4363,
          "precision": 0.967741935483871,
          "recall": 0.3,
          "accuracy": 0.645,
          "f1": 0.4580152671755725,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Let me calculate that: 6 * 6 is 36, 36 * 6 is 216, and 216 * 6 is 1296",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Let me calculate that:\n\n2\u00b2 is 4, 3\u00b2 is 9, and 5 is 5",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "So, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let me calculate that step by step:\n\n12 \u00d7 12 = 144\n\n144 \u00d7 12 = 1728\n\n1728 \u00d7 12 = 20736\n\n20736 \u00d7 12 = 248832\n\nSo, 12^5 = 248,832"
          ]
        },
        "2": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Solution",
          "description": "These sentences explicitly express uncertainty, doubt, or confusion regarding the correctness, appropriateness, or completeness of a current hypothesis, step, or interpretation in the reasoning process. Included are statements that signal hesitation, second-guessing, or a need to reconsider (e.g., \"But I'm not sure if that's the right fit,\" \"Hmm, that doesn't seem right,\" \"I'm a bit confused here\"). NOT included are sentences that propose new ideas, summarize conclusions, or merely state facts without evaluating their own validity. These expressions typically appear after a candidate solution or line of reasoning has been proposed, serving as a metacognitive check before proceeding or revising the approach.",
          "size": 3134,
          "precision": 0.8194444444444444,
          "recall": 0.59,
          "accuracy": 0.73,
          "f1": 0.6860465116279069,
          "examples": [
            "But I'm not sure if that's the right direction",
            "Hmm, not sure if that's the right direction",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the right fit",
            "Hmm, I'm a bit confused here",
            "Hmm, that doesn't quite make sense",
            "But I'm not sure if that's the best fit",
            "\" But I'm not sure if that's the right fit",
            "But I'm not sure how that would work in English",
            "But I'm not sure if that's the case",
            "But that seems a bit forced, and I don't think that's the intended answer",
            "But I'm not sure how that would work exactly",
            "Hmm, that might not fit",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the intended answer"
          ]
        },
        "3": {
          "title": "Analogy Structure Mapping and Solution Articulation",
          "description": "These sentences explicitly map the structural relationships between elements in analogy problems and articulate the proposed solution (i.e., the missing term or the completed analogy). This function involves identifying the parallelism between pairs (e.g., \"A is to B as C is to D\"), reasoning through the analogy\u2019s logic, and then stating the answer or filling in the blank. INCLUDED are sentences that (a) restate the analogy structure, (b) reason through the mapping, and/or (c) directly propose the answer or completed analogy. NOT INCLUDED are sentences that merely discuss analogy strategies in general, provide background information, or analyze analogies without proposing a specific mapping or answer. These sentences typically appear at the point in reasoning where the LLM is synthesizing its analysis into a concrete answer or mapping.",
          "size": 2017,
          "precision": 0.972972972972973,
          "recall": 0.36,
          "accuracy": 0.675,
          "f1": 0.5255474452554745,
          "examples": [
            "So, \"brick is to building\" as \"tree is to forest",
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "So, \"archive is to history\" as \"seed bank is to [blank]",
            "So, \"stage\" is to \"performer\" as \"canvas\" is to \"painter",
            "\" So, the sentence would read: \"Canvas is to painter as stage is to performer",
            "Words are the medium, so the blank should be the creator, which would be \"expression\" or \"thought",
            "So, \"sail is to boat\" as \"wing is to [blank]",
            "\" So, \"Camera is to photo as pen is to writing",
            "So, \"words are to expression as paint is to artist",
            "So, \"words are to expression as paint is to artist",
            "So, if paint is to artist, then the blank should be something that words are to",
            "\" So, the sentence would read: \"Mountain is to peak as ocean is to bottom",
            "So, the answer is something that is to trees as scales are to fish",
            "\" So, if the answer is \"bird,\" then it's \"sail is to boat as wing is to bird",
            "So, \"desert is to oasis\" as \"space is to [blank]"
          ]
        },
        "4": {
          "title": "Retrieval and Articulation of Background Knowledge",
          "description": "This function involves recalling and expressing relevant factual information, concepts, or general principles from prior knowledge or experience to inform or support the reasoning process. Included are sentences that state definitions, properties, mechanisms, or commonly known facts (e.g., \"Chlorophyll is what gives plants their ability to make their own food through photosynthesis,\" \"I've heard terms like 'half-life' in the context of radioactive materials...\"). NOT INCLUDED are sentences that hypothesize, infer, analyze the current problem, or propose solutions. These sentences typically appear after the problem is introduced and before or during the generation of possible explanations or solutions, serving as foundational context for further reasoning.",
          "size": 4098,
          "precision": 0.723404255319149,
          "recall": 0.68,
          "accuracy": 0.71,
          "f1": 0.7010309278350516,
          "examples": [
            "I think they're weaker than covalent bonds but stronger than dipole-dipole interactions",
            "Chlorophyll is what gives plants their ability to make their own food through photosynthesis",
            "And energy transfers through different mediums, like air, water, solids, and even solids like wood or metal",
            "We have evolved to live on land, but our bodies still require water for various functions like circulation, digestion, and temperature regulation",
            "I think cirrus clouds are high and thin, often associated with high pressure systems, which might mean fair weather",
            "Cows produce methane when they digest their food, and methane is a big contributor to global warming",
            "Microwaves, as I remember, work by generating electromagnetic waves that make the water molecules in food vibrate",
            "Radon is a naturally occurring gas that can accumulate in homes, and prolonged exposure has been linked to lung cancer",
            "I've heard terms like lucibins or luciferin before",
            "airborne noise, which is more about voices or music",
            "\" I think a dipole is like two opposite ends, like the north and south of a magnet",
            "They are physical objects that you play, like strings, woodwinds, brass, etc",
            "Birds have feathers, which are made of keratin too, but they're different structures",
            "For example, bananas can ripen in a paper bag because the heat from their own ripening process helps them mature",
            "They have properties that allow them to conduct when there's a sufficient electric field, like in diodes or transistors"
          ]
        },
        "5": {
          "title": "Consequence and Implication Generation",
          "description": "These sentences serve the cognitive function of projecting possible consequences, implications, or downstream effects of a proposed action, change, or scenario. Included in this category are statements that explicitly speculate about what might happen as a result of a given premise, often using modal verbs (\"might,\" \"could,\" \"would,\" \"may\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect\"). Not included are sentences that merely describe the current state, restate the premise, or evaluate desirability without projecting forward. These sentences typically appear after an initial analysis or proposal, forming the core of the reasoning where the model explores the ramifications of different options or scenarios.",
          "size": 2344,
          "precision": 0.8817204301075269,
          "recall": 0.82,
          "accuracy": 0.855,
          "f1": 0.849740932642487,
          "examples": [
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "Also, the shift might require new skills, like battery technology expertise, which might not be available to everyone, leading to job market disparities",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "Plus, with more time at home, there might be less energy use during peak hours or reduced demand for office spaces, which could free up resources and lower costs for businesses",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation",
            "It might also change how companies recruit and manage talent, possibly leading to more diverse or experienced workforces",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "On the flip side, there might be job creation in these sectors, which could help the economy",
            "This could lead to higher tax revenues and better social programs",
            "More internet usage might lead to higher energy consumption, which could strain resources and contribute to climate change"
          ]
        },
        "6": {
          "title": "Generating Alternative Considerations and Expanding the Hypothesis Space",
          "description": "These sentences serve the function of deliberately introducing additional possibilities, perspectives, or factors that may be relevant to the problem at hand. This includes proposing new ideas, recalling related concepts, or suggesting alternative angles for analysis, often signaled by phrases like \"another thought,\" \"I should also think about,\" or \"let me think of another angle.\" This function does NOT include evaluating, selecting, or concluding among options, nor does it summarize or synthesize; it is specifically about broadening the scope of consideration. These sentences typically appear after an initial idea or hypothesis has been considered, functioning to ensure the reasoning process is thorough and not prematurely narrowed.",
          "size": 3075,
          "precision": 0.7264150943396226,
          "recall": 0.77,
          "accuracy": 0.74,
          "f1": 0.7475728155339806,
          "examples": [
            "Another thought is about the environment",
            "Let me think about other possibilities",
            "Another thought is about using silence",
            "I should also think about the data",
            "I also think about the environment",
            "Another idea is to use temperature",
            "Another thought is about collaboration",
            "Another thought is about using technology",
            "I'm also thinking about the word itself",
            "Another thought is about the walls",
            "Another thought is about the dosage",
            "I should also think about examples",
            "Wait, another angle: maybe it's a shape",
            "I also think about examples",
            "Another thought is using a ramp"
          ]
        }
      }
    },
    "8": {
      "accuracy": 0.63875,
      "categories": [
        [
          "0",
          "Uncertainty Signaling and Self-Doubt in Hypothesis Evaluation",
          "These sentences explicitly express uncertainty, doubt, or a need to reconsider a current hypothesis, partial answer, or line of reasoning. They serve to flag possible errors, limitations, or misfits in the current approach, often prompting a re-examination or shift in strategy. INCLUDED are statements that question the correctness, fit, or applicability of a just-stated idea (e.g., \"But I'm not sure if that's the intended answer,\" \"Hmm, that doesn't seem to fit,\" \"Let me think again\"); NOT INCLUDED are sentences that propose new ideas, summarize conclusions, or neutrally state facts without expressing doubt. These sentences typically appear after a tentative answer or reasoning step, marking a transition point where the model reassesses or pivots its reasoning."
        ],
        [
          "1",
          "Projecting Downstream Consequences and Trade-offs",
          "These sentences serve the cognitive function of projecting specific downstream consequences, ripple effects, or trade-offs that may result from a proposed change, action, or scenario. They synthesize prior analysis to articulate how one change could lead to a cascade of further impacts\u2014often economic, social, environmental, or political\u2014sometimes weighing both positive and negative outcomes. This function includes statements that explicitly link an action or change to its broader or secondary effects (\"This could lead to...,\" \"That might result in...,\" \"On the flip side...\"), but does NOT include mere summaries, restatements of facts, or initial identification of direct effects; it is typically found in the middle or later stages of reasoning, after initial analysis and before or as part of a synthesis or conclusion."
        ],
        [
          "2",
          "Generating and Expanding Alternative Considerations",
          "These sentences serve the cognitive function of prompting the reasoner to generate, revisit, or expand upon additional possibilities, perspectives, or factors relevant to the problem at hand. This includes actively seeking out new angles, reconsidering overlooked aspects, or explicitly reminding oneself to address further dimensions (e.g., \"I should also think about...\", \"Let me think about another approach\", \"Wait, let me think again\"). This category does NOT include sentences that actually elaborate or analyze the new consideration in detail, nor does it include mere summaries or conclusions. These prompts typically appear at transition points within reasoning, often before a new line of thought is explored or when the reasoner senses a gap or limitation in their current approach."
        ],
        [
          "3",
          "Hypothetical Scenario Construction and Conditional Visualization",
          "These sentences construct or describe specific hypothetical situations, often involving conditional actions (\"if I slice...\", \"if I rotate...\", \"so, if...\") to mentally simulate geometric or spatial outcomes. This function includes the explicit setup and exploration of imagined manipulations (e.g., slicing, rotating, folding) of objects to predict resulting shapes, cross-sections, or configurations. It does NOT include general statements about properties, conclusions, or calculations\u2014only the active, scenario-based visualization of what would happen under certain conditions. These sentences typically appear in the exploratory or generative phase of reasoning, where the model is working through possible cases or visualizing transformations to inform later analysis or conclusions."
        ],
        [
          "4",
          "Step-by-Step Calculation and Arithmetic Execution",
          "This function involves the explicit, sequential execution of arithmetic or algebraic calculations, often shown as intermediate steps or sub-calculations within a larger problem. Included are sentences that perform concrete numeric operations (e.g., multiplication, addition, division, expansion of equations), show the working out of formulas, or check specific values by substitution. NOT INCLUDED are sentences that merely state formulas, set up equations, discuss strategies, or interpret results\u2014only the actual computation steps themselves. These sentences typically appear in the middle of reasoning traces, immediately after a formula or plan is established and before the final answer or interpretation is given."
        ],
        [
          "5",
          "Hypothesis Generation via Analogical Mapping",
          "These sentences articulate a candidate answer or mapping by explicitly drawing an analogy between elements of the problem and possible solutions, often using comparative language (\"as,\" \"is to,\" \"so,\" \"like\"). This function includes proposing specific analogical correspondences or answer candidates based on structural or functional similarity, but does NOT include initial problem restatement, general brainstorming, or final answer selection/justification. These sentences typically appear after initial analysis and before final answer commitment, serving as intermediate steps to concretize possible solutions through analogy."
        ],
        [
          "6",
          "Stating the Final Answer or Explicit Conclusion",
          "This function consists of sentences that explicitly state the final answer, solution, or logical conclusion reached after the reasoning process. Included are statements that directly present the answer (e.g., \"So, the answer is X,\" \"Therefore, the conclusion is Y,\" \"So, the blank should be Z,\" \"So, putting it all together, the answer is...\"), often using summary or conclusive language. Not included are intermediate steps, partial deductions, hypothesis generation, or restatements of the question; only the definitive, outcome-oriented statements that resolve the reasoning appear here. These sentences almost always occur at or near the end of a reasoning trace, serving as the capstone to the preceding analysis."
        ],
        [
          "7",
          "Problem Framing and Deliberate Initiation",
          "These sentences serve to explicitly frame the problem or question at hand and signal the deliberate initiation of a reasoning process. They include statements that restate or paraphrase the problem, express intent to analyze or solve it, and often indicate a step-by-step or systematic approach (e.g., \"Let me think about this step by step,\" \"Okay, so I'm trying to figure out...\"). This category does NOT include actual analysis, solution steps, or conclusions\u2014only the initial orientation and commitment to reasoning. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations."
        ]
      ],
      "orthogonality": 0.844816267490387,
      "assigned_fraction": 0.74,
      "category_counts": {
        "0": 8,
        "1": 2,
        "2": 8,
        "3": 4,
        "4": 4,
        "5": 2,
        "6": 4,
        "7": 5,
        "None": 13
      },
      "detailed_results": {
        "0": {
          "title": "Uncertainty Signaling and Self-Doubt in Hypothesis Evaluation",
          "description": "These sentences explicitly express uncertainty, doubt, or a need to reconsider a current hypothesis, partial answer, or line of reasoning. They serve to flag possible errors, limitations, or misfits in the current approach, often prompting a re-examination or shift in strategy. INCLUDED are statements that question the correctness, fit, or applicability of a just-stated idea (e.g., \"But I'm not sure if that's the intended answer,\" \"Hmm, that doesn't seem to fit,\" \"Let me think again\"); NOT INCLUDED are sentences that propose new ideas, summarize conclusions, or neutrally state facts without expressing doubt. These sentences typically appear after a tentative answer or reasoning step, marking a transition point where the model reassesses or pivots its reasoning.",
          "size": 3004,
          "precision": 0.7333333333333333,
          "recall": 0.66,
          "accuracy": 0.71,
          "f1": 0.6947368421052631,
          "examples": [
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the right fit",
            "But I'm not sure if that's the intended answer",
            "\" But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the case",
            "Hmm, that doesn't quite make sense",
            "Hmm, that might not fit",
            "\" But I'm not sure if that's the right fit",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the right direction",
            "But I'm not sure if that's the best fit",
            "But I'm not sure if that's the correct way to phrase it",
            "Hmm, that doesn't seem to fit",
            "Hmm, maybe that's a stretch"
          ]
        },
        "1": {
          "title": "Projecting Downstream Consequences and Trade-offs",
          "description": "These sentences serve the cognitive function of projecting specific downstream consequences, ripple effects, or trade-offs that may result from a proposed change, action, or scenario. They synthesize prior analysis to articulate how one change could lead to a cascade of further impacts\u2014often economic, social, environmental, or political\u2014sometimes weighing both positive and negative outcomes. This function includes statements that explicitly link an action or change to its broader or secondary effects (\"This could lead to...,\" \"That might result in...,\" \"On the flip side...\"), but does NOT include mere summaries, restatements of facts, or initial identification of direct effects; it is typically found in the middle or later stages of reasoning, after initial analysis and before or as part of a synthesis or conclusion.",
          "size": 3346,
          "precision": 0.9818181818181818,
          "recall": 0.54,
          "accuracy": 0.765,
          "f1": 0.6967741935483871,
          "examples": [
            "So, putting it all together, widespread adoption of lab-grown meat could lead to several changes: reduced demand for traditional meat, less pressure on land, potential job losses in agriculture, new industries emerging, cultural shifts, and both environmental and economic impacts",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "So, putting it all together, making all software open source could lead to more innovation, a shift in the software industry towards services, increased collaboration, but also challenges like security issues, economic changes for traditional software companies, and a need for new business models",
            "This could lead to competition and innovation, but it might also disrupt existing industries and require significant investment",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "However, the transition could be painful for industries that can't adapt, leading to job losses and economic struggles in certain regions",
            "Overall, making college free seems like it could have a lot of positive effects, like increasing access and social mobility, but there are also challenges like potential oversaturation of the job market and the need for quality control in education",
            "This could lead to more competition and innovation in the packaging market, which might benefit the entire supply chain by offering better, more sustainable options",
            "On the flip side, there might be job creation in these sectors, which could help the economy",
            "It could drive economic transitions, influence international relations, affect social equity, and require significant political and financial investments",
            "This could lead to a ripple effect, creating more jobs and businesses in related sectors"
          ]
        },
        "2": {
          "title": "Generating and Expanding Alternative Considerations",
          "description": "These sentences serve the cognitive function of prompting the reasoner to generate, revisit, or expand upon additional possibilities, perspectives, or factors relevant to the problem at hand. This includes actively seeking out new angles, reconsidering overlooked aspects, or explicitly reminding oneself to address further dimensions (e.g., \"I should also think about...\", \"Let me think about another approach\", \"Wait, let me think again\"). This category does NOT include sentences that actually elaborate or analyze the new consideration in detail, nor does it include mere summaries or conclusions. These prompts typically appear at transition points within reasoning, often before a new line of thought is explored or when the reasoner senses a gap or limitation in their current approach.",
          "size": 3361,
          "precision": 0.8072289156626506,
          "recall": 0.67,
          "accuracy": 0.755,
          "f1": 0.7322404371584699,
          "examples": [
            "I should also think about the data",
            "Let me think about other possibilities",
            "Wait, let me think of another way",
            "Let me think about the hole again",
            "Let me think of another angle",
            "Wait, let me think again",
            "Let me think differently",
            "I should also consider the limitations",
            "Let me think about another approach",
            "I should also think about the timing",
            "I should also think about the hotel's response",
            "I should also consider the challenges",
            "Wait, another angle: maybe it's a shape",
            "Let me think about another way",
            "I should also think about the balance"
          ]
        },
        "3": {
          "title": "Hypothetical Scenario Construction and Conditional Visualization",
          "description": "These sentences construct or describe specific hypothetical situations, often involving conditional actions (\"if I slice...\", \"if I rotate...\", \"so, if...\") to mentally simulate geometric or spatial outcomes. This function includes the explicit setup and exploration of imagined manipulations (e.g., slicing, rotating, folding) of objects to predict resulting shapes, cross-sections, or configurations. It does NOT include general statements about properties, conclusions, or calculations\u2014only the active, scenario-based visualization of what would happen under certain conditions. These sentences typically appear in the exploratory or generative phase of reasoning, where the model is working through possible cases or visualizing transformations to inform later analysis or conclusions.",
          "size": 1312,
          "precision": 0.8552631578947368,
          "recall": 0.65,
          "accuracy": 0.77,
          "f1": 0.7386363636363636,
          "examples": [
            "But in the case of an icosahedron, each face is a triangle, so the cross-section might be a regular polygon with more sides",
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "So, if the plane intersects six edges, the cross-section is a convex hexagon",
            "If I slice parallel to a side, the cross-section should be a triangle, but in three dimensions, it's a triangle that's part of the cone's surface",
            "But wait, in 3D, the cross-section of a cone with a plane can be a triangle only if the plane intersects the apex and the base along a straight line",
            "Since the octahedron is regular, the cross-section should be a regular quadrilateral, which is a square",
            "Wait, another idea: if I take a cross-section parallel to a face of an icosahedron, the cross-section is a smaller regular polygon",
            "If I have a semicircle and rotate it around its diameter, which is a straight line, the shape should be a sphere",
            "If I slice the cone parallel to a generatrix, the resulting cross-section should be a straight line, but in three dimensions, it's more complex",
            "So, if I take a cross-section parallel to the base of each pyramid, it should be a square",
            "If you have a cube and light is coming from one corner, the shadow on the ground would be a regular hexagon",
            "If I take a tetrahedron and connect the midpoints of each edge, the new figure is actually a smaller tetrahedron",
            "But wait, a regular tetrahedron is convex, so any plane intersecting it will result in a convex polygon",
            "So, if the semicircle is in 3D space, and you rotate it around the diameter, which is a line in that space, the resulting shape is a sphere"
          ]
        },
        "4": {
          "title": "Step-by-Step Calculation and Arithmetic Execution",
          "description": "This function involves the explicit, sequential execution of arithmetic or algebraic calculations, often shown as intermediate steps or sub-calculations within a larger problem. Included are sentences that perform concrete numeric operations (e.g., multiplication, addition, division, expansion of equations), show the working out of formulas, or check specific values by substitution. NOT INCLUDED are sentences that merely state formulas, set up equations, discuss strategies, or interpret results\u2014only the actual computation steps themselves. These sentences typically appear in the middle of reasoning traces, immediately after a formula or plan is established and before the final answer or interpretation is given.",
          "size": 4002,
          "precision": 0.9761904761904762,
          "recall": 0.41,
          "accuracy": 0.7,
          "f1": 0.5774647887323944,
          "examples": [
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Calculating that:\n\nC(70, 1) * C(30, 1) = 70 * 30 = 2100",
            "So, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let me check k = 1:\n\nS_odd = (45 + 11)/2 = 56/2 = 28\nS_even = (45 - 11)/2 = 34/2 = 17\n\nCheck if 28 and 17 are possible",
            "Let me write that down:\n\n- Base layer: 4x4 = 16 cubes\n- Second layer: 3x3 = 9 cubes\n- Third layer: 2x2 = 4 cubes\n- Top layer: 1x1 = 1 cube\n\nNow, adding all these together: 16 + 9 + 4 + 1",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "The product of these three numbers is given by the equation:\n\\[\nx \\times (x + 2) \\times (x + 4) = 48\n\\]\n\nTo simplify, I'll expand the equation:\n\\[\nx(x + 2)(x + 4) = x(x^2 + 6x + 8) = x^3 + 6x^2 + 8x = 48\n\\]\n\nSubtracting 48 from both sides gives:\n\\[\nx^3 + 6x^2 + 8x - 48 = 0\n\\]\n\nI'll test possible even values for \\( x \\) starting from 2:\n- For \\( x = 2 \\):\n  \\[\n  2 \\times 4 \\times 6 = 48\n  \\]\n  This satisfies the equation",
            "So, for k=1: (3 - 1 + 1)*(3 - 1 + 1) = 3*3 = 9",
            "Let me compute that:\n\nC(30, 6) = 30",
            "Let me calculate that:\n\n2\u00b2 is 4, 3\u00b2 is 9, and 5 is 5",
            "Their sum is 1 + 2 + 5 + 12 = 20, and the product is 1*2*5*12 = 120",
            "Their sum is 1 + 2 + 3 + 14 = 20, but the product is 1*2*3*14 = 84",
            "So, the number of favorable outcomes is 6 * 5 * 4 * 3, which is 360"
          ]
        },
        "5": {
          "title": "Hypothesis Generation via Analogical Mapping",
          "description": "These sentences articulate a candidate answer or mapping by explicitly drawing an analogy between elements of the problem and possible solutions, often using comparative language (\"as,\" \"is to,\" \"so,\" \"like\"). This function includes proposing specific analogical correspondences or answer candidates based on structural or functional similarity, but does NOT include initial problem restatement, general brainstorming, or final answer selection/justification. These sentences typically appear after initial analysis and before final answer commitment, serving as intermediate steps to concretize possible solutions through analogy.",
          "size": 1497,
          "precision": 0.9333333333333333,
          "recall": 0.28,
          "accuracy": 0.63,
          "f1": 0.4307692307692308,
          "examples": [
            "Words are the medium, so the blank should be the creator, which would be \"expression\" or \"thought",
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "Wait, another angle: \"artist\" is the one who creates, so \"paint\" is the medium",
            "Similarly, star is the thing, so the expert would be an astronomer",
            "So, maybe \"skin\" is the answer",
            "So, \"brick is to building\" as \"tree is to forest",
            "So, maybe the answer is \"hide\" as in animal hide, which is external",
            "\" So, A is butterfly, B is cocoon, C is frog, and D is the blank",
            "Like NOON is a time, LEVEL is a level, RADAR is a technology",
            "So, \"stage\" is to \"performer\" as \"canvas\" is to \"painter",
            "So, the blank could be \"repository\" or \"storehouse",
            "Wait, another approach: \"artist\" is the one who creates, so \"paint\" is the tool",
            "So, the blank might be \"airplane",
            "So, the blank could be a person or an animal",
            "So, the blank could be a person or an animal"
          ]
        },
        "6": {
          "title": "Stating the Final Answer or Explicit Conclusion",
          "description": "This function consists of sentences that explicitly state the final answer, solution, or logical conclusion reached after the reasoning process. Included are statements that directly present the answer (e.g., \"So, the answer is X,\" \"Therefore, the conclusion is Y,\" \"So, the blank should be Z,\" \"So, putting it all together, the answer is...\"), often using summary or conclusive language. Not included are intermediate steps, partial deductions, hypothesis generation, or restatements of the question; only the definitive, outcome-oriented statements that resolve the reasoning appear here. These sentences almost always occur at or near the end of a reasoning trace, serving as the capstone to the preceding analysis.",
          "size": 2340,
          "precision": 0.7647058823529411,
          "recall": 0.9285714285714286,
          "accuracy": 0.065,
          "f1": 0.8387096774193549,
          "examples": [
            "Therefore, the conclusion is that X is not an A",
            "So, putting it all together, the orchestra is the team, and the conductor is the leader, so the blank should be \"captain",
            "So, the blank should be \"expression",
            "So, the blank should be \"sound",
            "Therefore, the sum is 64",
            "So, the answer is day",
            "So, the answer should be a triangle",
            "So, in summary, the deduction is that the statement \"all cats like fish\" is false because we have a specific cat, Whiskers, who doesn't like fish",
            "So, the blank is \"future",
            "So, the conclusion is that John didn't study because he failed",
            "So, the answer would be that it doesn't have to be windy",
            "Therefore, the probability is 5/18",
            "So, the answer should be six identical pyramids",
            "So, the answer is a person",
            "So, the blank should be \"future"
          ]
        },
        "7": {
          "title": "Problem Framing and Deliberate Initiation",
          "description": "These sentences serve to explicitly frame the problem or question at hand and signal the deliberate initiation of a reasoning process. They include statements that restate or paraphrase the problem, express intent to analyze or solve it, and often indicate a step-by-step or systematic approach (e.g., \"Let me think about this step by step,\" \"Okay, so I'm trying to figure out...\"). This category does NOT include actual analysis, solution steps, or conclusions\u2014only the initial orientation and commitment to reasoning. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations.",
          "size": 2667,
          "precision": 0.8208955223880597,
          "recall": 0.55,
          "accuracy": 0.715,
          "f1": 0.6586826347305389,
          "examples": [
            "Okay, so I'm trying to figure out this logic problem: \"If studying guarantees passing, and John failed, what can you conclude",
            "\" Hmm, let me try to figure this out step by step",
            "\" Hmm, let me try to figure this out step by step",
            "Okay, so I came across this logic problem, and I want to figure it out step by step",
            "Okay, so I came across this logic puzzle, and I want to figure it out step by step",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I have this question: \"How many different squares can you see in a 3x3 grid",
            "Okay, so I'm trying to figure out how universal healthcare would affect different parts of society",
            "Let me think about this step by step",
            "\" Hmm, let me try to figure this out step by step",
            "Okay, so I'm trying to figure out this logic problem",
            "Let me think about this step by step",
            "Okay, so I came across this logic problem, and I want to figure it out step by step",
            "Okay, so I'm trying to figure out the systemic effects of making college education free",
            "Okay, so I'm trying to figure out this logic problem"
          ]
        }
      }
    },
    "9": {
      "accuracy": 0.7388888888888889,
      "categories": [
        [
          "0",
          "Analogy Structure Identification and Mapping",
          "These sentences explicitly identify, construct, or map the structural relationships in analogy problems, typically by stating or paraphrasing the \"A is to B as C is to D\" format and aligning the roles of each term. This function includes recognizing analogy patterns, assigning roles (e.g., cause/effect, part/whole, agent/action), and mapping known elements to blanks or unknowns. It does NOT include generating the final answer, evaluating answer plausibility, or providing background knowledge about the terms. These sentences usually appear in the middle of the reasoning process, after initial comprehension but before answer selection."
        ],
        [
          "1",
          "Projecting Downstream Consequences and Secondary Effects",
          "These sentences serve the cognitive function of projecting possible downstream consequences, secondary effects, or ripple effects that may result from a proposed action, change, or scenario. Included in this category are statements that explicitly speculate about indirect, follow-on, or broader impacts\u2014often using modal verbs (\"could,\" \"might,\" \"may,\" \"would\") and causal language (\"lead to,\" \"result in,\" \"impact,\" \"affect\")\u2014on systems, industries, or populations. NOT INCLUDED are sentences that merely state direct effects, describe current facts, or propose initial solutions; these sentences specifically focus on what might happen as a result of those direct effects. They typically appear after an initial idea or proposal, as the reasoner explores the wider implications and potential unintended outcomes of a scenario."
        ],
        [
          "2",
          "Expression of Uncertainty or Doubt About a Candidate Hypothesis",
          "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding a just-proposed idea, hypothesis, or line of reasoning. Included are statements that directly question the validity, applicability, correctness, or fit of a preceding thought (e.g., \"But I'm not sure if that's the case,\" \"Hmm, that might not fit,\" \"But I'm not certain about this\"). NOT INCLUDED are general expressions of confusion without reference to a specific hypothesis, or initial expressions of ignorance before any proposal is made. These sentences typically appear immediately after the model generates a possible answer, explanation, or approach, serving as a self-monitoring checkpoint before proceeding or revising the reasoning."
        ],
        [
          "3",
          "Mental Simulation of Hypothetical Manipulations",
          "These sentences perform the cognitive function of mentally simulating the outcome of a specific geometric or physical manipulation (e.g., slicing, rotating, projecting, folding) on an object and predicting the resulting shape or property. Included are statements that explicitly describe what would happen \"if\" a certain operation is performed, often using conditional or hypothetical language (\"If I slice...\", \"When I rotate...\", \"If the plane is parallel...\"). Not included are general definitions, factual statements about properties without manipulation, or evaluations of correctness. These sentences typically appear in the middle of reasoning, as the thinker explores possible outcomes to build toward a solution."
        ],
        [
          "4",
          "Initiation of Stepwise Analytical Reasoning",
          "These sentences explicitly signal the start of a deliberate, step-by-step analytical process to solve a problem or puzzle. They include phrases like \"let me think about this step by step,\" \"let me try to figure this out step by step,\" or \"let me start by breaking this down,\" which indicate the LLM is preparing to decompose the problem into manageable parts. This function does NOT include the actual execution of the steps, specific subproblem analysis, or summary/conclusion statements\u2014only the metacognitive declaration of intent to proceed methodically. These sentences almost always appear at or near the beginning of the reasoning trace, immediately after the problem is presented or restated."
        ],
        [
          "5",
          "Generating Additional Considerations or Dimensions",
          "These sentences serve to explicitly introduce new factors, perspectives, or aspects for consideration within the reasoning process, often by broadening the scope of analysis or ensuring comprehensiveness. Included are statements that add further topics, variables, or angles (e.g., \"I should also think about the economic implications,\" \"Another thought is about the environment\"), but NOT sentences that elaborate on already-introduced points, summarize, or draw conclusions. These sentences typically appear after an initial line of reasoning, functioning as branching points to expand the analysis before synthesis or decision-making."
        ],
        [
          "6",
          "Retrieval and Articulation of Background Knowledge",
          "These sentences serve the function of recalling and expressing relevant factual information, concepts, or general principles from prior knowledge or learned material to inform or support the reasoning process. Included in this category are statements that present scientific facts, definitions, mechanisms, or commonly accepted explanations (e.g., \"Chlorophyll is what gives plants their ability to make their own food through photosynthesis\" or \"Gases expand when heated because their molecules have more energy and push against the walls of the balloon more\"). NOT INCLUDED are sentences that speculate, hypothesize, evaluate, or directly apply knowledge to the specific problem at hand (such as proposing solutions, making analogies, or drawing conclusions). These sentences typically appear after the problem is introduced and as the LLM gathers and lays out relevant knowledge before or during the process of analysis and synthesis."
        ],
        [
          "7",
          "Generating Alternative Solution Hypotheses",
          "This function involves proposing possible alternative methods, tools, or strategies to solve a problem, often introduced with hedging language such as \"maybe,\" \"perhaps,\" \"another idea,\" or \"alternatively.\" Included are sentences that explicitly suggest new, distinct approaches or options for achieving a goal, regardless of their feasibility or whether they are ultimately pursued. Not included are evaluations, selections, or detailed elaborations of a single chosen approach\u2014only the initial act of generating or listing alternative possibilities. These sentences typically appear during the ideation or brainstorming phase, after the problem is understood but before a solution is selected or analyzed in depth."
        ],
        [
          "8",
          "Step-by-Step Explicit Calculation",
          "These sentences perform explicit, detailed arithmetic or algebraic computations as part of the reasoning process, often breaking down multi-step calculations into individual operations (e.g., multiplication, addition, exponentiation) and sometimes showing intermediate results. INCLUDED are statements that walk through numeric calculations or formula evaluations in a granular, stepwise manner, often using phrases like \"Let me calculate,\" \"So,\" or listing each operation/result. NOT INCLUDED are sentences that merely state a final answer, describe a formula without computing it, or discuss conceptual reasoning without performing explicit calculations. These sentences typically appear in the middle of reasoning traces, following the identification of a formula or approach and preceding the final answer or conclusion."
        ]
      ],
      "orthogonality": 0.8485536575317383,
      "assigned_fraction": 0.88,
      "category_counts": {
        "0": 4,
        "1": 6,
        "2": 3,
        "3": 3,
        "4": 3,
        "5": 3,
        "6": 10,
        "7": 6,
        "8": 6,
        "None": 6
      },
      "detailed_results": {
        "0": {
          "title": "Analogy Structure Identification and Mapping",
          "description": "These sentences explicitly identify, construct, or map the structural relationships in analogy problems, typically by stating or paraphrasing the \"A is to B as C is to D\" format and aligning the roles of each term. This function includes recognizing analogy patterns, assigning roles (e.g., cause/effect, part/whole, agent/action), and mapping known elements to blanks or unknowns. It does NOT include generating the final answer, evaluating answer plausibility, or providing background knowledge about the terms. These sentences usually appear in the middle of the reasoning process, after initial comprehension but before answer selection.",
          "size": 1522,
          "precision": 0.9642857142857143,
          "recall": 0.27,
          "accuracy": 0.63,
          "f1": 0.421875,
          "examples": [
            "For example, \"sail\" is to \"ship\" as \"roof\" is to \"house\"",
            "So, \"brick is to building\" as \"tree is to forest",
            "Wait, another angle: \"artist\" is the one who creates, so \"paint\" is the medium",
            "So, \"stage\" is to \"performer\" as \"canvas\" is to \"painter",
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "Like NOON is a time, LEVEL is a level, RADAR is a technology",
            "So, \"sail is to boat\" as \"wing is to [blank]",
            "Words are the medium, so the blank should be the creator, which would be \"expression\" or \"thought",
            "So, I need to find a word that, like a palette is to colors, menu is to that word",
            "So, \"mountain is to peak\" \u2013 that seems like a part of a word",
            "So, \"desert is to oasis\" as \"space is to [blank]",
            "Similarly, star is the thing, so the expert would be an astronomer",
            "NOON is a time, LEVEL is a level, RADAR is a technology",
            "NOON is a time, LEVEL is a level, RADAR is a technology",
            "So, \"archive is to history\" as \"seed bank is to [blank]"
          ]
        },
        "1": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "These sentences serve the cognitive function of projecting possible downstream consequences, secondary effects, or ripple effects that may result from a proposed action, change, or scenario. Included in this category are statements that explicitly speculate about indirect, follow-on, or broader impacts\u2014often using modal verbs (\"could,\" \"might,\" \"may,\" \"would\") and causal language (\"lead to,\" \"result in,\" \"impact,\" \"affect\")\u2014on systems, industries, or populations. NOT INCLUDED are sentences that merely state direct effects, describe current facts, or propose initial solutions; these sentences specifically focus on what might happen as a result of those direct effects. They typically appear after an initial idea or proposal, as the reasoner explores the wider implications and potential unintended outcomes of a scenario.",
          "size": 1797,
          "precision": 0.9431818181818182,
          "recall": 0.83,
          "accuracy": 0.89,
          "f1": 0.8829787234042553,
          "examples": [
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "It could also affect industries that are labor-intensive, maybe reducing costs and increasing efficiency",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "This could lead to competition and innovation, but it might also disrupt existing industries and require significant investment",
            "On the flip side, there might be job creation in these sectors, which could help the economy",
            "It might also change how companies recruit and manage talent, possibly leading to more diverse or experienced workforces",
            "This could lead to changes in how public transportation is operated and maintained, possibly leading to cost savings or service changes",
            "However, the transition could be painful for industries that can't adapt, leading to job losses and economic struggles in certain regions",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation"
          ]
        },
        "2": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Hypothesis",
          "description": "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding a just-proposed idea, hypothesis, or line of reasoning. Included are statements that directly question the validity, applicability, correctness, or fit of a preceding thought (e.g., \"But I'm not sure if that's the case,\" \"Hmm, that might not fit,\" \"But I'm not certain about this\"). NOT INCLUDED are general expressions of confusion without reference to a specific hypothesis, or initial expressions of ignorance before any proposal is made. These sentences typically appear immediately after the model generates a possible answer, explanation, or approach, serving as a self-monitoring checkpoint before proceeding or revising the reasoning.",
          "size": 2946,
          "precision": 0.8571428571428571,
          "recall": 0.54,
          "accuracy": 0.725,
          "f1": 0.6625766871165644,
          "examples": [
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the right fit",
            "But I'm not sure if that's the case",
            "Hmm, not sure if that's the right direction",
            "Hmm, that might be possible",
            "But I'm not sure if that's the right direction",
            "But I'm not sure how that would work",
            "But I'm not sure how that would work exactly",
            "Hmm, maybe, but I think that's not all",
            "\" But I'm not sure if that's the right fit",
            "I'm not sure if that's the right direction",
            "Hmm, that doesn't quite make sense",
            "But I'm not sure if that's the best fit",
            "But I'm not sure if that's the best approach here",
            "But I'm not sure if that's the intended answer"
          ]
        },
        "3": {
          "title": "Mental Simulation of Hypothetical Manipulations",
          "description": "These sentences perform the cognitive function of mentally simulating the outcome of a specific geometric or physical manipulation (e.g., slicing, rotating, projecting, folding) on an object and predicting the resulting shape or property. Included are statements that explicitly describe what would happen \"if\" a certain operation is performed, often using conditional or hypothetical language (\"If I slice...\", \"When I rotate...\", \"If the plane is parallel...\"). Not included are general definitions, factual statements about properties without manipulation, or evaluations of correctness. These sentences typically appear in the middle of reasoning, as the thinker explores possible outcomes to build toward a solution.",
          "size": 1544,
          "precision": 0.9591836734693877,
          "recall": 0.47,
          "accuracy": 0.725,
          "f1": 0.6308724832214765,
          "examples": [
            "If I slice the cone parallel to a generatrix, the resulting cross-section should be a straight line, but in three dimensions, it's more complex",
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "The octahedron has faces in all directions, so if I pick two opposite faces, say the top and bottom ones, and then slice it parallel to those, the cross-section should be somewhere in the middle",
            "If I take a side view of a cone, it looks like a triangle",
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "If I slice parallel to a side, the cross-section should be a triangle, but in three dimensions, it's a triangle that's part of the cone's surface",
            "If I slice parallel to a triangular face, the cross-section should also be a triangle, right",
            "Since a tetrahedron is a pyramid with a triangular base, slicing it parallel to the base should give a similar triangle, but maybe scaled down",
            "If I imagine slicing the cone with a plane that's parallel to the axis, the intersection should be a curve",
            "So, if I take a cross-section parallel to the base of each pyramid, it should be a square",
            "If I have a semicircle and rotate it around its diameter, which is a straight line, the shape should be a sphere",
            "Each face of the hypercube is a square, but when projected, they might form triangles or other polygons",
            "If I have a cone and I slice it with a plane that's parallel to one of its sides, the intersection curve should be a straight line because the plane is parallel to the generatrix",
            "If I take a cross-section perpendicular to the diameter, the semicircle would look like a line (the diameter) with a semicircular arc",
            "For example, if you slice it parallel to a face, you get a smaller triangle similar to the face"
          ]
        },
        "4": {
          "title": "Initiation of Stepwise Analytical Reasoning",
          "description": "These sentences explicitly signal the start of a deliberate, step-by-step analytical process to solve a problem or puzzle. They include phrases like \"let me think about this step by step,\" \"let me try to figure this out step by step,\" or \"let me start by breaking this down,\" which indicate the LLM is preparing to decompose the problem into manageable parts. This function does NOT include the actual execution of the steps, specific subproblem analysis, or summary/conclusion statements\u2014only the metacognitive declaration of intent to proceed methodically. These sentences almost always appear at or near the beginning of the reasoning trace, immediately after the problem is presented or restated.",
          "size": 2153,
          "precision": 1.0,
          "recall": 0.16,
          "accuracy": 0.58,
          "f1": 0.2758620689655173,
          "examples": [
            "Let me think about this step by step",
            "\" Hmm, let me try to figure this out step by step",
            "Let me think about this step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me think about this step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think about it step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think about this step by step",
            "Let me think about this step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think through this step by step",
            "Hmm, let me start by breaking this down",
            "Let me think about this step by step"
          ]
        },
        "5": {
          "title": "Generating Additional Considerations or Dimensions",
          "description": "These sentences serve to explicitly introduce new factors, perspectives, or aspects for consideration within the reasoning process, often by broadening the scope of analysis or ensuring comprehensiveness. Included are statements that add further topics, variables, or angles (e.g., \"I should also think about the economic implications,\" \"Another thought is about the environment\"), but NOT sentences that elaborate on already-introduced points, summarize, or draw conclusions. These sentences typically appear after an initial line of reasoning, functioning as branching points to expand the analysis before synthesis or decision-making.",
          "size": 2532,
          "precision": 0.8571428571428571,
          "recall": 0.66,
          "accuracy": 0.775,
          "f1": 0.7457627118644068,
          "examples": [
            "Another thought is about the environment",
            "I should also think about the data",
            "I also think about the applications",
            "I also think about the environment",
            "I should also think about examples",
            "I also think about the economy",
            "I'm also wondering about the challenges",
            "I'm also thinking about the technology involved",
            "Another thought is about collaboration",
            "I'm also thinking about the legal aspects",
            "I also think about examples",
            "I'm also thinking about the word itself",
            "I should also think about the economic implications",
            "I'm also thinking about the overall economy",
            "I'm also considering the technological side"
          ]
        },
        "6": {
          "title": "Retrieval and Articulation of Background Knowledge",
          "description": "These sentences serve the function of recalling and expressing relevant factual information, concepts, or general principles from prior knowledge or learned material to inform or support the reasoning process. Included in this category are statements that present scientific facts, definitions, mechanisms, or commonly accepted explanations (e.g., \"Chlorophyll is what gives plants their ability to make their own food through photosynthesis\" or \"Gases expand when heated because their molecules have more energy and push against the walls of the balloon more\"). NOT INCLUDED are sentences that speculate, hypothesize, evaluate, or directly apply knowledge to the specific problem at hand (such as proposing solutions, making analogies, or drawing conclusions). These sentences typically appear after the problem is introduced and as the LLM gathers and lays out relevant knowledge before or during the process of analysis and synthesis.",
          "size": 3962,
          "precision": 0.8387096774193549,
          "recall": 0.52,
          "accuracy": 0.71,
          "f1": 0.6419753086419753,
          "examples": [
            "Chlorophyll is what gives plants their ability to make their own food through photosynthesis",
            "I think they're weaker than covalent bonds but stronger than dipole-dipole interactions",
            "Microwaves, as I remember, work by generating electromagnetic waves that make the water molecules in food vibrate",
            "Cows produce methane when they digest their food, and methane is a big contributor to global warming",
            "Radon is a naturally occurring gas that can accumulate in homes, and prolonged exposure has been linked to lung cancer",
            "They have properties that allow them to conduct when there's a sufficient electric field, like in diodes or transistors",
            "Gases expand when heated because their molecules have more energy and push against the walls of the balloon more, making it bigger",
            "We have evolved to live on land, but our bodies still require water for various functions like circulation, digestion, and temperature regulation",
            "It's lightweight, which is good for transportation because it doesn't take up much space or weight, making shipping more efficient",
            "And energy transfers through different mediums, like air, water, solids, and even solids like wood or metal",
            "For example, bananas can ripen in a paper bag because the heat from their own ripening process helps them mature",
            "I think cirrus clouds are high and thin, often associated with high pressure systems, which might mean fair weather",
            "That makes sense because I've heard of things like the Stefan-Boltzmann law, which relates the heat radiated by an object to its temperature",
            "I'm not entirely sure what each does, but I think phytochrome is involved in seeing red and far-red light, which helps plants grow towards light sources, like when a plant grows towards a window",
            "Heat can travel in different ways\u2014conduction, convection, and radiation"
          ]
        },
        "7": {
          "title": "Generating Alternative Solution Hypotheses",
          "description": "This function involves proposing possible alternative methods, tools, or strategies to solve a problem, often introduced with hedging language such as \"maybe,\" \"perhaps,\" \"another idea,\" or \"alternatively.\" Included are sentences that explicitly suggest new, distinct approaches or options for achieving a goal, regardless of their feasibility or whether they are ultimately pursued. Not included are evaluations, selections, or detailed elaborations of a single chosen approach\u2014only the initial act of generating or listing alternative possibilities. These sentences typically appear during the ideation or brainstorming phase, after the problem is understood but before a solution is selected or analyzed in depth.",
          "size": 1545,
          "precision": 0.8484848484848485,
          "recall": 0.84,
          "accuracy": 0.845,
          "f1": 0.8442211055276383,
          "examples": [
            "Another idea: maybe I can use the table to create a lever or a tool to break through a wall",
            "Another thought: maybe I can use the table to create a ramp or a slope to reach a higher place, but without any other objects, that seems impossible",
            "Maybe using a candle or a fire could help",
            "Maybe I can use a system of meeting points",
            "Alternatively, maybe I can use the table to make a lever or something to open a hidden door or window",
            "Or perhaps I can use the table to support something else, like a ladder made from tied-together items, but I don't have any ropes or strings",
            "Maybe using clay if it's available, but if not, perhaps using a natural container like a hollowed-out tree trunk or a cave",
            "Maybe it's something like a piece of foam or a cloud",
            "Maybe I can create a makeshift water level using a small container and some water",
            "Another thought is using a system of flags or colored cloth tied to something visible, like a tree or a building, to signal from a distance",
            "Maybe I can find some logs and use them to make a cart",
            "Another idea is using a signal flag or a banner",
            "Or maybe the table can be used to create a ladder if I can find some materials, but I don't see any around",
            "Another idea: maybe using a partner or a wall to help",
            "Or maybe I can use coffee or tea as natural dyes"
          ]
        },
        "8": {
          "title": "Step-by-Step Explicit Calculation",
          "description": "These sentences perform explicit, detailed arithmetic or algebraic computations as part of the reasoning process, often breaking down multi-step calculations into individual operations (e.g., multiplication, addition, exponentiation) and sometimes showing intermediate results. INCLUDED are statements that walk through numeric calculations or formula evaluations in a granular, stepwise manner, often using phrases like \"Let me calculate,\" \"So,\" or listing each operation/result. NOT INCLUDED are sentences that merely state a final answer, describe a formula without computing it, or discuss conceptual reasoning without performing explicit calculations. These sentences typically appear in the middle of reasoning traces, following the identification of a formula or approach and preceding the final answer or conclusion.",
          "size": 3528,
          "precision": 0.9821428571428571,
          "recall": 0.55,
          "accuracy": 0.77,
          "f1": 0.7051282051282052,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Let me calculate that: 6 * 6 is 36, 36 * 6 is 216, and 216 * 6 is 1296",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Let me calculate that:\n\n2\u00b2 is 4, 3\u00b2 is 9, and 5 is 5",
            "\\( 3^2 = 9 \\), \\( 3^3 = 27 \\), \\( 3^4 = 81 \\), \\( 3^5 = 243 \\), \\( 3^6 = 729 \\)",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Let me calculate that step by step:\n\n12 \u00d7 12 = 144\n\n144 \u00d7 12 = 1728\n\n1728 \u00d7 12 = 20736\n\n20736 \u00d7 12 = 248832\n\nSo, 12^5 = 248,832",
            "Let me list the squares of numbers from 1 to 9:\n\n1\u00b2 = 1  \n2\u00b2 = 4  \n3\u00b2 = 9  \n4\u00b2 = 16  \n5\u00b2 = 25  \n6\u00b2 = 36  \n7\u00b2 = 49  \n8\u00b2 = 64  \n9\u00b2 = 81  \n10\u00b2 = 100 (but 100 is a three-digit number, so we can stop at 9\u00b2)\n\nLooking at these, the largest square here is 81, which is 9\u00b2",
            "Let me calculate that: 1+2 is 3, plus 3 is 6, plus 4 is 10, plus 5 is 15, plus 6 is 21, plus 7 is 28, plus 8 is 36, plus 9 is 45"
          ]
        }
      }
    },
    "10": {
      "accuracy": 0.7629999999999999,
      "categories": [
        [
          "0",
          "Explicit Answer Slot-Filling in Analogy or Pattern Completion",
          "This function involves directly stating what should fill a blank or complete a pattern, typically after prior reasoning has established the underlying relationship. Included are sentences that explicitly identify the missing element, word, or concept (e.g., \"So, the blank should be 'future'\", \"Therefore, the blank is 'effect'\", \"So, the sentence would read: ...\"), often using phrases like \"the blank should be\", \"the answer is\", or \"the sentence would be\". NOT INCLUDED are sentences that explain the reasoning, analyze relationships, or discuss possible options without directly filling the slot. These sentences almost always appear at or near the end of a reasoning trace, serving as the culmination of the reasoning process by providing the concrete answer."
        ],
        [
          "1",
          "Initiation of Deliberate, Stepwise Reasoning",
          "These sentences serve to explicitly signal the start of a structured, methodical reasoning process, often in response to a complex or unfamiliar problem. They include metacognitive statements that announce the intention to \"think step by step,\" \"figure this out,\" or \"consider how to approach this,\" thereby marking a transition from problem presentation to active, organized analysis. This function is distinct from summarizing, concluding, or providing specific arguments; it is limited to the initial framing or setup of the reasoning approach and almost always appears at or near the very beginning of the reasoning trace, immediately after the problem is introduced."
        ],
        [
          "2",
          "Expressing Uncertainty or Doubt About a Candidate Solution",
          "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the correctness, appropriateness, or fit of a just-proposed answer, interpretation, or reasoning path. Included are statements that hedge, question, or qualify a preceding suggestion (e.g., \"But I'm not sure if that's the intended answer,\" \"Hmm, maybe that's a stretch,\" \"But that doesn't seem right\"). NOT INCLUDED are initial expressions of confusion before any solution is proposed, or statements that merely state ignorance without reference to a specific candidate (e.g., \"I don't know\" or \"I'm not sure what to do next\"). These sentences typically appear immediately after the model has generated or considered a possible answer or reasoning step, serving as a self-monitoring or error-checking mechanism before proceeding."
        ],
        [
          "3",
          "Generating Plausible Explanations or Hypotheses",
          "These sentences serve the function of proposing possible mechanisms, explanations, or contributing factors for a phenomenon under consideration, often using hedging language (\"maybe,\" \"might,\" \"could,\" \"I think,\" \"I'm not sure,\" \"it would also,\" \"another angle is\") to indicate uncertainty or exploratory reasoning. Included in this category are statements that speculate about how or why something works, suggest potential causal relationships, or offer alternative explanations, without committing to a definitive answer. NOT INCLUDED are sentences that summarize conclusions, state known facts without speculation, ask questions, or describe procedural steps; these sentences typically appear in the exploratory or elaborative middle phase of reasoning, after the problem is introduced but before a final synthesis or conclusion is reached."
        ],
        [
          "4",
          "Stepwise Explicit Calculation",
          "This function involves the explicit, step-by-step execution of arithmetic or algorithmic operations to arrive at a numerical or procedural result. Included are sentences that break down calculations into individual steps, show intermediate results, and narrate the computational process (e.g., multiplying, dividing, adding, simplifying fractions, or evaluating expressions). Not included are sentences that merely state a final answer, set up a problem, explain concepts, or discuss reasoning strategies without performing the actual calculation. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding final conclusions or interpretations."
        ],
        [
          "5",
          "Retrieval and Articulation of Background Knowledge",
          "These sentences serve to recall and explicitly state relevant factual information, definitions, or conceptual associations from memory that are pertinent to the problem at hand. Included are statements that identify properties, functions, or relationships of objects, terms, or concepts (e.g., \"A wing is part of an airplane or a bird, right\"), often using phrases like \"I know,\" \"I remember,\" or \"First, I know that...\". Not included are sentences that interpret, infer, hypothesize, evaluate, or synthesize information; these sentences do not draw conclusions or propose solutions, but rather supply foundational knowledge. They typically appear early in the reasoning process, immediately after the problem is presented, to establish a base of facts for subsequent analysis."
        ],
        [
          "6",
          "Formalization of Probability Structure",
          "These sentences serve to explicitly formalize the structure of a probability problem by identifying and articulating the sets of \"favorable outcomes\" and \"total possible outcomes,\" often referencing or invoking combinatorial formulas (e.g., combinations, permutations) to quantify these sets. This function includes statements that set up the mathematical framework for probability calculation\u2014typically by defining what counts as a favorable outcome, what constitutes the sample space, and how to compute their sizes\u2014but does NOT include the actual computation, application of formulas, or interpretation of results. These sentences almost always appear early in the solution process, immediately after problem comprehension and before any numeric calculation, acting as a bridge between understanding the problem and executing the solution."
        ],
        [
          "7",
          "Generating and Proposing Alternative Hypotheses or Candidate Answers",
          "This function involves the explicit generation and articulation of possible answers, explanations, or interpretations in response to a problem or question. Sentences in this category propose alternative hypotheses, candidate solutions, or conceptual possibilities\u2014often using hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"another thought,\" \"wait, maybe...\") and frequently presented as a list or sequence. These sentences do NOT include evaluation, selection, or justification of the candidates; they are limited to the creative ideation or brainstorming phase. They typically appear after initial problem comprehension and before narrowing down or testing options in the reasoning process."
        ],
        [
          "8",
          "Projecting Downstream Consequences and Ripple Effects",
          "These sentences serve the function of forecasting secondary or indirect outcomes that may result from a primary event, change, or decision\u2014often focusing on economic, social, or systemic impacts. Included are statements that extrapolate beyond the immediate effect to consider broader, longer-term, or cascading consequences (e.g., job losses, industry shifts, economic ripple effects, changes in related sectors). Not included are direct explanations of the immediate effect, statements about causes, or evaluations of desirability; these sentences typically appear after an initial effect has been established, expanding the reasoning to encompass wider implications."
        ],
        [
          "9",
          "Generating Additional Considerations or Dimensions",
          "These sentences serve the function of explicitly broadening the scope of reasoning by introducing supplementary factors, perspectives, or variables that may be relevant to the problem at hand. They typically use phrases like \"I should also think about...\" or \"I'm also considering...\" to signal the deliberate addition of new angles, implications, or aspects not previously addressed. This function is distinct from evaluating, concluding, or summarizing; it does not include sentences that synthesize, judge, or finalize reasoning, but rather those that expand the analysis by enumerating further considerations\u2014often appearing after an initial line of reasoning, as the thinker seeks to ensure completeness or multidimensionality."
        ]
      ],
      "orthogonality": 0.8472781777381897,
      "assigned_fraction": 0.88,
      "category_counts": {
        "0": 4,
        "1": 5,
        "2": 2,
        "3": 4,
        "4": 5,
        "5": 10,
        "6": 2,
        "7": 8,
        "8": 3,
        "9": 1,
        "None": 6
      },
      "detailed_results": {
        "0": {
          "title": "Explicit Answer Slot-Filling in Analogy or Pattern Completion",
          "description": "This function involves directly stating what should fill a blank or complete a pattern, typically after prior reasoning has established the underlying relationship. Included are sentences that explicitly identify the missing element, word, or concept (e.g., \"So, the blank should be 'future'\", \"Therefore, the blank is 'effect'\", \"So, the sentence would read: ...\"), often using phrases like \"the blank should be\", \"the answer is\", or \"the sentence would be\". NOT INCLUDED are sentences that explain the reasoning, analyze relationships, or discuss possible options without directly filling the slot. These sentences almost always appear at or near the end of a reasoning trace, serving as the culmination of the reasoning process by providing the concrete answer.",
          "size": 2071,
          "precision": 0.8409090909090909,
          "recall": 0.37,
          "accuracy": 0.65,
          "f1": 0.513888888888889,
          "examples": [
            "\" Therefore, the sentence would be \"Orchestra is to conductor as team is to captain",
            "\" So, the sentence would read: \"Canvas is to painter as stage is to performer",
            "So, putting it all together, the orchestra is the team, and the conductor is the leader, so the blank should be \"captain",
            "So, the structure is \"Anchor is to ship as foundation is to sail\"",
            "So, the completed sentence would be: \"Passport is to country as ticket is to entry",
            "So, the structure is \"Thermostat is to temperature as governor is to [blank]",
            "So, \"archive is to history\" as \"seed bank is to [blank]",
            "So, the sentence would read: \"Antidote is to poison as reconciliation is to inflame",
            "\" So, the riddle would read: \"Butterfly is to cocoon as frog is to adult",
            "So, the blank should be \"sound",
            "So, the blank would be a person",
            "So, if paint is to artist, then the blank should be something that words are to",
            "So, the answer is something that is to trees as scales are to fish",
            "\" So, the sentence would read: \"Mountain is to peak as ocean is to bottom",
            "So, the blank is filled with \"effect"
          ]
        },
        "1": {
          "title": "Initiation of Deliberate, Stepwise Reasoning",
          "description": "These sentences serve to explicitly signal the start of a structured, methodical reasoning process, often in response to a complex or unfamiliar problem. They include metacognitive statements that announce the intention to \"think step by step,\" \"figure this out,\" or \"consider how to approach this,\" thereby marking a transition from problem presentation to active, organized analysis. This function is distinct from summarizing, concluding, or providing specific arguments; it is limited to the initial framing or setup of the reasoning approach and almost always appears at or near the very beginning of the reasoning trace, immediately after the problem is introduced.",
          "size": 1920,
          "precision": 0.9508196721311475,
          "recall": 0.58,
          "accuracy": 0.775,
          "f1": 0.7204968944099378,
          "examples": [
            "\" Hmm, let me try to figure this out step by step",
            "Let me think about this step by step",
            "Hmm, let me try to figure this out step by step",
            "\" Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me think about this step by step",
            "Let me think about this step by step",
            "Hmm, let me think about this step by step",
            "Let me think about this step by step",
            "Let me think about this step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think about it step by step",
            "Let me think about this step by step",
            "Okay, so I came across this logic problem, and I want to figure it out step by step",
            "Let me think about how to approach this"
          ]
        },
        "2": {
          "title": "Expressing Uncertainty or Doubt About a Candidate Solution",
          "description": "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the correctness, appropriateness, or fit of a just-proposed answer, interpretation, or reasoning path. Included are statements that hedge, question, or qualify a preceding suggestion (e.g., \"But I'm not sure if that's the intended answer,\" \"Hmm, maybe that's a stretch,\" \"But that doesn't seem right\"). NOT INCLUDED are initial expressions of confusion before any solution is proposed, or statements that merely state ignorance without reference to a specific candidate (e.g., \"I don't know\" or \"I'm not sure what to do next\"). These sentences typically appear immediately after the model has generated or considered a possible answer or reasoning step, serving as a self-monitoring or error-checking mechanism before proceeding.",
          "size": 2714,
          "precision": 0.8676470588235294,
          "recall": 0.59,
          "accuracy": 0.75,
          "f1": 0.7023809523809523,
          "examples": [
            "But I'm not sure if that's the right fit",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the right direction",
            "But I'm not sure if that's the best fit",
            "\" But I'm not sure if that's the right fit",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the case",
            "Hmm, not sure if that's the right direction",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the main reason",
            "\" But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the correct way to phrase it",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the right way to look at it"
          ]
        },
        "3": {
          "title": "Generating Plausible Explanations or Hypotheses",
          "description": "These sentences serve the function of proposing possible mechanisms, explanations, or contributing factors for a phenomenon under consideration, often using hedging language (\"maybe,\" \"might,\" \"could,\" \"I think,\" \"I'm not sure,\" \"it would also,\" \"another angle is\") to indicate uncertainty or exploratory reasoning. Included in this category are statements that speculate about how or why something works, suggest potential causal relationships, or offer alternative explanations, without committing to a definitive answer. NOT INCLUDED are sentences that summarize conclusions, state known facts without speculation, ask questions, or describe procedural steps; these sentences typically appear in the exploratory or elaborative middle phase of reasoning, after the problem is introduced but before a final synthesis or conclusion is reached.",
          "size": 4200,
          "precision": 0.6712328767123288,
          "recall": 0.49,
          "accuracy": 0.625,
          "f1": 0.5664739884393063,
          "examples": [
            "Lastly, I need to consider the cultural practices, like weeding around plants to avoid pests and ensuring good air circulation to reduce the risk of diseases, which can sometimes be confused with pest damage",
            "I'm not entirely sure about all the specifics, but I think the main points are that reintroducing keystone species can boost biodiversity by supporting dependent species, change land management practices as humans adapt to share space with these species, and have both positive and negative impacts on local economies depending on how it's managed and the specific species involved",
            "Also, the thickness and the presence of air gaps probably play significant roles in trapping heat and preventing it from moving through the material",
            "Or maybe the way some animals avoid predators by camouflaging could help in making plastic less visible or more detectable to humans",
            "They might have efficient mechanisms to get rid of any excess heat, or they might emit the light in a controlled manner that doesn't convert too much energy into heat",
            "I've heard that certain plants can help cool the room by transpiring water and releasing it into the air, which might lower the temperature a bit",
            "This could come from taxes, which might shift the burden onto other areas or require more borrowing, which could have its own set of issues like higher interest rates and potential defaults",
            "On the other hand, many other animals, including humans, need water but don't live in water because their bodies have evolved to manage without it, using mechanisms like sweating to remove excess water and retain the necessary amount",
            "Also, sealing gaps around doors and windows can prevent sound from entering or escaping, which is a good first step before adding more items",
            "Maintaining biodiversity can help balance ecosystems, making it harder for pests to thrive",
            "Maybe it's because they absorb some of the Sun's heat and prevent it from escaping back into space",
            "I can also keep a journal to note when these signs occur and how they relate to the actual weather patterns, which might help me get better at predicting over time",
            "I remember from school that insulation has something to do with keeping heat in or out, but I'm not exactly sure how materials differ in their ability to do that",
            "It might also change how families save for things like housing, education, or healthcare, as they need to support more generations",
            "This makes me wonder about the role of human activities in increasing these gases, like burning fossil fuels that release carbon dioxide"
          ]
        },
        "4": {
          "title": "Stepwise Explicit Calculation",
          "description": "This function involves the explicit, step-by-step execution of arithmetic or algorithmic operations to arrive at a numerical or procedural result. Included are sentences that break down calculations into individual steps, show intermediate results, and narrate the computational process (e.g., multiplying, dividing, adding, simplifying fractions, or evaluating expressions). Not included are sentences that merely state a final answer, set up a problem, explain concepts, or discuss reasoning strategies without performing the actual calculation. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding final conclusions or interpretations.",
          "size": 2826,
          "precision": 0.9230769230769231,
          "recall": 0.48,
          "accuracy": 0.72,
          "f1": 0.631578947368421,
          "examples": [
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "16 + 9 is 25, then 25 + 4 is 29, and 29 + 1 is 30",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Hmm, 45 * 100 is 4500, and 45 * 5 is 225, so adding those together gives 4500 + 225 = 4725",
            "Multiplying them together: 4 \u00d7 9 = 36, and 36 \u00d7 5 = 180",
            "169 * 10 is 1,690, and 169 * 3 is 507, so adding those gives 1,690 + 507 = 2,197",
            "Let me calculate that step by step:\n\n12 \u00d7 12 = 144\n\n144 \u00d7 12 = 1728\n\n1728 \u00d7 12 = 20736\n\n20736 \u00d7 12 = 248832\n\nSo, 12^5 = 248,832",
            "Let me calculate that: 6 * 6 is 36, 36 * 6 is 216, and 216 * 6 is 1296",
            "42 \u00f7 3 = 14\n\n99 \u00f7 3 = 33\n\nSo, the simplified fraction is 14 / 33",
            "210 \u00f7 5 = 42\n\n495 \u00f7 5 = 99\n\nSo now, the fraction is 42 / 99"
          ]
        },
        "5": {
          "title": "Retrieval and Articulation of Background Knowledge",
          "description": "These sentences serve to recall and explicitly state relevant factual information, definitions, or conceptual associations from memory that are pertinent to the problem at hand. Included are statements that identify properties, functions, or relationships of objects, terms, or concepts (e.g., \"A wing is part of an airplane or a bird, right\"), often using phrases like \"I know,\" \"I remember,\" or \"First, I know that...\". Not included are sentences that interpret, infer, hypothesize, evaluate, or synthesize information; these sentences do not draw conclusions or propose solutions, but rather supply foundational knowledge. They typically appear early in the reasoning process, immediately after the problem is presented, to establish a base of facts for subsequent analysis.",
          "size": 1299,
          "precision": 0.8118811881188119,
          "recall": 0.82,
          "accuracy": 0.815,
          "f1": 0.8159203980099502,
          "examples": [
            "I know that wheels are parts of cars, right",
            "Trees come to mind immediately because they have branches, trunks, and leaves",
            "\" That's a bit confusing because keys are usually associated with locks",
            "That's a fruit, specifically a type of stone fruit",
            "They're like their armor or protection",
            "\" A leaf is a part of a plant, specifically a tree",
            "A keyboard is a tool used for typing, right",
            "First, I know that a fossil is something from a prehistoric time, like a skeleton or footprint",
            "Ra: Well, \"Ra\" is a common name, like the name of an Egyptian god, but that might not be relevant here",
            "I remember that deserts are dry, sandy, and usually very hot, while oases are areas of greenery or water in the middle of a desert",
            "An archive is like a collection of historical records, right",
            "I remember that in English, there are certain pairs of words that are linked by a specific relationship, kind of like how a needle relates to threading",
            "Scales are something fish have, right",
            "Radar is a noun, an acronym for Radio Detection And Ranging",
            "Bark is something trees have, their outer covering"
          ]
        },
        "6": {
          "title": "Formalization of Probability Structure",
          "description": "These sentences serve to explicitly formalize the structure of a probability problem by identifying and articulating the sets of \"favorable outcomes\" and \"total possible outcomes,\" often referencing or invoking combinatorial formulas (e.g., combinations, permutations) to quantify these sets. This function includes statements that set up the mathematical framework for probability calculation\u2014typically by defining what counts as a favorable outcome, what constitutes the sample space, and how to compute their sizes\u2014but does NOT include the actual computation, application of formulas, or interpretation of results. These sentences almost always appear early in the solution process, immediately after problem comprehension and before any numeric calculation, acting as a bridge between understanding the problem and executing the solution.",
          "size": 1013,
          "precision": 0.9863013698630136,
          "recall": 0.72,
          "accuracy": 0.855,
          "f1": 0.8323699421965317,
          "examples": [
            "So, the total number of possible outcomes when drawing 3 marbles without replacement is the number of ways to choose 3 marbles out of 12, regardless of color",
            "So, the total number of ways to draw 3 cards from 52 is C(52,3), which is 52 choose 3",
            "So, the total number of possible ways to deal 13 cards from the deck is the combination of 52 cards taken 13 at a time, which is denoted as C(52,13)",
            "To find P(unique), I need to calculate the number of ways 30 people can have unique birthdays divided by the total number of possible birthday combinations",
            "First, I remember that probability problems often involve figuring out the number of favorable outcomes divided by the total number of possible outcomes",
            "The total number of possible lottery tickets is the number of ways to choose 6 numbers out of 49",
            "Let me recall, probability can be calculated as the number of favorable outcomes divided by the total number of possible outcomes",
            "The total number of possible hands is C(52, 5)",
            "The total number of possible 5-card hands is C(52,5), which is 2,598,960",
            "The number of favorable outcomes is the combination of 15 nut-free chocolates taken 3 at a time, which is denoted as C(15, 3)",
            "The number of ways to choose 3 different numbers from 6 is 6 choose 3, which is calculated as 6",
            "Probability is generally calculated as the number of favorable outcomes divided by the total number of possible outcomes",
            "Alright, so probability is generally the number of favorable outcomes divided by the total number of possible outcomes",
            "So, the probability of getting a Yahtzee is the number of favorable outcomes divided by the total number of possible outcomes",
            "The total number of ways to choose 2 numbers from 10 is C(10, 2), which is 45"
          ]
        },
        "7": {
          "title": "Generating and Proposing Alternative Hypotheses or Candidate Answers",
          "description": "This function involves the explicit generation and articulation of possible answers, explanations, or interpretations in response to a problem or question. Sentences in this category propose alternative hypotheses, candidate solutions, or conceptual possibilities\u2014often using hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"another thought,\" \"wait, maybe...\") and frequently presented as a list or sequence. These sentences do NOT include evaluation, selection, or justification of the candidates; they are limited to the creative ideation or brainstorming phase. They typically appear after initial problem comprehension and before narrowing down or testing options in the reasoning process.",
          "size": 1510,
          "precision": 0.8421052631578947,
          "recall": 0.96,
          "accuracy": 0.89,
          "f1": 0.8971962616822429,
          "examples": [
            "Alternatively, maybe it's a symbol or a sign",
            "Maybe it's something like a problem",
            "Alternatively, maybe it's something like a shadow",
            "Maybe it's something like a piece of foam or a cloud",
            "Or maybe it's a metaphorical answer, like a family tree or something",
            "Maybe it's a concept like knowledge",
            "Another thought: maybe it's something like a piece of paper",
            "Another thought: maybe it's a question of anatomy",
            "Another angle: maybe it's something that's not a physical object but a concept",
            "Or perhaps it's something like a vacuum",
            "Maybe it's a play on words",
            "Maybe it's something like a debt or a negative value",
            "Wait, maybe it's something like a leaf",
            "Maybe it's about a shadow or a reflection",
            "Wait, maybe it's about a concept like knowledge"
          ]
        },
        "8": {
          "title": "Projecting Downstream Consequences and Ripple Effects",
          "description": "These sentences serve the function of forecasting secondary or indirect outcomes that may result from a primary event, change, or decision\u2014often focusing on economic, social, or systemic impacts. Included are statements that extrapolate beyond the immediate effect to consider broader, longer-term, or cascading consequences (e.g., job losses, industry shifts, economic ripple effects, changes in related sectors). Not included are direct explanations of the immediate effect, statements about causes, or evaluations of desirability; these sentences typically appear after an initial effect has been established, expanding the reasoning to encompass wider implications.",
          "size": 1445,
          "precision": 0.975609756097561,
          "recall": 0.8,
          "accuracy": 0.89,
          "f1": 0.8791208791208791,
          "examples": [
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "It could also affect industries that are labor-intensive, maybe reducing costs and increasing efficiency",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation",
            "That could have ripple effects on local businesses and the overall economy",
            "This could lead to job losses and economic downturns in areas where those industries are significant",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "Some industries might struggle if remote work reduces the need for physical presence, leading to job losses in certain sectors",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "That could affect the economy, especially in industries that rely on trucking or public transportation",
            "On the flip side, there might be job creation in these sectors, which could help the economy",
            "These industries might decline, leading to job losses",
            "This could lead to higher tax revenues and better social programs",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases"
          ]
        },
        "9": {
          "title": "Generating Additional Considerations or Dimensions",
          "description": "These sentences serve the function of explicitly broadening the scope of reasoning by introducing supplementary factors, perspectives, or variables that may be relevant to the problem at hand. They typically use phrases like \"I should also think about...\" or \"I'm also considering...\" to signal the deliberate addition of new angles, implications, or aspects not previously addressed. This function is distinct from evaluating, concluding, or summarizing; it does not include sentences that synthesize, judge, or finalize reasoning, but rather those that expand the analysis by enumerating further considerations\u2014often appearing after an initial line of reasoning, as the thinker seeks to ensure completeness or multidimensionality.",
          "size": 2531,
          "precision": 0.7105263157894737,
          "recall": 0.54,
          "accuracy": 0.66,
          "f1": 0.6136363636363636,
          "examples": [
            "I'm also wondering about the challenges",
            "I should also think about the data",
            "I'm also thinking about the word itself",
            "I'm also thinking about the technology involved",
            "I'm also thinking about the economic impact",
            "I'm also thinking about the legal aspects",
            "I should also think about examples",
            "I'm also thinking about the overall economy",
            "I also think about the applications",
            "I should also think about the economic implications",
            "I should also consider the challenges",
            "I also think about the economy",
            "I should also think about the balance",
            "I should also think about the timing",
            "I'm also considering the technological side"
          ]
        }
      }
    },
    "11": {
      "accuracy": 0.7390909090909091,
      "categories": [
        [
          "0",
          "Final Explicit Answer Synthesis",
          "This function synthesizes and explicitly states the final answer or conclusion reached after the reasoning process, often using summary phrases like \"So, the answer is...\" or \"Therefore, the answer would be...\". It includes sentences that directly present the solution, conclusion, or filled-in blank, sometimes with brief justification, but does NOT include intermediate steps, evidence gathering, or hypothesis generation. These sentences almost always appear at or near the end of a reasoning trace, serving as the culminating statement that communicates the resolved outcome to the user."
        ],
        [
          "1",
          "Generating Additional Considerations and Expanding the Scope",
          "These sentences serve the cognitive function of actively broadening the reasoning process by introducing new, relevant factors, perspectives, or dimensions that have not yet been addressed. They typically use linguistic cues such as \"I'm also thinking about...\", \"I should also consider...\", or \"Another thought is...\", signaling the deliberate addition of further considerations to ensure a more comprehensive analysis. This function is distinct from summarizing, concluding, or evaluating previously discussed points; it is specifically about expanding the scope of inquiry, and these sentences most often appear after initial reasoning steps, as the thinker seeks to avoid omissions and enhance thoroughness."
        ],
        [
          "2",
          "Generating Alternative Hypotheses or Interpretations",
          "These sentences serve to propose alternative possible explanations, answers, or conceptual framings for the problem at hand. They typically introduce new candidate ideas or reframe the problem from a different angle, often using hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait, maybe\"). INCLUDED are speculative suggestions about what the answer or relevant concept might be; NOT INCLUDED are sentences that confirm, justify, or elaborate on a single hypothesis, or that summarize, conclude, or execute a plan. These sentences usually appear in the exploratory or brainstorming phase, often after initial analysis but before a final answer is selected."
        ],
        [
          "3",
          "Metacognitive Initiation of Deliberate Reasoning",
          "These sentences explicitly signal the LLM's conscious decision to pause, reflect, and engage in a structured or renewed reasoning process, often by invoking phrases like \"let me think,\" \"let me think again,\" or \"let me think about this step by step.\" This function includes statements that mark the transition from passive recall or surface-level processing to active, methodical problem-solving or reconsideration, and often appear at points where the model is about to begin, restart, or shift its reasoning approach. It does NOT include substantive reasoning steps, factual assertions, or conclusions themselves\u2014only the metacognitive prompts that precede or re-initiate such processes, typically occurring at the start of reasoning segments or after encountering uncertainty or impasses."
        ],
        [
          "4",
          "Problem Identification and Framing",
          "These sentences explicitly articulate the problem, question, or scenario the LLM is about to address, often rephrasing or summarizing it in its own words. This function includes statements that set the scope, clarify the task, or signal the start of reasoning (e.g., \"I'm trying to figure out...,\" \"I need to figure out...,\" \"I came across this logic problem...\"). It does NOT include hypothesis generation, solution steps, or analysis\u2014only the initial recognition and framing of the reasoning target. These sentences almost always appear at or near the very beginning of a reasoning trace, serving as the entry point for subsequent cognitive operations."
        ],
        [
          "5",
          "Metacognitive Uncertainty and Self-Evaluation",
          "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence about a preceding inference, hypothesis, or reasoning step. This function includes statements that qualify or hedge prior reasoning (e.g., \"But I'm not sure if that's the right direction,\" \"But I'm not entirely sure how that works in detail\"), and may also question the correctness, relevance, or completeness of an answer. It does NOT include general expressions of ignorance (\"I don't know\"), requests for information, or statements that introduce new reasoning. These sentences typically appear immediately after a proposed idea or explanation, serving as a metacognitive check or self-monitoring step within the reasoning process."
        ],
        [
          "6",
          "Step-by-Step Explicit Calculation and Computation",
          "These sentences perform explicit, step-by-step arithmetic or algebraic calculations as part of the reasoning process, often breaking down complex expressions into simpler operations (e.g., multiplication, division, exponentiation, simplification of fractions, or evaluating formulas). Included are statements that show the actual computation or simplification of numerical or algebraic expressions, often with intermediate results written out, and sometimes with brief justifications or checks. NOT INCLUDED are sentences that merely set up equations, state formulas, or discuss strategies without performing the actual calculations. These sentences typically appear in the middle of reasoning traces, following the setup of a problem and preceding the final answer or conclusion."
        ],
        [
          "7",
          "Projecting Downstream Consequences and Secondary Effects",
          "These sentences serve the cognitive function of forecasting potential downstream consequences, ripple effects, or secondary impacts that may arise from a primary change, action, or event. Included in this category are statements that explicitly speculate about what might happen next, often using modal verbs (\"might,\" \"could,\" \"would,\" \"may\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect,\" \"influence\"). Not included are direct statements of fact, explanations of mechanisms, or evaluations of desirability\u2014these sentences are specifically about hypothesizing indirect or subsequent outcomes. They typically appear after an initial scenario or change has been introduced, forming the \"what happens next\" or \"knock-on effects\" stage of reasoning."
        ],
        [
          "8",
          "Generating Alternative Solution Proposals",
          "These sentences serve the cognitive function of brainstorming and proposing possible methods, materials, or approaches to solve a problem or achieve a goal. Included are speculative, tentative, or creative suggestions (often introduced by \"maybe,\" \"perhaps,\" \"I could,\" \"another idea is,\" etc.) that expand the set of options under consideration, regardless of their feasibility or final selection. NOT INCLUDED are definitive choices, evaluations, or the final selection of a solution; these sentences do not commit to a course of action but rather enumerate possibilities. They typically appear during the ideation or exploration phase, after the problem is understood but before narrowing down or justifying a specific solution."
        ],
        [
          "9",
          "Generating Causal or Mechanistic Explanations",
          "These sentences articulate hypothesized or known causal mechanisms, processes, or underlying principles that explain why or how a phenomenon occurs. Included are statements that propose, describe, or speculate about the physical, chemical, biological, or logical processes linking cause and effect (e.g., \"Gases expand when heated because their molecules have more energy...\"). Not included are mere statements of fact, definitions, analogies, or procedural steps that do not attempt to explain the underlying 'why' or 'how.' These sentences typically appear after a phenomenon or question is introduced and serve to deepen understanding or justify reasoning by connecting observable facts to underlying mechanisms."
        ],
        [
          "10",
          "Analogy Mapping and Structural Alignment",
          "These sentences perform the function of explicitly mapping the elements of an analogy or analogy-like structure, often by restating or aligning the relationships between pairs (A is to B as C is to D) and reasoning about the missing element. Included are sentences that (a) identify the analogy\u2019s structure, (b) restate or clarify the relationship between terms, or (c) propose candidate mappings for the missing element based on structural or functional similarity. Not included are sentences that merely define terms, explain background knowledge, or provide the final answer without explicit mapping. These sentences typically appear in the middle of the reasoning process, after the analogy is presented but before the final answer is selected, serving as the core step where relational reasoning and mapping occur."
        ]
      ],
      "orthogonality": 0.832138180732727,
      "assigned_fraction": 0.86,
      "category_counts": {
        "0": 4,
        "1": 3,
        "2": 7,
        "3": 4,
        "4": 1,
        "5": 5,
        "6": 3,
        "7": 7,
        "8": 4,
        "9": 3,
        "10": 2,
        "None": 7
      },
      "detailed_results": {
        "0": {
          "title": "Final Explicit Answer Synthesis",
          "description": "This function synthesizes and explicitly states the final answer or conclusion reached after the reasoning process, often using summary phrases like \"So, the answer is...\" or \"Therefore, the answer would be...\". It includes sentences that directly present the solution, conclusion, or filled-in blank, sometimes with brief justification, but does NOT include intermediate steps, evidence gathering, or hypothesis generation. These sentences almost always appear at or near the end of a reasoning trace, serving as the culminating statement that communicates the resolved outcome to the user.",
          "size": 1378,
          "precision": 0.9111111111111111,
          "recall": 0.41,
          "accuracy": 0.685,
          "f1": 0.5655172413793103,
          "examples": [
            "So, putting it all together, the answer would be that yes, Mary must have practiced a lot because practice is what leads to perfection, according to the given statement",
            "So, putting it all together, the answer is that it doesn't necessarily have to be windy",
            "Therefore, the conclusion is that X is not an A",
            "So, the answer would be that it doesn't have to be windy",
            "Therefore, the answer should be that he doesn't necessarily have to have eaten ice cream",
            "So, I think the answer is \"maps",
            "So, putting it all together, the answer is no, we cannot conclude that Jane studied hard based solely on her passing the exam",
            "Therefore, the answer is no, he doesn't have to be an avid reader",
            "So, the answer is \"bacteria",
            "So, the blank should be \"expression",
            "Therefore, the probability is 5/18",
            "So, the answer is a person",
            "Therefore, the answer would be that it doesn't necessarily mean someone is watering them because the growth could be due to other factors",
            "So, the answer is 30 cubes in total",
            "So, the answer should be \"drama"
          ]
        },
        "1": {
          "title": "Generating Additional Considerations and Expanding the Scope",
          "description": "These sentences serve the cognitive function of actively broadening the reasoning process by introducing new, relevant factors, perspectives, or dimensions that have not yet been addressed. They typically use linguistic cues such as \"I'm also thinking about...\", \"I should also consider...\", or \"Another thought is...\", signaling the deliberate addition of further considerations to ensure a more comprehensive analysis. This function is distinct from summarizing, concluding, or evaluating previously discussed points; it is specifically about expanding the scope of inquiry, and these sentences most often appear after initial reasoning steps, as the thinker seeks to avoid omissions and enhance thoroughness.",
          "size": 2046,
          "precision": 0.7066666666666667,
          "recall": 0.53,
          "accuracy": 0.655,
          "f1": 0.6057142857142856,
          "examples": [
            "I'm also wondering about the challenges",
            "I'm also thinking about the technology involved",
            "I'm also thinking about the legal aspects",
            "I'm also thinking about the overall economy",
            "I'm also thinking about the economic impact",
            "I'm also thinking about the word itself",
            "I'm also wondering about the psychological effects",
            "I'm also considering the technological side",
            "I should also think about the data",
            "I'm also considering the political implications",
            "I'm also wondering about the role of genetic drift",
            "I should also consider the challenges",
            "I'm also thinking about the environment",
            "I'm also thinking about the ethical implications",
            "I'm also curious about examples"
          ]
        },
        "2": {
          "title": "Generating Alternative Hypotheses or Interpretations",
          "description": "These sentences serve to propose alternative possible explanations, answers, or conceptual framings for the problem at hand. They typically introduce new candidate ideas or reframe the problem from a different angle, often using hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait, maybe\"). INCLUDED are speculative suggestions about what the answer or relevant concept might be; NOT INCLUDED are sentences that confirm, justify, or elaborate on a single hypothesis, or that summarize, conclude, or execute a plan. These sentences usually appear in the exploratory or brainstorming phase, often after initial analysis but before a final answer is selected.",
          "size": 1156,
          "precision": 0.8899082568807339,
          "recall": 0.97,
          "accuracy": 0.925,
          "f1": 0.9282296650717704,
          "examples": [
            "Alternatively, maybe it's about the movement",
            "Alternatively, maybe it's something like a shadow",
            "Alternatively, maybe it's about the function",
            "Maybe it's something like a problem",
            "Alternatively, maybe it's about the function",
            "Alternatively, maybe it's about the support",
            "Wait, maybe it's something like a leaf",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's a question of biology",
            "Alternatively, maybe it's about the",
            "Wait, maybe it's about the function",
            "Alternatively, perhaps it's about the shape or something else",
            "Alternatively, maybe it's a symbol or a sign",
            "Alternatively, maybe it's a keyhole",
            "Wait, maybe it's a question of grammar"
          ]
        },
        "3": {
          "title": "Metacognitive Initiation of Deliberate Reasoning",
          "description": "These sentences explicitly signal the LLM's conscious decision to pause, reflect, and engage in a structured or renewed reasoning process, often by invoking phrases like \"let me think,\" \"let me think again,\" or \"let me think about this step by step.\" This function includes statements that mark the transition from passive recall or surface-level processing to active, methodical problem-solving or reconsideration, and often appear at points where the model is about to begin, restart, or shift its reasoning approach. It does NOT include substantive reasoning steps, factual assertions, or conclusions themselves\u2014only the metacognitive prompts that precede or re-initiate such processes, typically occurring at the start of reasoning segments or after encountering uncertainty or impasses.",
          "size": 1355,
          "precision": 1.0,
          "recall": 0.72,
          "accuracy": 0.86,
          "f1": 0.8372093023255813,
          "examples": [
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think about it step by step",
            "Let me think about it step by step",
            "Let me think about it step by step",
            "Let me think about it step by step",
            "Let me think about it step by step",
            "Let me think differently",
            "Let me think about it step by step",
            "Let me think about this step by step",
            "Let me think about it step by step",
            "Let me think",
            "Let me think about this step by step"
          ]
        },
        "4": {
          "title": "Problem Identification and Framing",
          "description": "These sentences explicitly articulate the problem, question, or scenario the LLM is about to address, often rephrasing or summarizing it in its own words. This function includes statements that set the scope, clarify the task, or signal the start of reasoning (e.g., \"I'm trying to figure out...,\" \"I need to figure out...,\" \"I came across this logic problem...\"). It does NOT include hypothesis generation, solution steps, or analysis\u2014only the initial recognition and framing of the reasoning target. These sentences almost always appear at or near the very beginning of a reasoning trace, serving as the entry point for subsequent cognitive operations.",
          "size": 1684,
          "precision": 0.875,
          "recall": 0.35,
          "accuracy": 0.65,
          "f1": 0.4999999999999999,
          "examples": [
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I'm trying to figure out this logic problem: \"If studying guarantees passing, and John failed, what can you conclude",
            "Okay, so I'm trying to figure out the ripple effects of making college education free",
            "Okay, so I'm trying to figure out how universal healthcare would affect different parts of society",
            "Okay, so I'm trying to figure out the systemic effects of making college education free",
            "Okay, so I'm trying to figure out what can you catch but not throw",
            "Okay, so I'm trying to figure out the long-term effects of making all public transportation free in a city",
            "Okay, so I'm trying to figure out the ripple effects of implementing a global currency",
            "Okay, so I'm trying to figure out why some materials insulate better than others",
            "Okay, so I need to figure out how sound travels through different mediums",
            "Okay, so I'm trying to figure out the cascading effects of eliminating all agricultural pesticides globally",
            "Okay, so I'm trying to figure out the systemic impact of vertical farming in major cities",
            "Okay, so I'm trying to figure out what the riddle is asking",
            "Okay, so I'm trying to figure out how gravity affects objects of different masses",
            "Okay, so I'm trying to figure out the ripple effects of making all software open source"
          ]
        },
        "5": {
          "title": "Metacognitive Uncertainty and Self-Evaluation",
          "description": "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence about a preceding inference, hypothesis, or reasoning step. This function includes statements that qualify or hedge prior reasoning (e.g., \"But I'm not sure if that's the right direction,\" \"But I'm not entirely sure how that works in detail\"), and may also question the correctness, relevance, or completeness of an answer. It does NOT include general expressions of ignorance (\"I don't know\"), requests for information, or statements that introduce new reasoning. These sentences typically appear immediately after a proposed idea or explanation, serving as a metacognitive check or self-monitoring step within the reasoning process.",
          "size": 2562,
          "precision": 0.85,
          "recall": 0.34,
          "accuracy": 0.64,
          "f1": 0.4857142857142858,
          "examples": [
            "But I'm not sure if that's the right direction",
            "But I'm not sure if that's the main reason",
            "But I'm not sure if that's the right fit",
            "But I'm not sure if that's the best fit",
            "But I'm not sure if that's the intended answer",
            "\" But I'm not sure if that's the right fit",
            "But I'm not sure if that's the exact reason",
            "But I'm not sure if that's the case",
            "But I'm not sure how that would work exactly",
            "Hmm, not sure if that's the right direction",
            "But I'm not sure if that's entirely accurate",
            "But I'm not sure if that's the main reason or just a contributing factor",
            "But I'm not entirely sure how that works in detail",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the intended answer"
          ]
        },
        "6": {
          "title": "Step-by-Step Explicit Calculation and Computation",
          "description": "These sentences perform explicit, step-by-step arithmetic or algebraic calculations as part of the reasoning process, often breaking down complex expressions into simpler operations (e.g., multiplication, division, exponentiation, simplification of fractions, or evaluating formulas). Included are statements that show the actual computation or simplification of numerical or algebraic expressions, often with intermediate results written out, and sometimes with brief justifications or checks. NOT INCLUDED are sentences that merely set up equations, state formulas, or discuss strategies without performing the actual calculations. These sentences typically appear in the middle of reasoning traces, following the setup of a problem and preceding the final answer or conclusion.",
          "size": 3488,
          "precision": 1.0,
          "recall": 0.32,
          "accuracy": 0.66,
          "f1": 0.48484848484848486,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "So, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Calculating that:\n\nC(70, 1) * C(30, 1) = 70 * 30 = 2100",
            "Let me calculate that: 6 * 6 is 36, 36 * 6 is 216, and 216 * 6 is 1296",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Multiplying them together: 4 \u00d7 9 = 36, and 36 \u00d7 5 = 180",
            "So, 720 / (6 * 6) is 720 / 36, which is 20"
          ]
        },
        "7": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "These sentences serve the cognitive function of forecasting potential downstream consequences, ripple effects, or secondary impacts that may arise from a primary change, action, or event. Included in this category are statements that explicitly speculate about what might happen next, often using modal verbs (\"might,\" \"could,\" \"would,\" \"may\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect,\" \"influence\"). Not included are direct statements of fact, explanations of mechanisms, or evaluations of desirability\u2014these sentences are specifically about hypothesizing indirect or subsequent outcomes. They typically appear after an initial scenario or change has been introduced, forming the \"what happens next\" or \"knock-on effects\" stage of reasoning.",
          "size": 2301,
          "precision": 0.9365079365079365,
          "recall": 0.59,
          "accuracy": 0.775,
          "f1": 0.7239263803680981,
          "examples": [
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "It might also change how companies recruit and manage talent, possibly leading to more diverse or experienced workforces",
            "This could lead to more competition and innovation in the packaging market, which might benefit the entire supply chain by offering better, more sustainable options",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "Plus, with more time at home, there might be less energy use during peak hours or reduced demand for office spaces, which could free up resources and lower costs for businesses",
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "Some industries might struggle if remote work reduces the need for physical presence, leading to job losses in certain sectors",
            "This could lead to changes in how public transportation is operated and maintained, possibly leading to cost savings or service changes",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation"
          ]
        },
        "8": {
          "title": "Generating Alternative Solution Proposals",
          "description": "These sentences serve the cognitive function of brainstorming and proposing possible methods, materials, or approaches to solve a problem or achieve a goal. Included are speculative, tentative, or creative suggestions (often introduced by \"maybe,\" \"perhaps,\" \"I could,\" \"another idea is,\" etc.) that expand the set of options under consideration, regardless of their feasibility or final selection. NOT INCLUDED are definitive choices, evaluations, or the final selection of a solution; these sentences do not commit to a course of action but rather enumerate possibilities. They typically appear during the ideation or exploration phase, after the problem is understood but before narrowing down or justifying a specific solution.",
          "size": 1422,
          "precision": 0.8068181818181818,
          "recall": 0.71,
          "accuracy": 0.77,
          "f1": 0.7553191489361702,
          "examples": [
            "It might require some initial investment in the right containers, maybe some insulation materials, and controlling the environment with fans or dehumidifiers",
            "Or perhaps using a natural alarm system, like a siren made from household items, though that might be stretching the no-technology rule",
            "I could use materials like insulation, maybe a thick layer of soil to keep the temperature stable, and control the humidity with some kind of dehumidifier or by placing containers in water",
            "Maybe using repurposed materials or simple, easy-to-assemble components could help keep costs down",
            "Also, using natural materials like leaves or grass for insulation could help with airflow",
            "Or perhaps I can use the table to support something else, like a ladder made from tied-together items, but I don't have any ropes or strings",
            "Then, use paints, but again, without traditional supplies, I might need to get creative with application methods",
            "I should consider budget-friendly options, maybe using repurposed materials where possible",
            "But I should also have some quick solutions, like insecticidal soap or traps for common pests",
            "I wonder if there are any other methods, like using herbs or spices to preserve food",
            "If it's indoors, maybe I can use natural light or shadows to help sort materials based on their transparency",
            "Another thought is using a system of flags or colored cloth tied to something visible, like a tree or a building, to signal from a distance",
            "I'm also considering if there's a way to use sound, like whistles or a specific sound pattern that only the recipient knows",
            "I could also explore using natural pigments found outside, like leaves, bark, or flowers",
            "I wonder if I can use a bucket or a container to catch rainwater if it rains while I'm away"
          ]
        },
        "9": {
          "title": "Generating Causal or Mechanistic Explanations",
          "description": "These sentences articulate hypothesized or known causal mechanisms, processes, or underlying principles that explain why or how a phenomenon occurs. Included are statements that propose, describe, or speculate about the physical, chemical, biological, or logical processes linking cause and effect (e.g., \"Gases expand when heated because their molecules have more energy...\"). Not included are mere statements of fact, definitions, analogies, or procedural steps that do not attempt to explain the underlying 'why' or 'how.' These sentences typically appear after a phenomenon or question is introduced and serve to deepen understanding or justify reasoning by connecting observable facts to underlying mechanisms.",
          "size": 2565,
          "precision": 0.890625,
          "recall": 0.57,
          "accuracy": 0.75,
          "f1": 0.6951219512195121,
          "examples": [
            "Gases expand when heated because their molecules have more energy and push against the walls of the balloon more, making it bigger",
            "Some materials might conduct better when they're heated because the increased temperature gives the electrons more energy to move around",
            "Maybe temperature affects the solubility by influencing the kinetic energy of the molecules, making them move around more and interact better with water",
            "On the other hand, dark colored materials like black absorb light, which might be because their electrons can't easily move to match the light's energy",
            "Maybe it's because they absorb some of the Sun's heat and prevent it from escaping back into space",
            "It must be because water is a denser medium, so the sound waves can move faster through the closely packed particles",
            "I think it has to do with how tightly the electrons are held by the atoms in the material",
            "The side of the Earth facing the moon experiences a stronger pull, making the water rise there, while the opposite side has lower tides because the water is pulled away",
            "So the water molecules start moving faster as they absorb heat, which makes the water feel warmer",
            "Maybe that has something to do with why substances change state",
            "For example, water vapor in the atmosphere might absorb heat, and then when it condenses into clouds, it releases it back to the surface, creating a sort of feedback loop",
            "So, more pressure means the molecules are more tightly packed, needing more energy to escape, which would be a higher temperature",
            "Maybe wood doesn't conduct heat as well, so it retains more of the room temperature, making it feel warmer",
            "That's why mountains get more rain than the surrounding areas because the air rises over the mountains, cooling and condensing the moisture",
            "Resistance is related to how easily electrons can move through the material"
          ]
        },
        "10": {
          "title": "Analogy Mapping and Structural Alignment",
          "description": "These sentences perform the function of explicitly mapping the elements of an analogy or analogy-like structure, often by restating or aligning the relationships between pairs (A is to B as C is to D) and reasoning about the missing element. Included are sentences that (a) identify the analogy\u2019s structure, (b) restate or clarify the relationship between terms, or (c) propose candidate mappings for the missing element based on structural or functional similarity. Not included are sentences that merely define terms, explain background knowledge, or provide the final answer without explicit mapping. These sentences typically appear in the middle of the reasoning process, after the analogy is presented but before the final answer is selected, serving as the core step where relational reasoning and mapping occur.",
          "size": 1572,
          "precision": 1.0,
          "recall": 0.52,
          "accuracy": 0.76,
          "f1": 0.6842105263157895,
          "examples": [
            "So, \"sail is to boat\" as \"wing is to [blank]",
            "So, \"brick is to building\" as \"tree is to forest",
            "So, \"stage\" is to \"performer\" as \"canvas\" is to \"painter",
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "So, \"words are to expression as paint is to artist",
            "So, \"words are to expression as paint is to artist",
            "So, \"archive is to history\" as \"seed bank is to [blank]",
            "For example, \"sail\" is to \"ship\" as \"roof\" is to \"house\"",
            "So, \"desert is to oasis\" as \"space is to [blank]",
            "So, I need to find a word that, like a palette is to colors, menu is to that word",
            "\" So, the sentence would read: \"Canvas is to painter as stage is to performer",
            "\" So, \"Camera is to photo as pen is to writing",
            "\" So, \"key is to lock\" as \"needle is to thread",
            "So, the question is, what is to bark as scales are to fish",
            "Wait, the structure is \"Camera is to photo as pen is to ____"
          ]
        }
      }
    },
    "12": {
      "accuracy": 0.7520833333333333,
      "categories": [
        [
          "0",
          "Generating and Proposing Alternative Hypotheses",
          "These sentences serve the function of explicitly generating, proposing, or entertaining alternative possible answers, explanations, or interpretations in response to a problem or question. This includes suggesting different candidate solutions, categories, or conceptual framings, often using hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" \"another thought\"). It does NOT include sentences that merely evaluate, select among, or justify existing options, nor those that summarize, conclude, or restate the problem. These sentences typically appear in the exploratory or divergent phase of reasoning, often after initial analysis but before final selection or justification."
        ],
        [
          "1",
          "Generating Causal or Mechanistic Explanations",
          "These sentences articulate a hypothesized cause, mechanism, or underlying process that explains why or how a phenomenon occurs. Included are statements that propose, infer, or elaborate on the physical, chemical, or logical processes linking observed facts or concepts (e.g., \"Gases expand when heated because their molecules have more energy...\"). Not included are mere factual statements, definitions, procedural steps, or statements that only describe what happens without addressing why or how. These sentences typically appear after an observation or question and serve as the core explanatory step within the reasoning process."
        ],
        [
          "2",
          "Hypothetical Conditional Visualization of Geometric Operations",
          "These sentences articulate the expected outcome of performing a specific geometric operation (such as slicing, projecting, or rotating) on a shape, typically using conditional or speculative language (\"If I slice...\", \"When you rotate...\", \"So, if I...\"). This function involves mentally simulating or visualizing the result of an action on a geometric object, often to predict the resulting cross-section or projection. Included are statements that set up a hypothetical scenario and describe the anticipated geometric result; not included are general definitions, factual statements about shapes without an explicit operation, or evaluative/reflective commentary. These sentences usually appear during the exploration or solution-construction phase, as the reasoner works through possible cases or manipulations to build understanding or reach a conclusion."
        ],
        [
          "3",
          "Generating and Evaluating Alternative Solution Proposals",
          "These sentences serve the cognitive function of brainstorming, proposing, or considering multiple possible methods, materials, or approaches to solve a problem, often using tentative language (\"maybe,\" \"perhaps,\" \"could,\" \"another idea,\" \"alternatively\"). This function includes the explicit suggestion of alternative strategies or tools, sometimes with brief evaluation or feasibility comments, but does NOT include the final selection, justification, or detailed step-by-step execution of a chosen solution. These sentences typically appear in the middle phase of reasoning, after the problem is understood but before a specific plan is committed to, as part of the ideation or divergent thinking stage."
        ],
        [
          "4",
          "Analogy Mapping and Solution Articulation",
          "This function involves explicitly mapping the structural relationships between elements in analogy problems and articulating the solution by filling in the missing component. Sentences in this category restate the analogy in the form \"A is to B as C is to D,\" identify the roles or relationships (e.g., medium:creator, part:whole), and then deduce or propose the missing term (D) based on the established pattern. Included are sentences that directly state the analogy structure, assign roles, and propose the answer; excluded are sentences that merely describe the elements, brainstorm possibilities, or explain background knowledge without making the explicit analogy mapping or solution statement. These sentences typically appear at the point of answer selection or just before the final answer in the reasoning process."
        ],
        [
          "5",
          "Expression of Uncertainty or Doubt About a Candidate Solution",
          "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding the validity, applicability, or correctness of a just-considered idea, answer, or reasoning step. Included are statements that hedge, question, or qualify a candidate solution or interpretation (e.g., \"But I'm not sure if that's the intended answer,\" \"That doesn't quite make sense,\" \"But I'm not certain about this\"). NOT INCLUDED are initial expressions of ignorance before any proposal (\"I don't know where to start\"), general uncertainty about the problem as a whole, or statements that propose new ideas without evaluating prior ones. These sentences typically appear immediately after a candidate solution or reasoning step, serving as a self-monitoring checkpoint before moving forward or revising the approach."
        ],
        [
          "6",
          "Initiation of Stepwise Analytical Reasoning",
          "These sentences explicitly signal the deliberate adoption of a step-by-step or breakdown approach to problem-solving. They serve to transition from an initial, often unstructured consideration of the problem to a more systematic, analytical mode, indicating the LLM's intent to decompose the problem into manageable parts. INCLUDED are metacognitive statements that announce or frame the upcoming reasoning as sequential or structured analysis (e.g., \"Let me think about this step by step,\" \"Let me try to break it down\"), but NOT INCLUDED are the substantive steps themselves, summaries, conclusions, or statements that merely reflect on progress without explicitly invoking a stepwise or breakdown strategy. These sentences typically appear at or near the beginning of the reasoning process, often immediately after the problem is presented or after an initial reaction."
        ],
        [
          "7",
          "Generating Additional Considerations and Expanding the Scope",
          "These sentences serve the function of broadening the reasoning process by explicitly introducing supplementary factors, perspectives, or variables that may be relevant to the problem at hand. They typically use phrases like \"I should also think about...\", \"I'm also considering...\", or \"I also need to consider...\", and are used to ensure the reasoning is comprehensive and not narrowly focused. This category includes statements that add new dimensions or aspects for analysis but does NOT include sentences that merely elaborate on already-selected factors, summarize, or draw conclusions. These sentences usually appear after an initial line of reasoning has begun, often in the middle stages, as the model seeks to avoid oversight and enhance thoroughness."
        ],
        [
          "8",
          "Problem Identification and Framing",
          "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. They often mark the very beginning of a reasoning trace, signaling the transition from prompt to active problem-solving. INCLUDED are sentences that paraphrase, clarify, or announce the intent to solve a specific problem, puzzle, riddle, or scenario (e.g., \"Okay, so I'm trying to figure out this logic problem\"). NOT INCLUDED are sentences that propose solutions, analyze information, or reflect on reasoning steps\u2014these come after the initial framing. This function is almost always found at the start of a reasoning sequence, setting the stage for subsequent analysis."
        ],
        [
          "9",
          "Final Explicit Answer Articulation",
          "This function consists of sentences that explicitly state the final answer or conclusion reached after the reasoning process. Included are statements that directly present the solution, often prefaced by phrases like \"So,\" \"Therefore,\" or \"To sum up,\" and may restate the answer in a concise form or with brief justification. Not included are intermediate summaries, partial conclusions, or steps that synthesize information without directly providing the final answer; these sentences almost always appear at the end or near the end of a reasoning trace, serving as the culmination of the reasoning process."
        ],
        [
          "10",
          "Projecting Downstream Consequences and Secondary Effects",
          "These sentences perform the cognitive function of forecasting indirect, downstream, or secondary consequences that may arise from a previously discussed action, change, or event. They typically use modal verbs (\"could,\" \"might,\" \"may,\" \"would\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"impact\") to hypothesize about ripple effects, side effects, or broader implications\u2014often economic, social, or environmental. INCLUDED are statements that go beyond immediate or direct outcomes to speculate on further ramifications; NOT INCLUDED are direct explanations, definitions, or statements of immediate effects. These sentences usually appear after an initial outcome or change has been established, serving to expand the reasoning by considering what else might follow as a result."
        ],
        [
          "11",
          "Step-by-Step Arithmetic Computation Execution",
          "This function involves explicitly carrying out arithmetic calculations or algebraic manipulations step by step, often showing intermediate results (e.g., partial products, sums, divisions) and sometimes verbalizing the process (\"Let me compute that:\", \"Calculating that:\", \"So, 6 * 6 is 36...\"). Included are sentences that detail the actual execution of numeric or symbolic operations, such as multiplication, division, addition, exponentiation, or equation expansion, often with results written out sequentially. NOT INCLUDED are sentences that merely state the intention to calculate, set up formulas, interpret results, or discuss strategies\u2014only the explicit, line-by-line working out of calculations belongs here. These sentences typically appear in the middle of reasoning traces, immediately after a formula or plan is established and before the final answer or interpretation is given."
        ]
      ],
      "orthogonality": 0.8618854284286499,
      "assigned_fraction": 0.7,
      "category_counts": {
        "0": 5,
        "1": 7,
        "2": 1,
        "3": 2,
        "4": 1,
        "5": 6,
        "6": 2,
        "7": 2,
        "8": 1,
        "9": 3,
        "10": 3,
        "11": 2,
        "None": 15
      },
      "detailed_results": {
        "0": {
          "title": "Generating and Proposing Alternative Hypotheses",
          "description": "These sentences serve the function of explicitly generating, proposing, or entertaining alternative possible answers, explanations, or interpretations in response to a problem or question. This includes suggesting different candidate solutions, categories, or conceptual framings, often using hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" \"another thought\"). It does NOT include sentences that merely evaluate, select among, or justify existing options, nor those that summarize, conclude, or restate the problem. These sentences typically appear in the exploratory or divergent phase of reasoning, often after initial analysis but before final selection or justification.",
          "size": 1028,
          "precision": 0.8796296296296297,
          "recall": 0.95,
          "accuracy": 0.91,
          "f1": 0.9134615384615385,
          "examples": [
            "Alternatively, maybe it's something like a shadow",
            "Alternatively, maybe it's a symbol or a sign",
            "Maybe it's something like a problem",
            "Alternatively, maybe it's about the movement",
            "Alternatively, maybe it's a palindrome or something",
            "Alternatively, maybe it's a keyhole",
            "Alternatively, maybe it's about the function",
            "Alternatively, maybe it's about the support",
            "Alternatively, maybe it's about the function",
            "Or perhaps it's something like a vacuum",
            "Alternatively, maybe it's something like a paper towel",
            "Or perhaps it's a different approach",
            "Wait, maybe it's something like a leaf",
            "Alternatively, perhaps it's about the shape or something else",
            "Alternatively, maybe it's a bird"
          ]
        },
        "1": {
          "title": "Generating Causal or Mechanistic Explanations",
          "description": "These sentences articulate a hypothesized cause, mechanism, or underlying process that explains why or how a phenomenon occurs. Included are statements that propose, infer, or elaborate on the physical, chemical, or logical processes linking observed facts or concepts (e.g., \"Gases expand when heated because their molecules have more energy...\"). Not included are mere factual statements, definitions, procedural steps, or statements that only describe what happens without addressing why or how. These sentences typically appear after an observation or question and serve as the core explanatory step within the reasoning process.",
          "size": 2256,
          "precision": 0.8518518518518519,
          "recall": 0.69,
          "accuracy": 0.785,
          "f1": 0.7624309392265193,
          "examples": [
            "Gases expand when heated because their molecules have more energy and push against the walls of the balloon more, making it bigger",
            "It must be because water is a denser medium, so the sound waves can move faster through the closely packed particles",
            "Microwaves use dielectric heating, which is more about the movement of molecules, while ovens use conduction, where heat is transferred through the material",
            "Microwaves, as I remember, work by generating electromagnetic waves that make the water molecules in food vibrate",
            "This vibration creates heat, which is why food gets warm",
            "I mean, sound waves are vibrations that travel through a medium, right",
            "Chlorophyll is what gives plants their ability to make their own food through photosynthesis",
            "Work done on an object usually results in the object getting warmer because of energy conversion from work to heat",
            "Heat can travel in different ways\u2014conduction, convection, and radiation",
            "Resistance is related to how easily electrons can move through the material",
            "Fat has a certain structure that can affect how ice forms",
            "In air, the electrons in the air molecules slow it down a bit because they interact with the electric field of the light",
            "A thicker material might trap more air, which is a good insulator because air itself isn't a good conductor of heat",
            "Maybe temperature affects the solubility by influencing the kinetic energy of the molecules, making them move around more and interact better with water",
            "Some materials might conduct better when they're heated because the increased temperature gives the electrons more energy to move around"
          ]
        },
        "2": {
          "title": "Hypothetical Conditional Visualization of Geometric Operations",
          "description": "These sentences articulate the expected outcome of performing a specific geometric operation (such as slicing, projecting, or rotating) on a shape, typically using conditional or speculative language (\"If I slice...\", \"When you rotate...\", \"So, if I...\"). This function involves mentally simulating or visualizing the result of an action on a geometric object, often to predict the resulting cross-section or projection. Included are statements that set up a hypothetical scenario and describe the anticipated geometric result; not included are general definitions, factual statements about shapes without an explicit operation, or evaluative/reflective commentary. These sentences usually appear during the exploration or solution-construction phase, as the reasoner works through possible cases or manipulations to build understanding or reach a conclusion.",
          "size": 1260,
          "precision": 0.9811320754716981,
          "recall": 0.52,
          "accuracy": 0.755,
          "f1": 0.6797385620915032,
          "examples": [
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "If I slice the cone parallel to a generatrix, the resulting cross-section should be a straight line, but in three dimensions, it's more complex",
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "Since a tetrahedron is a pyramid with a triangular base, slicing it parallel to the base should give a similar triangle, but maybe scaled down",
            "If I imagine slicing the cone with a plane that's parallel to the axis, the intersection should be a curve",
            "So, if I take a cross-section parallel to the base of each pyramid, it should be a square",
            "I remember that when you slice a cone with a plane, the cross-section can be a circle, ellipse, parabola, or hyperbola, depending on the angle of the slice",
            "But wait, in 3D, the cross-section of a cone with a plane can be a triangle only if the plane intersects the apex and the base along a straight line",
            "If I slice parallel to a side, the cross-section should be a triangle, but in three dimensions, it's a triangle that's part of the cone's surface",
            "The octahedron has faces in all directions, so if I pick two opposite faces, say the top and bottom ones, and then slice it parallel to those, the cross-section should be somewhere in the middle",
            "If I have a cone and I slice it with a plane that's parallel to one of its sides, the intersection curve should be a straight line because the plane is parallel to the generatrix",
            "Wait, another idea: if I take a cross-section parallel to a face of an icosahedron, the cross-section is a smaller regular polygon",
            "If I slice parallel to a triangular face, the cross-section should also be a triangle, right",
            "So, in this cross-sectional view, the sphere becomes a circle with radius R, and the cone becomes a triangle (an isosceles triangle) with its vertex at the center of the circle",
            "Since the line of sight is along one of the vertices, the projection would be a shape formed by the intersection of the octahedron with a plane perpendicular to that vertex"
          ]
        },
        "3": {
          "title": "Generating and Evaluating Alternative Solution Proposals",
          "description": "These sentences serve the cognitive function of brainstorming, proposing, or considering multiple possible methods, materials, or approaches to solve a problem, often using tentative language (\"maybe,\" \"perhaps,\" \"could,\" \"another idea,\" \"alternatively\"). This function includes the explicit suggestion of alternative strategies or tools, sometimes with brief evaluation or feasibility comments, but does NOT include the final selection, justification, or detailed step-by-step execution of a chosen solution. These sentences typically appear in the middle phase of reasoning, after the problem is understood but before a specific plan is committed to, as part of the ideation or divergent thinking stage.",
          "size": 1274,
          "precision": 0.7037037037037037,
          "recall": 0.76,
          "accuracy": 0.72,
          "f1": 0.7307692307692308,
          "examples": [
            "Maybe use a projector to cast images onto a wall and then modify them with paint or other materials",
            "I could use materials like insulation, maybe a thick layer of soil to keep the temperature stable, and control the humidity with some kind of dehumidifier or by placing containers in water",
            "Maybe creating a DIY bass trap by stuffing a large pillow or using a thick rug could help with low-frequency sounds",
            "Maybe using repurposed materials or simple, easy-to-assemble components could help keep costs down",
            "Another thought is using a system of flags or colored cloth tied to something visible, like a tree or a building, to signal from a distance",
            "Or perhaps I can use the table to support something else, like a ladder made from tied-together items, but I don't have any ropes or strings",
            "Maybe using natural wind or some sort of manual airflow system",
            "Maybe using vertical sorting systems or layered bins could help save space",
            "Alternatively, I can use natural fibers from plants like fibrous stems or leaves to make a basket or a container",
            "It might require some initial investment in the right containers, maybe some insulation materials, and controlling the environment with fans or dehumidifiers",
            "Using cardboard or thick paper to create panels and attaching them to the walls could work",
            "Or use the texture of food like chocolate or playdoh to create sculptures or molds",
            "Or use the ground as a canvas by drawing with sticks or stones",
            "Maybe I can create a makeshift water level using a small container and some water",
            "Maybe combining screens with different sizes and using natural airflow to separate materials"
          ]
        },
        "4": {
          "title": "Analogy Mapping and Solution Articulation",
          "description": "This function involves explicitly mapping the structural relationships between elements in analogy problems and articulating the solution by filling in the missing component. Sentences in this category restate the analogy in the form \"A is to B as C is to D,\" identify the roles or relationships (e.g., medium:creator, part:whole), and then deduce or propose the missing term (D) based on the established pattern. Included are sentences that directly state the analogy structure, assign roles, and propose the answer; excluded are sentences that merely describe the elements, brainstorm possibilities, or explain background knowledge without making the explicit analogy mapping or solution statement. These sentences typically appear at the point of answer selection or just before the final answer in the reasoning process.",
          "size": 1330,
          "precision": 0.9714285714285714,
          "recall": 0.34,
          "accuracy": 0.665,
          "f1": 0.5037037037037038,
          "examples": [
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "So, \"brick is to building\" as \"tree is to forest",
            "So, mountain to peak is like top to something else",
            "Words are the medium, so the blank should be the creator, which would be \"expression\" or \"thought",
            "Similarly, star is the thing, so the expert would be an astronomer",
            "So, fossil is the thing, paleontologist is the expert",
            "So, \"stage\" is to \"performer\" as \"canvas\" is to \"painter",
            "\" So A is keyboard, B is type, C is pencil, and D should be write",
            "So, ink is the cause or the tool, and the printer is the tool that uses it",
            "So, the mast is to boat as the wing is to airplane",
            "So, sail is related to boat, and wing is related to something else",
            "So, paint is the medium, artist is the creator",
            "For example, \"sail\" is to \"ship\" as \"roof\" is to \"house\"",
            "So, \"words are to expression as paint is to artist",
            "So, \"words are to expression as paint is to artist"
          ]
        },
        "5": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Solution",
          "description": "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding the validity, applicability, or correctness of a just-considered idea, answer, or reasoning step. Included are statements that hedge, question, or qualify a candidate solution or interpretation (e.g., \"But I'm not sure if that's the intended answer,\" \"That doesn't quite make sense,\" \"But I'm not certain about this\"). NOT INCLUDED are initial expressions of ignorance before any proposal (\"I don't know where to start\"), general uncertainty about the problem as a whole, or statements that propose new ideas without evaluating prior ones. These sentences typically appear immediately after a candidate solution or reasoning step, serving as a self-monitoring checkpoint before moving forward or revising the approach.",
          "size": 2268,
          "precision": 0.8390804597701149,
          "recall": 0.73,
          "accuracy": 0.795,
          "f1": 0.7807486631016043,
          "examples": [
            "But I'm not sure if that's the right fit",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the best fit",
            "\" But I'm not sure if that's the right fit",
            "But I'm not sure if that's the right direction",
            "But I'm not sure how that would work exactly",
            "But I'm not sure if that's the main reason",
            "But I'm not sure if that's the intended answer",
            "Hmm, not sure if that's the right direction",
            "But I'm not entirely sure how that works in detail",
            "But I'm not exactly sure how that would work in practice",
            "But I'm not sure if that's accurate",
            "But I'm not sure how feasible that is",
            "Hmm, that doesn't quite make sense"
          ]
        },
        "6": {
          "title": "Initiation of Stepwise Analytical Reasoning",
          "description": "These sentences explicitly signal the deliberate adoption of a step-by-step or breakdown approach to problem-solving. They serve to transition from an initial, often unstructured consideration of the problem to a more systematic, analytical mode, indicating the LLM's intent to decompose the problem into manageable parts. INCLUDED are metacognitive statements that announce or frame the upcoming reasoning as sequential or structured analysis (e.g., \"Let me think about this step by step,\" \"Let me try to break it down\"), but NOT INCLUDED are the substantive steps themselves, summaries, conclusions, or statements that merely reflect on progress without explicitly invoking a stepwise or breakdown strategy. These sentences typically appear at or near the beginning of the reasoning process, often immediately after the problem is presented or after an initial reaction.",
          "size": 1359,
          "precision": 1.0,
          "recall": 0.3,
          "accuracy": 0.65,
          "f1": 0.4615384615384615,
          "examples": [
            "Let me try to break it down",
            "Let me try to break it down step by step",
            "Hmm, let me try to break this down step by step",
            "Let me think about this step by step",
            "Hmm, let me try to break this down step by step",
            "Let me try to break it down",
            "Let me think about this step by step",
            "Let me try to approach this step by step",
            "Let me think about this step by step",
            "Let me think about this step by step",
            "Let me think about it step by step",
            "Let me think about it step by step",
            "Let me think about this step by step",
            "Let me think about it step by step",
            "Let me think about this step by step"
          ]
        },
        "7": {
          "title": "Generating Additional Considerations and Expanding the Scope",
          "description": "These sentences serve the function of broadening the reasoning process by explicitly introducing supplementary factors, perspectives, or variables that may be relevant to the problem at hand. They typically use phrases like \"I should also think about...\", \"I'm also considering...\", or \"I also need to consider...\", and are used to ensure the reasoning is comprehensive and not narrowly focused. This category includes statements that add new dimensions or aspects for analysis but does NOT include sentences that merely elaborate on already-selected factors, summarize, or draw conclusions. These sentences usually appear after an initial line of reasoning has begun, often in the middle stages, as the model seeks to avoid oversight and enhance thoroughness.",
          "size": 2208,
          "precision": 0.8333333333333334,
          "recall": 0.65,
          "accuracy": 0.76,
          "f1": 0.7303370786516855,
          "examples": [
            "I'm also wondering about the challenges",
            "I'm also thinking about the technology involved",
            "I'm also thinking about the word itself",
            "I should also think about the data",
            "I'm also thinking about the overall economy",
            "I'm also thinking about the legal aspects",
            "I'm also thinking about the economic impact",
            "I also think about the applications",
            "I also think about the environment",
            "I also think about the economy",
            "I should also consider the challenges",
            "I should also think about examples",
            "I'm also wondering about the role of genetic drift",
            "I'm also thinking about the social impacts",
            "I'm also wondering about the psychological effects"
          ]
        },
        "8": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. They often mark the very beginning of a reasoning trace, signaling the transition from prompt to active problem-solving. INCLUDED are sentences that paraphrase, clarify, or announce the intent to solve a specific problem, puzzle, riddle, or scenario (e.g., \"Okay, so I'm trying to figure out this logic problem\"). NOT INCLUDED are sentences that propose solutions, analyze information, or reflect on reasoning steps\u2014these come after the initial framing. This function is almost always found at the start of a reasoning sequence, setting the stage for subsequent analysis.",
          "size": 1667,
          "precision": 0.8289473684210527,
          "recall": 0.63,
          "accuracy": 0.75,
          "f1": 0.715909090909091,
          "examples": [
            "Okay, so I came across this logic problem, and I want to figure it out step by step",
            "Okay, so I came across this logic problem, and I want to figure it out step by step",
            "Okay, so I came across this logic puzzle, and I want to figure it out step by step",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I need to figure out how sound travels through different mediums",
            "Okay, so I'm trying to figure out what the riddle is asking",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this race problem",
            "Okay, so I have this problem: \"How can you make four triangles using six matchsticks",
            "Okay, so I'm trying to figure out what comes next in the sequence: WWW, What, When, Where, ______",
            "Okay, so I'm trying to figure out how universal healthcare would affect different parts of society"
          ]
        },
        "9": {
          "title": "Final Explicit Answer Articulation",
          "description": "This function consists of sentences that explicitly state the final answer or conclusion reached after the reasoning process. Included are statements that directly present the solution, often prefaced by phrases like \"So,\" \"Therefore,\" or \"To sum up,\" and may restate the answer in a concise form or with brief justification. Not included are intermediate summaries, partial conclusions, or steps that synthesize information without directly providing the final answer; these sentences almost always appear at the end or near the end of a reasoning trace, serving as the culmination of the reasoning process.",
          "size": 1073,
          "precision": 0.9047619047619048,
          "recall": 0.57,
          "accuracy": 0.755,
          "f1": 0.6993865030674846,
          "examples": [
            "So, the answer should be a triangle",
            "So, putting it all together, the most accurate answer is \"bacteria",
            "Therefore, the answer should be a hexagon",
            "So, I think the answer is \"maps",
            "So, putting it all together, the answer is that it doesn't necessarily have to be windy",
            "So, the answer should be \"drama",
            "So, yeah, the answer should be a circle",
            "So, the answer is \"bacteria",
            "So, the answer should be \"scene",
            "So, the answer is 30 cubes in total",
            "Therefore, the probability is 5/18",
            "So, the answer is a person",
            "So, the answer should be \"options",
            "So, putting it all together, the answer is no",
            "Therefore, the conclusion is that X is not an A"
          ]
        },
        "10": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "These sentences perform the cognitive function of forecasting indirect, downstream, or secondary consequences that may arise from a previously discussed action, change, or event. They typically use modal verbs (\"could,\" \"might,\" \"may,\" \"would\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"impact\") to hypothesize about ripple effects, side effects, or broader implications\u2014often economic, social, or environmental. INCLUDED are statements that go beyond immediate or direct outcomes to speculate on further ramifications; NOT INCLUDED are direct explanations, definitions, or statements of immediate effects. These sentences usually appear after an initial outcome or change has been established, serving to expand the reasoning by considering what else might follow as a result.",
          "size": 2168,
          "precision": 0.9420289855072463,
          "recall": 0.65,
          "accuracy": 0.805,
          "f1": 0.7692307692307692,
          "examples": [
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "This could lead to loss of species and disrupted ecosystems, which might have broader environmental consequences",
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "This could lead to a ripple effect, creating more jobs and businesses in related sectors",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "This could lead to changes in how public transportation is operated and maintained, possibly leading to cost savings or service changes",
            "This could lead to job losses and economic downturns in areas where those industries are significant",
            "This could lead to more competition and innovation in the packaging market, which might benefit the entire supply chain by offering better, more sustainable options",
            "This could lead to competition and innovation, but it might also disrupt existing industries and require significant investment",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation",
            "However, the transition could be painful for industries that can't adapt, leading to job losses and economic struggles in certain regions"
          ]
        },
        "11": {
          "title": "Step-by-Step Arithmetic Computation Execution",
          "description": "This function involves explicitly carrying out arithmetic calculations or algebraic manipulations step by step, often showing intermediate results (e.g., partial products, sums, divisions) and sometimes verbalizing the process (\"Let me compute that:\", \"Calculating that:\", \"So, 6 * 6 is 36...\"). Included are sentences that detail the actual execution of numeric or symbolic operations, such as multiplication, division, addition, exponentiation, or equation expansion, often with results written out sequentially. NOT INCLUDED are sentences that merely state the intention to calculate, set up formulas, interpret results, or discuss strategies\u2014only the explicit, line-by-line working out of calculations belongs here. These sentences typically appear in the middle of reasoning traces, immediately after a formula or plan is established and before the final answer or interpretation is given.",
          "size": 3638,
          "precision": 1.0,
          "recall": 0.35,
          "accuracy": 0.675,
          "f1": 0.5185185185185185,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Let me calculate that: 6 * 6 is 36, 36 * 6 is 216, and 216 * 6 is 1296",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Let me calculate that step by step:\n\n12 \u00d7 12 = 144\n\n144 \u00d7 12 = 1728\n\n1728 \u00d7 12 = 20736\n\n20736 \u00d7 12 = 248832\n\nSo, 12^5 = 248,832",
            "So, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "So, 720 / (6 * 6) is 720 / 36, which is 20",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216"
          ]
        }
      }
    },
    "13": {
      "accuracy": 0.7376923076923076,
      "categories": [
        [
          "0",
          "Step-by-Step Calculation and Verification",
          "This function involves explicitly performing arithmetic or algebraic calculations, often breaking them down into sequential steps and sometimes verifying intermediate results. Included are sentences that show the LLM working through numeric computations, applying formulas, or checking if a candidate solution satisfies given conditions (e.g., \"Let me compute that: 4 * 3 is 12, and 12 * 5 is 60\" or \"For \\( x = 2 \\): \\( 2 \\times 4 \\times 6 = 48 \\)\"). NOT INCLUDED are sentences that merely state a result without showing the calculation, or those that discuss concepts, strategies, or definitions without performing explicit computation. These sentences typically appear in the middle of the reasoning process, after a plan or approach has been chosen and before a final answer is summarized."
        ],
        [
          "1",
          "Generating Alternative Hypotheses or Interpretations",
          "These sentences serve the function of explicitly proposing alternative possible explanations, interpretations, or candidate solutions for a problem under consideration. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait, maybe,\" \"or maybe,\" etc.) and typically introduce a new, distinct possibility for what something could be or mean. This function includes the act of brainstorming or listing out different conceptual options, but does NOT include evaluating, justifying, or selecting among them, nor does it include elaborating on a single hypothesis in depth. These sentences most often appear in the exploratory or divergent phase of reasoning, often clustered together as the model canvasses the space of possible answers before narrowing down."
        ],
        [
          "2",
          "Conditional Instantiation and Syllogistic Application",
          "This function involves explicitly instantiating or applying conditional or syllogistic logic to specific cases, often by restating general rules (\"If all A are B...\") and mapping them to the particulars of the problem at hand. Included are sentences that set up, test, or clarify logical relationships using \"if...then...\" or \"so, if...\" structures, or that check the validity of an inference by substituting concrete terms into abstract logical forms. NOT INCLUDED are sentences that merely state facts, provide definitions, or summarize conclusions without actively applying or testing a conditional or syllogistic structure. These sentences typically appear in the middle of reasoning traces, at the point where the model is working through the logical implications of the problem's premises."
        ],
        [
          "3",
          "Enumeration of Total or Favorable Outcomes in Combinatorial Reasoning",
          "These sentences explicitly identify, calculate, or state the total number of possible outcomes or the number of favorable outcomes in a combinatorial or probabilistic context, often using formulas like combinations (C(n, k)), permutations, or direct multiplication. Included are statements that set up or compute the denominator (total outcomes) or numerator (favorable outcomes) for probability calculations, or that enumerate possible arrangements, selections, or assignments in a scenario. Not included are sentences that interpret results, state final probabilities, explain the meaning of the problem, or describe the setup without quantifying outcomes. These sentences typically appear after the problem setup and before or during the calculation phase of the reasoning process."
        ],
        [
          "4",
          "Analogy Structure Mapping and Solution Proposal",
          "These sentences explicitly articulate the structural mapping between elements in an analogy and propose a candidate answer for the missing component. They typically restate the analogy in the form \"A is to B as C is to D,\" identify the relationships, and suggest what D should be, often using phrases like \"so,\" \"the blank should be,\" or \"the structure is.\" INCLUDED are sentences that (a) reconstruct the analogy's structure, (b) assign roles to each element, and (c) propose or justify a specific answer for the missing term. NOT INCLUDED are sentences that merely analyze relationships, brainstorm possible connections, or explain background knowledge without directly mapping the analogy or proposing the answer. These sentences almost always appear after initial analysis and just before or as part of the answer selection phase in analogy reasoning."
        ],
        [
          "5",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or dimensions that may be relevant to the problem at hand. Included in this category are explicit prompts to consider further aspects (e.g., economic, historical, psychological, environmental, logistical) beyond those already discussed, often using phrases like \"I should also think about...\" or \"I'm also wondering about...\". This function does NOT include the initial identification of the main issue, deep analysis of a single factor, or summary/conclusion statements; rather, it typically appears after some initial reasoning, as the thinker seeks to ensure a more comprehensive and multidimensional analysis."
        ],
        [
          "6",
          "Final Explicit Answer Articulation",
          "This function consists of sentences where the model explicitly states its final answer or conclusion, often prefaced by summary phrases such as \"So,\" \"Therefore,\" \"to sum up,\" or \"putting it all together.\" Included are statements that directly present the answer, fill in a blank, or summarize the solution in response to the original question or prompt. Not included are intermediate reasoning steps, partial conclusions, or statements that merely restate the question without providing a definitive answer. These sentences almost always appear at the end of the reasoning trace, serving as the final output or conclusion."
        ],
        [
          "7",
          "Conditional Structural Inference",
          "These sentences perform the function of inferring or predicting the outcome, structure, or property of a mathematical or geometric object under a specific condition or operation (e.g., \"If I slice parallel to a face, the cross-section should be a regular polygon\"). Included are statements that explicitly state what would result or be true if a certain action is taken or condition is met, often using \"if...then...\" or similar constructions. NOT INCLUDED are sentences that merely recall definitions, state facts without conditional structure, or express uncertainty or meta-reasoning (e.g., \"Wait, actually...\" or \"Let me check...\"). These sentences typically appear in the middle of reasoning, as the thinker explores possible cases or consequences to build toward a solution."
        ],
        [
          "8",
          "Expression of Uncertainty or Doubt About a Candidate Solution",
          "These sentences explicitly express uncertainty, doubt, or hesitation regarding the correctness, appropriateness, or fit of a just-considered idea, answer, or reasoning step. Included are statements that question whether a proposed answer, interpretation, or approach is correct, intended, or optimal (e.g., \"But I'm not sure if that's the intended answer,\" \"But that doesn't seem right\"). NOT INCLUDED are general expressions of confusion without reference to a specific candidate (e.g., \"I don't understand\"), or statements that propose new ideas without evaluating prior ones. These sentences typically appear immediately after a candidate solution or reasoning step, serving as a self-monitoring checkpoint before moving forward or revising the approach."
        ],
        [
          "9",
          "Initial Knowledge Activation and Problem Framing",
          "These sentences serve to explicitly activate relevant background knowledge, clarify key concepts, or restate the problem at the very start of the reasoning process. They include statements that recall facts, define terms, identify relationships, or break down the question into components, always as the first step before deeper analysis or solution attempts. This category does NOT include mid-reasoning deductions, hypothesis generation, or solution steps; it is strictly limited to the initial orientation and setup phase, typically appearing as the opening move in a reasoning trace."
        ],
        [
          "10",
          "Problem Identification and Framing",
          "These sentences serve to explicitly state or restate the problem, question, or scenario that the reasoning process will address. They include the LLM orienting itself to the task, often by paraphrasing or quoting the problem, and sometimes by specifying the type of reasoning required (e.g., logic, probability, systemic effects). This function does NOT include any analysis, solution steps, or background explanation\u2014only the initial identification and framing of the problem. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent reasoning."
        ],
        [
          "11",
          "Cognitive Pausing and Reorientation Statements",
          "These sentences explicitly signal a pause in the reasoning process to reflect, reconsider, or plan the next step\u2014often using phrases like \"let me think,\" \"let me try to figure this out,\" or \"let me try to visualize it.\" This function includes metacognitive markers where the model momentarily steps back to reassess its approach, consider alternative strategies, or mentally organize the problem before proceeding. It does NOT include actual substantive reasoning, calculations, or explanations\u2014only the explicit acknowledgment of needing to think, reorient, or visualize. These statements typically appear at transition points: before initiating a new line of reasoning, when encountering uncertainty, or after reaching a potential impasse."
        ],
        [
          "12",
          "Projecting Downstream Consequences and Ripple Effects",
          "This function involves anticipating and articulating the secondary or indirect outcomes that may result from a proposed change, event, or intervention\u2014especially those that extend beyond the immediate or intended effects. Included are sentences that explicitly describe how an initial action or shift could lead to further impacts on related systems, sectors, or populations (e.g., job losses, economic shifts, new business models, changes in consumer behavior, or environmental consequences). NOT INCLUDED are statements that merely list direct effects, restate the initial change, or speculate about causes without tracing their broader implications. These sentences typically appear after an initial effect or proposal has been identified, serving to expand the reasoning by mapping out the broader web of potential consequences."
        ]
      ],
      "orthogonality": 0.7991394400596619,
      "assigned_fraction": 0.96,
      "category_counts": {
        "0": 6,
        "1": 5,
        "2": 2,
        "3": 2,
        "4": 1,
        "5": 2,
        "6": 1,
        "7": 5,
        "8": 5,
        "9": 6,
        "10": 2,
        "11": 9,
        "12": 2,
        "None": 2
      },
      "detailed_results": {
        "0": {
          "title": "Step-by-Step Calculation and Verification",
          "description": "This function involves explicitly performing arithmetic or algebraic calculations, often breaking them down into sequential steps and sometimes verifying intermediate results. Included are sentences that show the LLM working through numeric computations, applying formulas, or checking if a candidate solution satisfies given conditions (e.g., \"Let me compute that: 4 * 3 is 12, and 12 * 5 is 60\" or \"For \\( x = 2 \\): \\( 2 \\times 4 \\times 6 = 48 \\)\"). NOT INCLUDED are sentences that merely state a result without showing the calculation, or those that discuss concepts, strategies, or definitions without performing explicit computation. These sentences typically appear in the middle of the reasoning process, after a plan or approach has been chosen and before a final answer is summarized.",
          "size": 3285,
          "precision": 0.8983050847457628,
          "recall": 0.53,
          "accuracy": 0.735,
          "f1": 0.6666666666666667,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Let me check k = 1:\n\nS_odd = (45 + 11)/2 = 56/2 = 28\nS_even = (45 - 11)/2 = 34/2 = 17\n\nCheck if 28 and 17 are possible",
            "Their sum is 1 + 2 + 3 + 14 = 20, but the product is 1*2*3*14 = 84",
            "Their sum is 1 + 2 + 5 + 12 = 20, and the product is 1*2*5*12 = 120",
            "If I use 1, 2, 4, and 13, their sum is 1 + 2 + 4 + 13 = 20, but their product is 1*2*4*13 = 104, which is way more than 20",
            "Similarly, k = -1:\n\nS_odd = (45 - 11)/2 = 34/2 = 17\nS_even = (45 + 11)/2 = 56/2 = 28\n\nSo, either S_odd = 28 and S_even =17, or S_odd=17 and S_even=28",
            "Alternatively, 144 - (2 + 1 + 3) = 144 - 6 = 138",
            "Let me calculate that:\n\n2\u00b2 is 4, 3\u00b2 is 9, and 5 is 5",
            "So, 6 + 3 + 1 + 1 + 1 = 12",
            "Case 4: Three 3s: 3 + 3 + 3 = 9, but we need 5 triangles, so two more 1s: 3 + 3 + 3 + 1 + 1 = 11",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Alternatively, 8 * 8 + 8 * 8 - 8 - 8 = 128 - 16 = 112",
            "Case 3: One 3 and four 1s: 3 + 1 + 1 + 1 + 1 = 7",
            "So, for k=1: (3 - 1 + 1)*(3 - 1 + 1) = 3*3 = 9"
          ]
        },
        "1": {
          "title": "Generating Alternative Hypotheses or Interpretations",
          "description": "These sentences serve the function of explicitly proposing alternative possible explanations, interpretations, or candidate solutions for a problem under consideration. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait, maybe,\" \"or maybe,\" etc.) and typically introduce a new, distinct possibility for what something could be or mean. This function includes the act of brainstorming or listing out different conceptual options, but does NOT include evaluating, justifying, or selecting among them, nor does it include elaborating on a single hypothesis in depth. These sentences most often appear in the exploratory or divergent phase of reasoning, often clustered together as the model canvasses the space of possible answers before narrowing down.",
          "size": 1443,
          "precision": 0.9117647058823529,
          "recall": 0.93,
          "accuracy": 0.92,
          "f1": 0.9207920792079208,
          "examples": [
            "Alternatively, maybe it's a symbol or a sign",
            "Alternatively, maybe it's a keyhole",
            "Wait, maybe it's a metaphor",
            "Alternatively, maybe it's something like a shadow",
            "Maybe it's something like a problem",
            "Wait, maybe it's something abstract",
            "Wait, maybe it's a question of grammar",
            "Alternatively, maybe it's a palindrome or something",
            "Wait, maybe it's something like a leaf",
            "Alternatively, maybe it's a bird",
            "Wait, maybe it's a question of biology",
            "Alternatively, maybe it's about the function",
            "Wait, perhaps it's a metaphor",
            "Wait, maybe it's a door",
            "Wait, maybe it's about a fire"
          ]
        },
        "2": {
          "title": "Conditional Instantiation and Syllogistic Application",
          "description": "This function involves explicitly instantiating or applying conditional or syllogistic logic to specific cases, often by restating general rules (\"If all A are B...\") and mapping them to the particulars of the problem at hand. Included are sentences that set up, test, or clarify logical relationships using \"if...then...\" or \"so, if...\" structures, or that check the validity of an inference by substituting concrete terms into abstract logical forms. NOT INCLUDED are sentences that merely state facts, provide definitions, or summarize conclusions without actively applying or testing a conditional or syllogistic structure. These sentences typically appear in the middle of reasoning traces, at the point where the model is working through the logical implications of the problem's premises.",
          "size": 1783,
          "precision": 0.82,
          "recall": 0.41,
          "accuracy": 0.66,
          "f1": 0.5466666666666666,
          "examples": [
            "So, if all company X computers crash, and your computer crashes, does that mean your computer is a company X computer",
            "\" So, if your computer crashes frequently, and all company X computers crash frequently, does that mean your computer is a company X computer",
            "But wait, the user is saying that schools are closed today, so Q is true",
            "So, if all S are P, and your computer is S, then your computer must be P",
            "But in this case, P is crashing frequently, so yes, if your computer is an S, then it must be P",
            "If all apples from the tree are red, and this fruit is red, does that mean it's an apple from the tree",
            "If the doctor is the boy's mother, then the boy is indeed the doctor's son",
            "If the doctor is male, then the boy is his son, but the doctor is not the boy's father",
            "So, if X is not a B, it can't be an A because all A's are B's",
            "If all company X computers crash, and your computer is one that crashes, does that mean your computer is a company X product",
            "\" If the surgeon is the father, and he's saying, \"I can't operate on him, he's my son,\" but the son is actually the surgeon's own child, which is the father's son",
            "So, if John failed, he didn't study",
            "So, in that context, if watering is the only cause, then yes, if the plants are growing, someone must be watering them",
            "\" So, it's implying that if watering is the cause, and the plants are growing, then someone must have done the watering",
            "So, if X is not a B, it can't be an A"
          ]
        },
        "3": {
          "title": "Enumeration of Total or Favorable Outcomes in Combinatorial Reasoning",
          "description": "These sentences explicitly identify, calculate, or state the total number of possible outcomes or the number of favorable outcomes in a combinatorial or probabilistic context, often using formulas like combinations (C(n, k)), permutations, or direct multiplication. Included are statements that set up or compute the denominator (total outcomes) or numerator (favorable outcomes) for probability calculations, or that enumerate possible arrangements, selections, or assignments in a scenario. Not included are sentences that interpret results, state final probabilities, explain the meaning of the problem, or describe the setup without quantifying outcomes. These sentences typically appear after the problem setup and before or during the calculation phase of the reasoning process.",
          "size": 899,
          "precision": 0.9782608695652174,
          "recall": 0.45,
          "accuracy": 0.72,
          "f1": 0.6164383561643836,
          "examples": [
            "So, the total number of possible outcomes when drawing 3 marbles without replacement is the number of ways to choose 3 marbles out of 12, regardless of color",
            "So, the total number of ways to draw 3 cards from 52 is C(52,3), which is 52 choose 3",
            "So, the total number of ways to draw two marbles is C(100, 2)",
            "So, the total number of possible ways to deal 13 cards from the deck is the combination of 52 cards taken 13 at a time, which is denoted as C(52,13)",
            "So, the total number of possible outcomes is C(30, 6)",
            "So, the total number of ways to arrange 8 people in a line is 8 factorial, which is 8",
            "So, the total number of 5-card hands is C(52, 5)",
            "The total number of possible hands is C(52, 5)",
            "Therefore, the total number of ways to pick 6 jelly beans is the combination of 30 jelly beans taken 6 at a time",
            "The total number of possible lottery tickets is the number of ways to choose 6 numbers out of 49",
            "First, the total number of possible outcomes when drawing two cards from the deck is the combination of 52 cards taken 2 at a time",
            "Since there are 16 face cards in the deck, the number of ways to choose 3 face cards is C(16,3)",
            "So, the total number of ways to assign 10 people to 3 teams is",
            "Let me write that down:\n\nProbability = (Number of favorable outcomes) / (Total number of possible outcomes)\n\nSo, the total number of jelly beans is 10 red + 15 green + 5 blue",
            "So, when dealing 5 cards, the total number of possible outcomes is the number of ways to choose 5 cards from 52"
          ]
        },
        "4": {
          "title": "Analogy Structure Mapping and Solution Proposal",
          "description": "These sentences explicitly articulate the structural mapping between elements in an analogy and propose a candidate answer for the missing component. They typically restate the analogy in the form \"A is to B as C is to D,\" identify the relationships, and suggest what D should be, often using phrases like \"so,\" \"the blank should be,\" or \"the structure is.\" INCLUDED are sentences that (a) reconstruct the analogy's structure, (b) assign roles to each element, and (c) propose or justify a specific answer for the missing term. NOT INCLUDED are sentences that merely analyze relationships, brainstorm possible connections, or explain background knowledge without directly mapping the analogy or proposing the answer. These sentences almost always appear after initial analysis and just before or as part of the answer selection phase in analogy reasoning.",
          "size": 1380,
          "precision": 0.9354838709677419,
          "recall": 0.29,
          "accuracy": 0.635,
          "f1": 0.4427480916030534,
          "examples": [
            "\" So, the analogy is that the ocean is to a wave, and the Earth is to something",
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "So, \"brick is to building\" as \"tree is to forest",
            "So if pupil is to eye as aperture is to blank, then blank would be the camera, because the eye is the camera organ",
            "\" So, \"Camera is to photo as pen is to writing",
            "Words are the medium, so the blank should be the creator, which would be \"expression\" or \"thought",
            "So, the structure is \"Anchor is to ship as foundation is to sail\"",
            "Because the dictionary is to words, and the atlas is to maps",
            "So, sail is related to boat, and wing is related to something else",
            "So, \"archive is to history\" as \"seed bank is to [blank]",
            "Similarly, star is the thing, so the expert would be an astronomer",
            "So, fossil is the thing, paleontologist is the expert",
            "So, if archive is to history, which is past, then seed bank is to the future",
            "\" So, if the answer is \"bird,\" then it's \"sail is to boat as wing is to bird",
            "\" So, A is butterfly, B is cocoon, C is frog, and D is the blank"
          ]
        },
        "5": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or dimensions that may be relevant to the problem at hand. Included in this category are explicit prompts to consider further aspects (e.g., economic, historical, psychological, environmental, logistical) beyond those already discussed, often using phrases like \"I should also think about...\" or \"I'm also wondering about...\". This function does NOT include the initial identification of the main issue, deep analysis of a single factor, or summary/conclusion statements; rather, it typically appears after some initial reasoning, as the thinker seeks to ensure a more comprehensive and multidimensional analysis.",
          "size": 2391,
          "precision": 0.7727272727272727,
          "recall": 0.51,
          "accuracy": 0.68,
          "f1": 0.6144578313253012,
          "examples": [
            "I should also think about the data",
            "I'm also wondering about the challenges",
            "I should also consider the challenges",
            "I'm also thinking about the word itself",
            "I should also consider the limitations",
            "I should also think about the timing",
            "I should also think about examples",
            "I should also think about the hotel's response",
            "I'm also thinking about the technology involved",
            "I'm also thinking about the overall economy",
            "I'm also thinking about the legal aspects",
            "I'm also wondering about the psychological effects",
            "I should also think about the economic implications",
            "I should also consider the timeline",
            "I'm also thinking about the economic impact"
          ]
        },
        "6": {
          "title": "Final Explicit Answer Articulation",
          "description": "This function consists of sentences where the model explicitly states its final answer or conclusion, often prefaced by summary phrases such as \"So,\" \"Therefore,\" \"to sum up,\" or \"putting it all together.\" Included are statements that directly present the answer, fill in a blank, or summarize the solution in response to the original question or prompt. Not included are intermediate reasoning steps, partial conclusions, or statements that merely restate the question without providing a definitive answer. These sentences almost always appear at the end of the reasoning trace, serving as the final output or conclusion.",
          "size": 1414,
          "precision": 0.8536585365853658,
          "recall": 0.35,
          "accuracy": 0.645,
          "f1": 0.49645390070921985,
          "examples": [
            "So, I think the answer is \"maps",
            "So, the answer should be a triangle",
            "So, the answer should be \"options",
            "So, the answer should be \"drama",
            "So, the answer should be \"scene",
            "So, the answer should be \"bottom",
            "So, the answer is a person",
            "So, the answer should be six identical pyramids",
            "So, the answer should be day",
            "So, yeah, the answer should be a circle",
            "So, the blank should be \"expression",
            "So the answer should be \"sun",
            "So, the answer is day",
            "So, the answer is 30 cubes in total",
            "Therefore, the answer should be a hexagon"
          ]
        },
        "7": {
          "title": "Conditional Structural Inference",
          "description": "These sentences perform the function of inferring or predicting the outcome, structure, or property of a mathematical or geometric object under a specific condition or operation (e.g., \"If I slice parallel to a face, the cross-section should be a regular polygon\"). Included are statements that explicitly state what would result or be true if a certain action is taken or condition is met, often using \"if...then...\" or similar constructions. NOT INCLUDED are sentences that merely recall definitions, state facts without conditional structure, or express uncertainty or meta-reasoning (e.g., \"Wait, actually...\" or \"Let me check...\"). These sentences typically appear in the middle of reasoning, as the thinker explores possible cases or consequences to build toward a solution.",
          "size": 1321,
          "precision": 0.7142857142857143,
          "recall": 0.35,
          "accuracy": 0.605,
          "f1": 0.4697986577181208,
          "examples": [
            "If I have a semicircle and rotate it around its diameter, which is a straight line, the shape should be a sphere",
            "Wait, actually, if the cone is a right circular cone, meaning it's symmetrical around its axis, then the intersection with the sphere should be a circle",
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "If I slice parallel to a side, the cross-section should be a triangle, but in three dimensions, it's a triangle that's part of the cone's surface",
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "But in the case of an icosahedron, each face is a triangle, so the cross-section might be a regular polygon with more sides",
            "But wait, in 3D, the cross-section of a cone with a plane can be a triangle only if the plane intersects the apex and the base along a straight line",
            "So, if I rotate a semicircle around its diameter, which is a straight line, but the semicircle is already a 2D shape, so when you rotate it, you're creating a 3D shape",
            "If the cone is a right circular cone with its vertex at the center of the sphere, then the intersection curve should be a circle",
            "So, if the plane intersects six edges, the cross-section is a convex hexagon",
            "If I have a cone and I slice it with a plane that's parallel to one of its sides, the intersection curve should be a straight line because the plane is parallel to the generatrix",
            "So, if the semicircle is in 3D space, and you rotate it around the diameter, which is a line in that space, the resulting shape is a sphere",
            "But wait, in a tetrahedron, each edge is shared by two faces, so when we connect midpoints, do these midpoints form a new polyhedron with more vertices",
            "If I have a semicircle, which is half a circle, and I rotate it 360 degrees around its diameter, which is a straight line, the resulting figure is indeed a sphere",
            "Each face is a triangle, and if the plane is parallel to two of them, it should intersect the other faces"
          ]
        },
        "8": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Solution",
          "description": "These sentences explicitly express uncertainty, doubt, or hesitation regarding the correctness, appropriateness, or fit of a just-considered idea, answer, or reasoning step. Included are statements that question whether a proposed answer, interpretation, or approach is correct, intended, or optimal (e.g., \"But I'm not sure if that's the intended answer,\" \"But that doesn't seem right\"). NOT INCLUDED are general expressions of confusion without reference to a specific candidate (e.g., \"I don't understand\"), or statements that propose new ideas without evaluating prior ones. These sentences typically appear immediately after a candidate solution or reasoning step, serving as a self-monitoring checkpoint before moving forward or revising the approach.",
          "size": 1781,
          "precision": 0.8695652173913043,
          "recall": 0.6,
          "accuracy": 0.755,
          "f1": 0.7100591715976331,
          "examples": [
            "But I'm not sure if that's the right fit",
            "But I'm not sure if that's the best fit",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the right direction",
            "\" But I'm not sure if that's the intended answer",
            "\" But I'm not sure if that's the right fit",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the intended pattern",
            "But I'm not sure if that's entirely accurate",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the exact term"
          ]
        },
        "9": {
          "title": "Initial Knowledge Activation and Problem Framing",
          "description": "These sentences serve to explicitly activate relevant background knowledge, clarify key concepts, or restate the problem at the very start of the reasoning process. They include statements that recall facts, define terms, identify relationships, or break down the question into components, always as the first step before deeper analysis or solution attempts. This category does NOT include mid-reasoning deductions, hypothesis generation, or solution steps; it is strictly limited to the initial orientation and setup phase, typically appearing as the opening move in a reasoning trace.",
          "size": 1393,
          "precision": 0.7256637168141593,
          "recall": 0.82,
          "accuracy": 0.755,
          "f1": 0.7699530516431924,
          "examples": [
            "First, I know that a palette is related to colors",
            "First, I know that a sheep is part of a flock",
            "First, I know that a canvas is something a painter uses",
            "First, I know that dolphins are mammals",
            "First, I know that a sail is part of a boat, right",
            "First, I know a cube has six faces, right",
            "First, I know that a spine is part of a book",
            "First, I notice that each of these shapes is a three-dimensional object",
            "First, I recognize that these words are all related to numbers",
            "First, I need to understand the statements given",
            "First, I need to understand the statements given",
            "First, I know that a desert and an oasis are related",
            "First, the statement says, \"If all cats like fish",
            "First, I know that a square is a special kind of rectangle",
            "First, I know that 'MATH' is a four-letter word"
          ]
        },
        "10": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve to explicitly state or restate the problem, question, or scenario that the reasoning process will address. They include the LLM orienting itself to the task, often by paraphrasing or quoting the problem, and sometimes by specifying the type of reasoning required (e.g., logic, probability, systemic effects). This function does NOT include any analysis, solution steps, or background explanation\u2014only the initial identification and framing of the problem. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent reasoning.",
          "size": 573,
          "precision": 0.967741935483871,
          "recall": 0.9,
          "accuracy": 0.935,
          "f1": 0.9326424870466321,
          "examples": [
            "Okay, so I'm trying to figure out this logic problem: \"If studying guarantees passing, and John failed, what can you conclude",
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I'm trying to figure out the systemic effects of making college education free",
            "Okay, so I'm trying to figure out the ripple effects of making college education free",
            "Okay, so I'm trying to figure out the systemic impact of vertical farming in major cities",
            "Okay, so I'm trying to figure out this question: \"If coffee keeps people awake, and Alex is awake at midnight, must they have had coffee",
            "Okay, so I'm trying to figure out this riddle: \"A man pushes his car until he reaches a hotel and realizes he's bankrupt",
            "Okay, so I'm trying to figure out this logic problem: \"If sugar makes tea sweet, and this tea is sweet, must it contain sugar",
            "Okay, so I'm trying to figure out the ripple effects of implementing a global currency",
            "Okay, so I'm trying to figure out the systemic effects of drastically reducing military spending worldwide",
            "Okay, so I have this puzzle here: What comes next: MTWT_, _____",
            "Okay, so I'm trying to figure out the long-term effects of making all public transportation free in a city",
            "Okay, so I'm trying to figure out this question: \"If lightning is always followed by thunder, and you hear thunder, must there have been lightning",
            "Okay, so I'm trying to figure out the ripple effects of making all software open source",
            "Okay, so I'm trying to figure out the ripple effects of a significant asteroid mining industry"
          ]
        },
        "11": {
          "title": "Cognitive Pausing and Reorientation Statements",
          "description": "These sentences explicitly signal a pause in the reasoning process to reflect, reconsider, or plan the next step\u2014often using phrases like \"let me think,\" \"let me try to figure this out,\" or \"let me try to visualize it.\" This function includes metacognitive markers where the model momentarily steps back to reassess its approach, consider alternative strategies, or mentally organize the problem before proceeding. It does NOT include actual substantive reasoning, calculations, or explanations\u2014only the explicit acknowledgment of needing to think, reorient, or visualize. These statements typically appear at transition points: before initiating a new line of reasoning, when encountering uncertainty, or after reaching a potential impasse.",
          "size": 1308,
          "precision": 0.8620689655172413,
          "recall": 0.75,
          "accuracy": 0.815,
          "f1": 0.8021390374331552,
          "examples": [
            "Let me think",
            "Let me think about how to approach this",
            "Let me think again",
            "Let me think again",
            "Let me think differently",
            "Let me think again",
            "Let me think",
            "Let me think about how to approach this",
            "Let me think about it",
            "Let me think again",
            "Let me think again",
            "Let me think of another angle",
            "Let me think about how to approach this",
            "Let me think",
            "Hmm, let me think about how to approach this"
          ]
        },
        "12": {
          "title": "Projecting Downstream Consequences and Ripple Effects",
          "description": "This function involves anticipating and articulating the secondary or indirect outcomes that may result from a proposed change, event, or intervention\u2014especially those that extend beyond the immediate or intended effects. Included are sentences that explicitly describe how an initial action or shift could lead to further impacts on related systems, sectors, or populations (e.g., job losses, economic shifts, new business models, changes in consumer behavior, or environmental consequences). NOT INCLUDED are statements that merely list direct effects, restate the initial change, or speculate about causes without tracing their broader implications. These sentences typically appear after an initial effect or proposal has been identified, serving to expand the reasoning by mapping out the broader web of potential consequences.",
          "size": 2558,
          "precision": 0.9791666666666666,
          "recall": 0.47,
          "accuracy": 0.73,
          "f1": 0.6351351351351351,
          "examples": [
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "If more people have more free time, there might be more community engagement, volunteering, or cultural activities, which can lead to a more connected society",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "But on the other hand, if remote workers are spread out, it could lead to a more distributed economy, which might be more resilient to local shocks",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "On the flip side, there might be job creation in these sectors, which could help the economy",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation",
            "However, the transition could be painful for industries that can't adapt, leading to job losses and economic struggles in certain regions",
            "This could lead to a decline in jobs and economic opportunities, making it harder for the community to recover",
            "For example, if the wealthy stop investing, it could lead to job losses or a slowdown in innovation",
            "But it might also affect the job market in cities, possibly leading to changes in the types of jobs available",
            "It could also affect industries that are labor-intensive, maybe reducing costs and increasing efficiency"
          ]
        }
      }
    },
    "14": {
      "accuracy": 0.7778571428571428,
      "categories": [
        [
          "0",
          "Step-by-Step Arithmetic Computation",
          "This function involves explicitly performing and narrating individual arithmetic operations (addition, subtraction, multiplication, division, exponentiation, etc.) as part of solving a larger mathematical problem. Included are sentences that break down calculations into sequential steps, often showing intermediate results (e.g., \"4 * 5 is 20, 20 * 9 is 180, and 180 divided by 6 is 30\"). NOT INCLUDED are sentences that merely state a final answer, set up an equation, or discuss the reasoning strategy without actually carrying out the arithmetic. These sentences typically appear in the middle of the reasoning process, after the problem has been set up and before the final answer is stated."
        ],
        [
          "1",
          "Expression of Uncertainty or Doubt About a Candidate Solution",
          "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence regarding a proposed answer, interpretation, or reasoning step. They typically follow the generation of a possible solution or hypothesis, serving to qualify, hedge, or question its validity, applicability, or completeness. Included are statements that directly state not being sure, not knowing, or doubting the correctness, fit, or practicality of a preceding idea; NOT included are initial expressions of ignorance before any solution is proposed, nor are they general expressions of confusion or requests for clarification. These sentences most often appear immediately after a candidate answer or reasoning step, functioning as a self-evaluative checkpoint before proceeding further."
        ],
        [
          "2",
          "Hypothesis Generation via Alternative Candidate Proposals",
          "This function involves explicitly proposing multiple possible hypotheses, answers, or interpretations\u2014often in rapid succession\u2014when the solution is uncertain. Sentences in this category typically introduce alternative candidates using phrases like \"maybe it's...\", \"alternatively, maybe...\", \"wait, maybe...\", \"another thought...\", or \"perhaps it's...\". These statements do NOT include evaluation, justification, or selection of a hypothesis; they are limited to the creative, generative phase of brainstorming plausible options. They most often appear in the exploratory or divergent stage of reasoning, before the model commits to a particular line of thought."
        ],
        [
          "3",
          "Retrieval and Articulation of Background Knowledge",
          "These sentences serve to recall and state relevant factual information, definitions, or general properties from memory that may assist in solving the problem at hand. Included are statements that present remembered facts, typical characteristics, or generalizations about concepts, objects, or categories (e.g., \"I remember that in school, we learned the order of the Greek letters,\" \"Trees come to mind immediately because they have branches, trunks, and leaves\"). Not included are sentences that directly analyze the current problem, propose solutions, perform calculations, or make inferences specific to the scenario. These sentences typically appear early or mid-way in reasoning, often as the LLM gathers and lays out pertinent knowledge before or during problem analysis."
        ],
        [
          "4",
          "Generating Concrete Solution Proposals (Hypothetical or Practical)",
          "This function involves proposing specific, actionable methods or solutions\u2014often phrased as \"maybe,\" \"perhaps,\" \"I could,\" or \"using X to achieve Y\"\u2014to address a problem or accomplish a task. Included are sentences that suggest concrete ways to implement, construct, or solve something, whether the ideas are hypothetical, improvised, or based on available resources. Not included are abstract discussions, evaluations of options, explanations of why a solution works, or final decisions; these sentences typically appear during the ideation or brainstorming phase, often after the problem is understood but before a solution is selected or justified."
        ],
        [
          "5",
          "Initial Problem Framing and Knowledge Activation",
          "These sentences serve to explicitly establish the starting point for reasoning by (1) restating or clarifying the problem/question, and/or (2) activating relevant background knowledge, definitions, or concepts needed to proceed. Included are statements that begin the reasoning process by identifying what is known, what needs to be understood, or what foundational concepts are relevant. Not included are deeper analysis, hypothesis generation, solution steps, or evaluative judgments\u2014these sentences do not advance the solution but rather set up the cognitive groundwork. They almost always appear at or near the very beginning of a reasoning trace, immediately after the question is posed."
        ],
        [
          "6",
          "Generating Causal or Mechanistic Explanations",
          "These sentences serve to propose or articulate underlying causal mechanisms, processes, or physical principles that explain observed phenomena or answer \"why/how\" questions. Included are statements that hypothesize, infer, or describe the step-by-step interactions, properties, or relationships responsible for an effect (e.g., \"Maybe temperature affects solubility by influencing kinetic energy...\"). Not included are mere factual statements, definitions, or restatements of the problem without causal or mechanistic content. These sentences typically appear after the initial problem restatement and before or during the synthesis of a final answer, forming the core of the explanatory reasoning process."
        ],
        [
          "7",
          "Analogical Mapping and Structural Alignment",
          "These sentences perform the function of explicitly mapping elements between two domains in analogy problems, identifying the structural relationship and aligning roles (e.g., medium:creator, part:whole, cause:effect) to infer the missing element (\"the blank\"). INCLUDED are sentences that use phrases like \"So, the blank should be...\", \"the structure is...\", or \"the relationship is...\" to articulate the analogy's mapping or to state the inferred answer based on that mapping. NOT INCLUDED are sentences that merely describe the analogy, list possible options, or discuss unrelated reasoning steps. These sentences typically appear after initial analysis and just before or as part of the answer selection, serving as the synthesis and mapping step in analogical reasoning."
        ],
        [
          "8",
          "Problem Identification and Task Framing",
          "These sentences serve to explicitly state, restate, or clarify the problem, puzzle, or question that the reasoning process will address. They often include phrases like \"I'm trying to figure out,\" \"I have this riddle to solve,\" or \"I need to figure out,\" and may paraphrase or quote the task. This function includes only the initial articulation or recognition of the reasoning target\u2014not the exploration of possible solutions, background knowledge, or step-by-step solution attempts. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent analysis."
        ],
        [
          "9",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or dimensions that may be relevant to the problem at hand. They typically signal the reasoner's intent to avoid a narrow focus and to ensure a more comprehensive analysis by considering further aspects (e.g., economic, ethical, historical, technological, environmental) beyond those already discussed. This function includes statements that introduce new lines of inquiry or highlight the need to account for other variables, but does NOT include sentences that merely elaborate on already-selected factors, provide detailed analysis of a single aspect, or summarize conclusions; these sentences usually appear after an initial line of reasoning, as the thinker seeks to augment or balance their analysis."
        ],
        [
          "10",
          "Initiation of Deliberate Analytical Processing",
          "These sentences explicitly signal the LLM's shift into a focused, stepwise, or visual mode of reasoning, often marking the start of a systematic breakdown or re-examination of the problem. Included are metacognitive prompts such as \"let me think about this step by step,\" \"let me try to visualize it,\" or \"let me try to figure this out,\" which announce the intention to engage in structured, conscious analysis or to adopt a new perspective. Not included are statements that summarize conclusions, recall facts, or present final answers; these sentences typically appear at transition points\u2014often after initial impressions or confusion\u2014serving as a preamble to deeper, more methodical reasoning."
        ],
        [
          "11",
          "Enumeration of Total and Favorable Outcome Spaces in Combinatorial Reasoning",
          "This function involves explicitly identifying, formulating, or calculating the total number of possible outcomes and/or the number of favorable outcomes in a discrete, combinatorial context (e.g., card hands, lottery draws, marble selections). Included are sentences that state or compute these counts\u2014often using combination, permutation, or multiplication principles\u2014and that set up the sample space for subsequent probability or counting arguments. NOT INCLUDED are sentences that interpret, compare, or apply these counts to compute probabilities, nor those that discuss the meaning of probability or the problem context in general. These sentences typically appear early or mid-way in the reasoning process, immediately before or during the setup of a probability calculation."
        ],
        [
          "12",
          "Hypothetical Conditional Visualization of Geometric Transformations",
          "These sentences articulate the expected outcome of a geometric operation (such as slicing, projecting, or folding) on a shape, typically using conditional or hypothetical language (\"If I slice...\", \"If the plane is parallel...\", \"So, the cross-section will be...\"). This function involves mentally simulating the result of a specific transformation or viewpoint, often to predict the resulting figure or property. INCLUDED are statements that set up a geometric scenario and directly infer the resulting shape or feature; NOT INCLUDED are general definitions, factual recalls, or statements that merely describe properties without simulating a transformation. These sentences usually appear in the middle of reasoning, after the problem is understood but before a final answer or summary is given."
        ],
        [
          "13",
          "Projecting Downstream Consequences and Secondary Effects",
          "These sentences perform the cognitive function of forecasting indirect, downstream, or secondary consequences that may arise from a previously discussed action, change, or event. Included in this category are statements that explicitly speculate about ripple effects, knock-on impacts, or broader implications\u2014often using modal verbs (\"could,\" \"might,\" \"may\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect\"). Not included are direct predictions of immediate outcomes, explanations of mechanisms, or evaluations of desirability; the focus here is on mapping out possible further-reaching or systemic effects. These sentences typically appear after an initial outcome or change has been established, serving to expand the reasoning by considering what else might follow as a result."
        ]
      ],
      "orthogonality": 0.8589694499969482,
      "assigned_fraction": 0.88,
      "category_counts": {
        "0": 3,
        "1": 5,
        "2": 5,
        "3": 3,
        "4": 1,
        "5": 1,
        "6": 4,
        "7": 3,
        "8": 0,
        "9": 8,
        "10": 2,
        "11": 2,
        "12": 2,
        "13": 5,
        "None": 6
      },
      "detailed_results": {
        "0": {
          "title": "Step-by-Step Arithmetic Computation",
          "description": "This function involves explicitly performing and narrating individual arithmetic operations (addition, subtraction, multiplication, division, exponentiation, etc.) as part of solving a larger mathematical problem. Included are sentences that break down calculations into sequential steps, often showing intermediate results (e.g., \"4 * 5 is 20, 20 * 9 is 180, and 180 divided by 6 is 30\"). NOT INCLUDED are sentences that merely state a final answer, set up an equation, or discuss the reasoning strategy without actually carrying out the arithmetic. These sentences typically appear in the middle of the reasoning process, after the problem has been set up and before the final answer is stated.",
          "size": 2873,
          "precision": 1.0,
          "recall": 0.27,
          "accuracy": 0.635,
          "f1": 0.4251968503937008,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Multiplying them together: 4 \u00d7 9 = 36, and 36 \u00d7 5 = 180",
            "45 * 105 can be broken down as 45 * (100 + 5) = 45*100 + 45*5 = 4500 + 225 = 4725",
            "Let me calculate that:\n\n2\u00b2 is 4, 3\u00b2 is 9, and 5 is 5",
            "Their sum is 1 + 2 + 5 + 12 = 20, and the product is 1*2*5*12 = 120",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Let me check k = 1:\n\nS_odd = (45 + 11)/2 = 56/2 = 28\nS_even = (45 - 11)/2 = 34/2 = 17\n\nCheck if 28 and 17 are possible"
          ]
        },
        "1": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Solution",
          "description": "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence regarding a proposed answer, interpretation, or reasoning step. They typically follow the generation of a possible solution or hypothesis, serving to qualify, hedge, or question its validity, applicability, or completeness. Included are statements that directly state not being sure, not knowing, or doubting the correctness, fit, or practicality of a preceding idea; NOT included are initial expressions of ignorance before any solution is proposed, nor are they general expressions of confusion or requests for clarification. These sentences most often appear immediately after a candidate answer or reasoning step, functioning as a self-evaluative checkpoint before proceeding further.",
          "size": 1998,
          "precision": 0.9148936170212766,
          "recall": 0.43,
          "accuracy": 0.695,
          "f1": 0.5850340136054422,
          "examples": [
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the right fit",
            "But I'm not sure if that's the right direction",
            "But I'm not sure if that's the case",
            "\" But I'm not sure if that's the right fit",
            "But I'm not sure if that's the best fit",
            "But I'm not sure how that would work exactly",
            "Hmm, not sure if that's the right direction",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's accurate",
            "I'm not sure if that's a big issue or not, but it seems possible",
            "But I'm not sure if that's the main reason",
            "But I'm not entirely sure how that works in detail",
            "But I'm not exactly sure how that would work in practice",
            "But I'm not sure if that's the exact reason"
          ]
        },
        "2": {
          "title": "Hypothesis Generation via Alternative Candidate Proposals",
          "description": "This function involves explicitly proposing multiple possible hypotheses, answers, or interpretations\u2014often in rapid succession\u2014when the solution is uncertain. Sentences in this category typically introduce alternative candidates using phrases like \"maybe it's...\", \"alternatively, maybe...\", \"wait, maybe...\", \"another thought...\", or \"perhaps it's...\". These statements do NOT include evaluation, justification, or selection of a hypothesis; they are limited to the creative, generative phase of brainstorming plausible options. They most often appear in the exploratory or divergent stage of reasoning, before the model commits to a particular line of thought.",
          "size": 1042,
          "precision": 0.9019607843137255,
          "recall": 0.92,
          "accuracy": 0.91,
          "f1": 0.9108910891089109,
          "examples": [
            "Alternatively, maybe it's something like a shadow",
            "Maybe it's something like a problem",
            "Alternatively, maybe it's a symbol or a sign",
            "Alternatively, maybe it's about the movement",
            "Alternatively, maybe it's about the support",
            "Or perhaps it's something like a vacuum",
            "Alternatively, perhaps it's about the shape or something else",
            "Maybe it's a concept like knowledge",
            "Alternatively, maybe it's about the function",
            "Alternatively, maybe it's about the function",
            "Wait, maybe it's something like a leaf",
            "Another thought: maybe it's a question of anatomy",
            "Wait, another angle: maybe it's something like a towel",
            "Alternatively, maybe it's a palindrome or something",
            "Alternatively, maybe it's about the effect"
          ]
        },
        "3": {
          "title": "Retrieval and Articulation of Background Knowledge",
          "description": "These sentences serve to recall and state relevant factual information, definitions, or general properties from memory that may assist in solving the problem at hand. Included are statements that present remembered facts, typical characteristics, or generalizations about concepts, objects, or categories (e.g., \"I remember that in school, we learned the order of the Greek letters,\" \"Trees come to mind immediately because they have branches, trunks, and leaves\"). Not included are sentences that directly analyze the current problem, propose solutions, perform calculations, or make inferences specific to the scenario. These sentences typically appear early or mid-way in reasoning, often as the LLM gathers and lays out pertinent knowledge before or during problem analysis.",
          "size": 1769,
          "precision": 0.8333333333333334,
          "recall": 0.8,
          "accuracy": 0.82,
          "f1": 0.816326530612245,
          "examples": [
            "They are physical objects that you play, like strings, woodwinds, brass, etc",
            "\" I think a dipole is like two opposite ends, like the north and south of a magnet",
            "Ships sometimes have a figurehead, which is like a decorative sculpture on the front",
            "I think there are capillaries too, which are really small and connect arteries and veins",
            "I remember that in school, we learned the order of the Greek letters, which are used often in various fields like science, mathematics, and even in the beginning of the alphabet for certain languages",
            "From what I remember, mammals have certain characteristics that set them apart from other classes like birds, reptiles, amphibians, and fish",
            "Trees come to mind immediately because they have branches, trunks, and leaves",
            "And energy transfers through different mediums, like air, water, solids, and even solids like wood or metal",
            "I think they're weaker than covalent bonds but stronger than dipole-dipole interactions",
            "It's used in things like facial recognition, self-driving cars, and recommendation systems on platforms like Netflix or Amazon",
            "Birds have feathers, which are made of keratin too, but they're different structures",
            "I remember that deserts are dry, sandy, and usually very hot, while oases are areas of greenery or water in the middle of a desert",
            "They're like their armor or protection",
            "I know that birds do lay eggs, but so do reptiles like turtles, fish like salmon, and even some mammals, though I think most mammals don't lay eggs",
            "Like on turtles or snails"
          ]
        },
        "4": {
          "title": "Generating Concrete Solution Proposals (Hypothetical or Practical)",
          "description": "This function involves proposing specific, actionable methods or solutions\u2014often phrased as \"maybe,\" \"perhaps,\" \"I could,\" or \"using X to achieve Y\"\u2014to address a problem or accomplish a task. Included are sentences that suggest concrete ways to implement, construct, or solve something, whether the ideas are hypothetical, improvised, or based on available resources. Not included are abstract discussions, evaluations of options, explanations of why a solution works, or final decisions; these sentences typically appear during the ideation or brainstorming phase, often after the problem is understood but before a solution is selected or justified.",
          "size": 1446,
          "precision": 0.9210526315789473,
          "recall": 0.7,
          "accuracy": 0.82,
          "f1": 0.7954545454545453,
          "examples": [
            "I could use materials like insulation, maybe a thick layer of soil to keep the temperature stable, and control the humidity with some kind of dehumidifier or by placing containers in water",
            "Maybe use a projector to cast images onto a wall and then modify them with paint or other materials",
            "Maybe creating a DIY bass trap by stuffing a large pillow or using a thick rug could help with low-frequency sounds",
            "Maybe using natural wind or some sort of manual airflow system",
            "Using cardboard or thick paper to create panels and attaching them to the walls could work",
            "Another thought is using a system of flags or colored cloth tied to something visible, like a tree or a building, to signal from a distance",
            "Maybe using vertical sorting systems or layered bins could help save space",
            "Maybe I can project shadows or use a flashlight to make patterns on the wall or paper",
            "Or perhaps use a magnifying glass to focus light and create intricate designs",
            "Maybe I can create a makeshift water level using a small container and some water",
            "Maybe combining screens with different sizes and using natural airflow to separate materials",
            "If it's indoors, maybe I can use natural light or shadows to help sort materials based on their transparency",
            "Maybe using some kind of funnel or trough made from rocks",
            "Maybe use charcoals to create drawings, or use the heat of a lighter to make abstract burns on paper or wood",
            "Or use the natural colors from plants to create a dye"
          ]
        },
        "5": {
          "title": "Initial Problem Framing and Knowledge Activation",
          "description": "These sentences serve to explicitly establish the starting point for reasoning by (1) restating or clarifying the problem/question, and/or (2) activating relevant background knowledge, definitions, or concepts needed to proceed. Included are statements that begin the reasoning process by identifying what is known, what needs to be understood, or what foundational concepts are relevant. Not included are deeper analysis, hypothesis generation, solution steps, or evaluative judgments\u2014these sentences do not advance the solution but rather set up the cognitive groundwork. They almost always appear at or near the very beginning of a reasoning trace, immediately after the question is posed.",
          "size": 1074,
          "precision": 0.6637168141592921,
          "recall": 0.75,
          "accuracy": 0.685,
          "f1": 0.7042253521126761,
          "examples": [
            "First, I know that a palette is related to colors",
            "First, I know that a sail is part of a boat, right",
            "First, I need to recall what a triangular prism looks like",
            "First, I know that a canvas is something a painter uses",
            "First, I know that a sheep is part of a flock",
            "First, I need to break down the question",
            "First, I know a cube has six faces, right",
            "First, I think about what insulation really means",
            "First, I think about the technological side",
            "First, I recognize that these words are all related to numbers",
            "First, I know that a spine is part of a book",
            "First, I notice that each of these shapes is a three-dimensional object",
            "First, I know that a desert and an oasis are related",
            "First, I know that riddles often play on parts of words or categories",
            "First, I need to understand what the question is asking"
          ]
        },
        "6": {
          "title": "Generating Causal or Mechanistic Explanations",
          "description": "These sentences serve to propose or articulate underlying causal mechanisms, processes, or physical principles that explain observed phenomena or answer \"why/how\" questions. Included are statements that hypothesize, infer, or describe the step-by-step interactions, properties, or relationships responsible for an effect (e.g., \"Maybe temperature affects solubility by influencing kinetic energy...\"). Not included are mere factual statements, definitions, or restatements of the problem without causal or mechanistic content. These sentences typically appear after the initial problem restatement and before or during the synthesis of a final answer, forming the core of the explanatory reasoning process.",
          "size": 1382,
          "precision": 0.7833333333333333,
          "recall": 0.94,
          "accuracy": 0.84,
          "f1": 0.8545454545454546,
          "examples": [
            "Maybe temperature affects the solubility by influencing the kinetic energy of the molecules, making them move around more and interact better with water",
            "Gases expand when heated because their molecules have more energy and push against the walls of the balloon more, making it bigger",
            "If the medium is more elastic, it can store and release energy more effectively, which allows the sound wave to travel farther and maintain its shape better",
            "It must be because water is a denser medium, so the sound waves can move faster through the closely packed particles",
            "Maybe the molecules in honey are arranged in a way that makes it harder for them to move past each other, increasing the viscosity",
            "So the water molecules start moving faster as they absorb heat, which makes the water feel warmer",
            "Some materials might conduct better when they're heated because the increased temperature gives the electrons more energy to move around",
            "That makes some sense because stretching would increase the distance between molecules, possibly increasing the surface area where friction can occur, leading to more heat",
            "Solids allow the wave to move faster because the particles are closely packed and can support the wave more efficiently",
            "Maybe this ordered structure makes the ice take up more space, which reduces its density",
            "The speed at which this happens depends on the medium's properties, like the density and how the particles are arranged",
            "Salt might interact with the fat molecules, changing how they arrange and possibly preventing the formation of large ice crystals",
            "Resistance is related to how easily electrons can move through the material",
            "The wavelength shortens, leading to different colors appearing, and the bending affects how we perceive objects under water",
            "For example, when ice melts, the hydrogen bonds between water molecules break because the energy from heat provides the energy needed to overcome those bonds"
          ]
        },
        "7": {
          "title": "Analogical Mapping and Structural Alignment",
          "description": "These sentences perform the function of explicitly mapping elements between two domains in analogy problems, identifying the structural relationship and aligning roles (e.g., medium:creator, part:whole, cause:effect) to infer the missing element (\"the blank\"). INCLUDED are sentences that use phrases like \"So, the blank should be...\", \"the structure is...\", or \"the relationship is...\" to articulate the analogy's mapping or to state the inferred answer based on that mapping. NOT INCLUDED are sentences that merely describe the analogy, list possible options, or discuss unrelated reasoning steps. These sentences typically appear after initial analysis and just before or as part of the answer selection, serving as the synthesis and mapping step in analogical reasoning.",
          "size": 1423,
          "precision": 0.9714285714285714,
          "recall": 0.34,
          "accuracy": 0.665,
          "f1": 0.5037037037037038,
          "examples": [
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "Words are the medium, so the blank should be the creator, which would be \"expression\" or \"thought",
            "So, the Earth is the cause, and the blank is the effect",
            "So, the relationship is that the ocean is to waves, and the Earth is to something",
            "\" So, the analogy is that the ocean is to a wave, and the Earth is to something",
            "So, if paint is to artist, then the blank should be something that words are to",
            "So, the structure is \"Anchor is to ship as foundation is to sail\"",
            "So, putting it all together, the orchestra is the team, and the conductor is the leader, so the blank should be \"captain",
            "So, paint is the medium, artist is the creator",
            "So, the answer is something that is to trees as scales are to fish",
            "So if pupil is to eye as aperture is to blank, then blank would be the camera, because the eye is the camera organ",
            "So, the blank should be \"future",
            "So, the blank should be \"future",
            "So, \"brick is to building\" as \"tree is to forest",
            "So, the blank would be a person"
          ]
        },
        "8": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences serve to explicitly state, restate, or clarify the problem, puzzle, or question that the reasoning process will address. They often include phrases like \"I'm trying to figure out,\" \"I have this riddle to solve,\" or \"I need to figure out,\" and may paraphrase or quote the task. This function includes only the initial articulation or recognition of the reasoning target\u2014not the exploration of possible solutions, background knowledge, or step-by-step solution attempts. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent analysis.",
          "size": 725,
          "precision": 0.9772727272727273,
          "recall": 0.86,
          "accuracy": 0.92,
          "f1": 0.9148936170212766,
          "examples": [
            "Okay, so I'm trying to figure out what comes next in the sequence: WWW, What, When, Where, ______",
            "Okay, so I have this riddle to solve: \"Clock is to time as ruler is to _____",
            "Okay, so I have this puzzle here: What comes next: MTWT_, _____",
            "Okay, so I have this riddle to solve: \"Spark is to fire as seed is to ______",
            "Okay, so I have this sequence: Leaf, Branch, Tree, Forest, and I need to figure out what comes next",
            "Okay, so I'm trying to figure out the systemic impact of vertical farming in major cities",
            "Okay, so I have this riddle to solve: \"Scales is to fish as bark is to ______",
            "Okay, so I have this riddle to solve: \"Oxygen is to lungs as fuel is to _____",
            "Okay, so I have this riddle to solve: \"Tree is to forest as brick is to _____",
            "Okay, so I'm trying to figure out what can you catch but not throw",
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I have this riddle to solve: \"Telescope is to stars as microscope is to _____",
            "Okay, so I'm trying to figure out this logic problem: \"If studying guarantees passing, and John failed, what can you conclude",
            "Okay, so I have this riddle to solve: \"Sheep is to flock as star is to _____",
            "Okay, so I have this riddle to solve: \"Wheel is to car as leg is to _____"
          ]
        },
        "9": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or dimensions that may be relevant to the problem at hand. They typically signal the reasoner's intent to avoid a narrow focus and to ensure a more comprehensive analysis by considering further aspects (e.g., economic, ethical, historical, technological, environmental) beyond those already discussed. This function includes statements that introduce new lines of inquiry or highlight the need to account for other variables, but does NOT include sentences that merely elaborate on already-selected factors, provide detailed analysis of a single aspect, or summarize conclusions; these sentences usually appear after an initial line of reasoning, as the thinker seeks to augment or balance their analysis.",
          "size": 2148,
          "precision": 0.7976190476190477,
          "recall": 0.67,
          "accuracy": 0.75,
          "f1": 0.7282608695652173,
          "examples": [
            "I'm also wondering about the challenges",
            "I'm also thinking about the technology involved",
            "I'm also thinking about the legal aspects",
            "I'm also thinking about the economic impact",
            "I'm also thinking about the overall economy",
            "I also think about the applications",
            "I'm also considering the technological side",
            "I also think about the economy",
            "I should also think about the data",
            "I'm also thinking about the environment",
            "I also think about the environment",
            "I'm also thinking about the word itself",
            "I should also think about examples",
            "I should also consider the challenges",
            "I'm also considering the political implications"
          ]
        },
        "10": {
          "title": "Initiation of Deliberate Analytical Processing",
          "description": "These sentences explicitly signal the LLM's shift into a focused, stepwise, or visual mode of reasoning, often marking the start of a systematic breakdown or re-examination of the problem. Included are metacognitive prompts such as \"let me think about this step by step,\" \"let me try to visualize it,\" or \"let me try to figure this out,\" which announce the intention to engage in structured, conscious analysis or to adopt a new perspective. Not included are statements that summarize conclusions, recall facts, or present final answers; these sentences typically appear at transition points\u2014often after initial impressions or confusion\u2014serving as a preamble to deeper, more methodical reasoning.",
          "size": 1357,
          "precision": 0.9871794871794872,
          "recall": 0.77,
          "accuracy": 0.88,
          "f1": 0.8651685393258428,
          "examples": [
            "Let me try to think more carefully",
            "Let me think about this step by step",
            "Let me try to visualize it",
            "Let me think about this step by step",
            "Hmm, let me think about this step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think",
            "Let me try to think about this",
            "Let me try to think of it another way",
            "Let me try to visualize this",
            "Hmm, let me try to break this down step by step",
            "Let me try to visualize it",
            "Hmm, let me try to figure this out step by step",
            "Let me think",
            "Let me think of another angle"
          ]
        },
        "11": {
          "title": "Enumeration of Total and Favorable Outcome Spaces in Combinatorial Reasoning",
          "description": "This function involves explicitly identifying, formulating, or calculating the total number of possible outcomes and/or the number of favorable outcomes in a discrete, combinatorial context (e.g., card hands, lottery draws, marble selections). Included are sentences that state or compute these counts\u2014often using combination, permutation, or multiplication principles\u2014and that set up the sample space for subsequent probability or counting arguments. NOT INCLUDED are sentences that interpret, compare, or apply these counts to compute probabilities, nor those that discuss the meaning of probability or the problem context in general. These sentences typically appear early or mid-way in the reasoning process, immediately before or during the setup of a probability calculation.",
          "size": 965,
          "precision": 1.0,
          "recall": 0.32,
          "accuracy": 0.66,
          "f1": 0.48484848484848486,
          "examples": [
            "So, the total number of ways to draw 3 cards from 52 is C(52,3), which is 52 choose 3",
            "So, the total number of possible ways to deal 13 cards from the deck is the combination of 52 cards taken 13 at a time, which is denoted as C(52,13)",
            "The total number of possible 5-card hands is C(52,5), which is 2,598,960",
            "So, the total number of possible outcomes when drawing 3 marbles without replacement is the number of ways to choose 3 marbles out of 12, regardless of color",
            "So, the total number of possible outcomes is C(30, 6)",
            "The total number of possible hands is C(52, 5)",
            "So, the total number of 5-card hands is C(52, 5)",
            "The number of favorable outcomes is the combination of 15 nut-free chocolates taken 3 at a time, which is denoted as C(15, 3)",
            "So, the total number of possible sequences is 52 multiplied by 51 multiplied by 50, which equals 132,600",
            "So, when dealing 5 cards, the total number of possible outcomes is the number of ways to choose 5 cards from 52",
            "So, the total number of ways to draw two marbles is C(100, 2)",
            "The total number of ways to choose 2 numbers from 10 is C(10, 2), which is 45",
            "The number of ways to choose 3 different numbers from 6 is 6 choose 3, which is calculated as 6",
            "So, the total number of five-card hands is C(52, 5)",
            "So, the total number of ways to pick any two socks is the combination of 18 socks taken 2 at a time"
          ]
        },
        "12": {
          "title": "Hypothetical Conditional Visualization of Geometric Transformations",
          "description": "These sentences articulate the expected outcome of a geometric operation (such as slicing, projecting, or folding) on a shape, typically using conditional or hypothetical language (\"If I slice...\", \"If the plane is parallel...\", \"So, the cross-section will be...\"). This function involves mentally simulating the result of a specific transformation or viewpoint, often to predict the resulting figure or property. INCLUDED are statements that set up a geometric scenario and directly infer the resulting shape or feature; NOT INCLUDED are general definitions, factual recalls, or statements that merely describe properties without simulating a transformation. These sentences usually appear in the middle of reasoning, after the problem is understood but before a final answer or summary is given.",
          "size": 1190,
          "precision": 0.958904109589041,
          "recall": 0.7,
          "accuracy": 0.835,
          "f1": 0.8092485549132947,
          "examples": [
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "If I slice the cone parallel to a generatrix, the resulting cross-section should be a straight line, but in three dimensions, it's more complex",
            "The octahedron has faces in all directions, so if I pick two opposite faces, say the top and bottom ones, and then slice it parallel to those, the cross-section should be somewhere in the middle",
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "Since the line of sight is along one of the vertices, the projection would be a shape formed by the intersection of the octahedron with a plane perpendicular to that vertex",
            "But in the case of an icosahedron, each face is a triangle, so the cross-section might be a regular polygon with more sides",
            "But wait, in 3D, the cross-section of a cone with a plane can be a triangle only if the plane intersects the apex and the base along a straight line",
            "I remember that when you slice a cone with a plane, the cross-section can be a circle, ellipse, parabola, or hyperbola, depending on the angle of the slice",
            "So, if I take a cross-section parallel to the base of each pyramid, it should be a square",
            "Since a tetrahedron is a pyramid with a triangular base, slicing it parallel to the base should give a similar triangle, but maybe scaled down",
            "I think slicing through the center would mean that the cross-section is a plane that passes through the center of the icosahedron",
            "If I imagine slicing the cone with a plane that's parallel to the axis, the intersection should be a curve",
            "So, in this cross-sectional view, the sphere becomes a circle with radius R, and the cone becomes a triangle (an isosceles triangle) with its vertex at the center of the circle",
            "If I take a hexagon and fold it along three lines connecting opposite vertices, each fold is essentially creating a dihedral angle between the two halves of the hexagon",
            "Since each face is a triangle, and the icosahedron has 20 faces, slicing through the center parallel to one face would intersect multiple edges"
          ]
        },
        "13": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "These sentences perform the cognitive function of forecasting indirect, downstream, or secondary consequences that may arise from a previously discussed action, change, or event. Included in this category are statements that explicitly speculate about ripple effects, knock-on impacts, or broader implications\u2014often using modal verbs (\"could,\" \"might,\" \"may\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect\"). Not included are direct predictions of immediate outcomes, explanations of mechanisms, or evaluations of desirability; the focus here is on mapping out possible further-reaching or systemic effects. These sentences typically appear after an initial outcome or change has been established, serving to expand the reasoning by considering what else might follow as a result.",
          "size": 2137,
          "precision": 0.9824561403508771,
          "recall": 0.56,
          "accuracy": 0.775,
          "f1": 0.7133757961783439,
          "examples": [
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "This could lead to loss of species and disrupted ecosystems, which might have broader environmental consequences",
            "That could lead to issues like overgrown areas or poor maintenance, which might actually make the city less appealing",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation",
            "This could lead to changes in how public transportation is operated and maintained, possibly leading to cost savings or service changes",
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "This could lead to a ripple effect, creating more jobs and businesses in related sectors",
            "This could lead to more competition and innovation in the packaging market, which might benefit the entire supply chain by offering better, more sustainable options"
          ]
        }
      }
    },
    "15": {
      "accuracy": 0.7514285714285714,
      "categories": [
        [
          "0",
          "Enumerating and Structuring Outcome Spaces for Probability Calculation",
          "These sentences perform the cognitive function of explicitly identifying, quantifying, or structuring the total set of possible outcomes and/or favorable outcomes in a probability scenario, often referencing combinatorial formulas (e.g., combinations, permutations) or the general probability formula (favorable/total). INCLUDED are statements that (a) specify how to count possible or favorable outcomes, (b) state or apply the formula for probability as a ratio, or (c) break down the problem into enumerative steps for probability calculation. NOT INCLUDED are sentences that interpret results, justify why a formula applies, or discuss probability concepts in the abstract without explicit enumeration. These sentences typically appear early or mid-way in the reasoning process, immediately before or during the setup of the probability calculation."
        ],
        [
          "1",
          "Formalization and Mapping of Natural Language Statements to Logical Structures",
          "This function involves translating natural language premises, conclusions, or questions into formal logical representations (e.g., \"If P then Q,\" \"A \u2192 B,\" universal/particular quantifiers, or symbolic notation). Included are sentences that explicitly restate or paraphrase the original scenario in logical terms, clarify the directionality of implication, or set up the logical structure for subsequent analysis. NOT INCLUDED are sentences that perform inference, evaluate truth, provide background knowledge, or draw conclusions\u2014this function is strictly about mapping or restating the problem in formal logical or symbolic terms, typically appearing early or mid-way in the reasoning process to scaffold further analysis."
        ],
        [
          "2",
          "Retrieval and Activation of Prior Knowledge or Concepts",
          "This function involves recalling, referencing, or activating relevant facts, concepts, or learned information from memory (often from school, prior experience, or general knowledge) that may help address the current problem. Included are statements that explicitly mention remembering, knowing, or having heard about a concept, fact, or term, even if the details are uncertain or incomplete. NOT INCLUDED are statements that introduce new reasoning, make inferences, or directly analyze the current problem without referencing prior knowledge. These sentences typically appear early in the reasoning process, often after the problem is introduced, as the model searches its memory for potentially useful background information."
        ],
        [
          "3",
          "Step-by-Step Explicit Calculation",
          "This function involves the explicit, line-by-line computation of arithmetic or algebraic expressions, often breaking down complex calculations into smaller, sequential steps (e.g., multiplying, adding, dividing, or simplifying numbers). Included are sentences that show the LLM performing and narrating each sub-operation in detail, such as \"6 * 5 is 30, and 30 * 4 is 120\" or \"144 - (2 + 1 + 3) = 144 - 6 = 138.\" Not included are sentences that merely state a final result, set up a formula, or discuss conceptual approaches without performing the actual calculation. These sentences typically appear in the middle of the reasoning process, immediately after a formula or method has been selected and before the final answer is summarized."
        ],
        [
          "4",
          "Projecting Downstream Consequences and Secondary Effects",
          "These sentences serve the cognitive function of projecting possible downstream consequences, secondary effects, or ripple effects that may result from a primary action, change, or event. Included in this category are statements that hypothesize indirect, follow-on, or systemic impacts\u2014often using modal verbs (\"could,\" \"might,\" \"may,\" \"would\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect\")\u2014beyond the immediate or direct outcomes. Not included are sentences that merely state direct effects, restate facts, or summarize main points without extending to further implications. These sentences typically appear after initial analysis or explanation, as the reasoner explores broader ramifications and interconnected outcomes within the reasoning process."
        ],
        [
          "5",
          "Expression of Uncertainty or Doubt About a Candidate Hypothesis",
          "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the validity, applicability, or completeness of a just-proposed idea, explanation, or step in reasoning. Included are statements that directly question or hedge the preceding hypothesis, such as \"But I'm not sure if that's the case\" or \"But I'm not entirely sure how that works.\" NOT INCLUDED are initial expressions of ignorance before any hypothesis is proposed (e.g., \"I don't know how to start\"), or general expressions of confusion unrelated to a specific candidate idea. These sentences typically appear immediately after the model has generated a possible answer, explanation, or reasoning step, serving as a self-monitoring checkpoint before proceeding or revising the line of thought."
        ],
        [
          "6",
          "Generating Causal or Mechanistic Explanations",
          "These sentences serve to propose, elaborate, or hypothesize about the underlying cause, mechanism, or process that explains an observed phenomenon or relationship. Included are statements that attribute effects to specific factors (e.g., molecular motion, energy transfer, structural arrangement) or describe how and why something happens at a physical, chemical, or conceptual level. NOT INCLUDED are sentences that merely state facts, definitions, calculations, or procedural steps without offering a causal or mechanistic account. These sentences typically appear in the middle of reasoning traces, after the problem is introduced and before or during the synthesis of the final answer, as the model seeks to make sense of the situation by connecting observed facts to explanatory principles."
        ],
        [
          "7",
          "Final Answer Articulation and Justification",
          "This function explicitly states the final answer or conclusion reached after the reasoning process, often prefaced by summary phrases like \"So,\" \"Therefore,\" or \"putting it all together.\" It may include a brief justification or expression of confidence, but always serves to clearly present the solution or decision as the endpoint of the reasoning. INCLUDED: Sentences that directly declare the answer, probability, or conclusion, sometimes with a concise rationale. NOT INCLUDED: Intermediate steps, ongoing analysis, or statements that merely summarize evidence without committing to a final answer. These sentences almost always appear at the end or near the end of a reasoning trace, marking the resolution of the problem."
        ],
        [
          "8",
          "Generating Alternative Hypotheses or Interpretations",
          "These sentences serve the function of proposing alternative possible answers, explanations, or conceptual framings for the problem at hand. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"another thought,\" \"wait, maybe\") and typically introduce a new candidate idea or angle for consideration, often in rapid succession. This category includes the explicit generation of plausible options or perspectives but does NOT include the evaluation, selection, or justification of any particular hypothesis. These sentences usually appear in the exploratory or divergent phase of reasoning, often after an initial idea has been considered but before a final answer is chosen."
        ],
        [
          "9",
          "Problem Formulation and Task Framing",
          "These sentences serve the cognitive function of explicitly articulating the problem, question, or task that the reasoning process will address. They include statements where the LLM identifies what it is trying to figure out, analyze, or understand, often restating or clarifying the prompt in its own words. This category includes only the initial step of defining or framing the reasoning target\u2014NOT the subsequent steps of analysis, hypothesis generation, or solution evaluation. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for all subsequent cognitive operations."
        ],
        [
          "10",
          "Initiation of Deliberate Analytical Reasoning",
          "These sentences explicitly signal the start or renewal of a focused, step-by-step analytical reasoning process. They serve to mark a cognitive shift from passive understanding or information recall to active, methodical problem-solving\u2014often by invoking phrases like \"let me think,\" \"let me try to figure this out step by step,\" or \"let me break this down.\" INCLUDED are statements that announce the intention to engage in or restart systematic analysis; NOT INCLUDED are actual reasoning steps, conclusions, or mere expressions of uncertainty without a commitment to proceed analytically. These sentences typically appear at the beginning of the reasoning process, at key transition points, or when the model encounters uncertainty and decides to re-engage in structured thinking."
        ],
        [
          "11",
          "Expanding the Scope of Considerations",
          "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or dimensions that may be relevant to the problem or question at hand. Included in this category are statements that signal the deliberate inclusion of further aspects (e.g., economic, ethical, technological, historical, psychological) beyond those already discussed, often using phrases like \"I should also think about...\" or \"I'm also considering...\". Not included are sentences that merely elaborate on a single aspect, summarize, or draw conclusions without introducing a new consideration. These sentences typically appear after an initial line of reasoning, marking a transition to a more comprehensive or multidimensional analysis."
        ],
        [
          "12",
          "Hypothetical Scenario Construction and Conditional Visualization",
          "These sentences construct hypothetical scenarios or conditional cases (often using \"if\" or \"since\") to mentally simulate the outcome of a geometric operation, such as slicing or projecting a shape. This function includes statements that set up imagined manipulations (e.g., \"If I slice the cone parallel to a side...\") and reason through the expected result, but does NOT include general definitions, factual recall, or final conclusions. These sentences typically appear in the exploratory or middle phase of reasoning, where the model is working through possible cases to build intuition or test ideas before arriving at a solution."
        ],
        [
          "13",
          "Generating and Proposing Concrete Solution Ideas",
          "This function involves the explicit generation and proposal of specific, actionable ideas or methods to address a problem or achieve a goal. Sentences in this category typically introduce a possible approach, tool, material, or technique (e.g., \"Maybe using clay if it's available,\" \"Or use the ground as a canvas by drawing with sticks or stones\"). These are not abstract strategies, evaluations, or selections, but rather concrete suggestions for what could be tried. They often appear in the exploratory or brainstorming phase of reasoning, before a final solution is chosen or justified, and do not include the assessment, comparison, or implementation of these ideas."
        ],
        [
          "14",
          "Analogy Mapping and Structural Alignment",
          "This function involves explicitly mapping the relationships between elements in analogy problems, often by restating the analogy structure (e.g., \"A is to B as C is to D\") and reasoning about the roles or relationships to identify the missing term. Included are sentences that articulate the analogy\u2019s structure, propose candidate mappings, or explain the relational logic connecting the analogy\u2019s components. Not included are sentences that merely define terms, provide background knowledge, or state the final answer without reference to the analogy\u2019s structure. These sentences typically appear after initial comprehension and before or during answer selection, serving as the core step where the analogy\u2019s relational mapping is made explicit."
        ]
      ],
      "orthogonality": 0.8760018944740295,
      "assigned_fraction": 0.92,
      "category_counts": {
        "0": 4,
        "1": 1,
        "2": 3,
        "3": 3,
        "4": 4,
        "5": 5,
        "6": 3,
        "7": 6,
        "8": 8,
        "9": 1,
        "10": 3,
        "11": 1,
        "12": 1,
        "13": 2,
        "14": 1,
        "None": 4
      },
      "detailed_results": {
        "0": {
          "title": "Enumerating and Structuring Outcome Spaces for Probability Calculation",
          "description": "These sentences perform the cognitive function of explicitly identifying, quantifying, or structuring the total set of possible outcomes and/or favorable outcomes in a probability scenario, often referencing combinatorial formulas (e.g., combinations, permutations) or the general probability formula (favorable/total). INCLUDED are statements that (a) specify how to count possible or favorable outcomes, (b) state or apply the formula for probability as a ratio, or (c) break down the problem into enumerative steps for probability calculation. NOT INCLUDED are sentences that interpret results, justify why a formula applies, or discuss probability concepts in the abstract without explicit enumeration. These sentences typically appear early or mid-way in the reasoning process, immediately before or during the setup of the probability calculation.",
          "size": 1034,
          "precision": 1.0,
          "recall": 0.45,
          "accuracy": 0.725,
          "f1": 0.6206896551724138,
          "examples": [
            "So, the total number of possible outcomes when drawing 3 marbles without replacement is the number of ways to choose 3 marbles out of 12, regardless of color",
            "So, the total number of ways to draw 3 cards from 52 is C(52,3), which is 52 choose 3",
            "The total number of possible 5-card hands is C(52,5), which is 2,598,960",
            "So, the total number of possible ways to deal 13 cards from the deck is the combination of 52 cards taken 13 at a time, which is denoted as C(52,13)",
            "The total number of possible hands is C(52, 5)",
            "The number of favorable outcomes is the combination of 15 nut-free chocolates taken 3 at a time, which is denoted as C(15, 3)",
            "The total number of possible lottery tickets is the number of ways to choose 6 numbers out of 49",
            "So, when dealing 5 cards, the total number of possible outcomes is the number of ways to choose 5 cards from 52",
            "To find P(unique), I need to calculate the number of ways 30 people can have unique birthdays divided by the total number of possible birthday combinations",
            "So, the probability should be based on the number of favorable outcomes divided by the total number of possible outcomes",
            "So, in this case, the favorable outcomes are the number of ways to get 13 spades in a row, and the total possible outcomes are the number of ways to deal 13 cards from the deck",
            "Let me recall, probability can be calculated as the number of favorable outcomes divided by the total number of possible outcomes",
            "And the number of favorable outcomes is the number of ways to choose 13 spades from the 13 available spades, which is C(13,13)",
            "So, the total number of possible outcomes is C(30, 6)",
            "So, the total number of 5-card hands is C(52, 5)"
          ]
        },
        "1": {
          "title": "Formalization and Mapping of Natural Language Statements to Logical Structures",
          "description": "This function involves translating natural language premises, conclusions, or questions into formal logical representations (e.g., \"If P then Q,\" \"A \u2192 B,\" universal/particular quantifiers, or symbolic notation). Included are sentences that explicitly restate or paraphrase the original scenario in logical terms, clarify the directionality of implication, or set up the logical structure for subsequent analysis. NOT INCLUDED are sentences that perform inference, evaluate truth, provide background knowledge, or draw conclusions\u2014this function is strictly about mapping or restating the problem in formal logical or symbolic terms, typically appearing early or mid-way in the reasoning process to scaffold further analysis.",
          "size": 689,
          "precision": 0.9583333333333334,
          "recall": 0.23,
          "accuracy": 0.61,
          "f1": 0.3709677419354839,
          "examples": [
            "\" That would translate to A \u2192 B, where A is \"is a professional basketball player\" and B is \"is tall",
            "So, it's like saying, given that R prevents B, and the car hasn't broken down, does that mean R happened",
            "So, in logic terms, if A implies B, then knowing B doesn't necessarily mean A is true unless we have more information",
            "So, in logical terms, if all successful entrepreneurs (A) work hard (B), and Tina is a successful entrepreneur, then she works hard",
            "So just because schools closed today (Q), it doesn't necessarily mean it snowed (P)",
            "Now, the conclusion we want to draw is Q (schools closed today) given that P (it snowed)",
            "So, in symbols, I can represent this as: For all students S, if S studies hard, then S passes the exam",
            "So, does P(J) imply that J studied hard",
            "But the question is the converse: if Tina works hard, does she have to be successful",
            "That is, if Tom is happy now, does that mean he must have eaten ice cream",
            "So, just because Jane passed the exam (P), we can't conclude she studied hard (S), because maybe there are other reasons why she passed",
            "Given that B is true, does A have to be true",
            "So, we have to see if the two statements together imply that Jordan must be a professional basketball player",
            "\" So, P \u2192 Q means if P is true, then Q must also be true",
            "Or in other words, does the fact that Fruit A is red necessarily mean it's an apple from the tree"
          ]
        },
        "2": {
          "title": "Retrieval and Activation of Prior Knowledge or Concepts",
          "description": "This function involves recalling, referencing, or activating relevant facts, concepts, or learned information from memory (often from school, prior experience, or general knowledge) that may help address the current problem. Included are statements that explicitly mention remembering, knowing, or having heard about a concept, fact, or term, even if the details are uncertain or incomplete. NOT INCLUDED are statements that introduce new reasoning, make inferences, or directly analyze the current problem without referencing prior knowledge. These sentences typically appear early in the reasoning process, often after the problem is introduced, as the model searches its memory for potentially useful background information.",
          "size": 1749,
          "precision": 0.8170731707317073,
          "recall": 0.67,
          "accuracy": 0.76,
          "f1": 0.7362637362637363,
          "examples": [
            "I remember from school that magnets have something to do with tiny particles called electrons, but I'm not exactly sure how that works",
            "I remember that in school, we learned the order of the Greek letters, which are used often in various fields like science, mathematics, and even in the beginning of the alphabet for certain languages",
            "I remember it's one of the Platonic solids, right",
            "I remember from science class that materials have different properties, like elasticity",
            "I've heard the term \"thermal expansion\" before, which I believe refers to materials expanding when heated",
            "One of the key features I remember is that mammals are warm-blooded, which I think is different from cold-blooded animals like reptiles",
            "From what I remember, mammals have certain characteristics that set them apart from other classes like birds, reptiles, amphibians, and fish",
            "I remember from school that this has something to do with how atoms and electrons behave, but I'm a bit fuzzy on the details",
            "I know it's one of the Platonic solids, right",
            "I remember from school that balloons are made of rubber or some kind of elastic material, but I'm not exactly sure how that relates to temperature changes",
            "I remember from school that materials can be solid, liquid, or gas, and that their properties change depending on temperature",
            "I know that mammals are a class of animals, right",
            "I remember from school that insulation has something to do with keeping heat in or out, but I'm not exactly sure how materials differ in their ability to do that",
            "It's a molecule that's central to the structure of every living organism",
            "I've heard terms like \"like dissolves like,\" which I think means that substances that are similar in polarity dissolve together"
          ]
        },
        "3": {
          "title": "Step-by-Step Explicit Calculation",
          "description": "This function involves the explicit, line-by-line computation of arithmetic or algebraic expressions, often breaking down complex calculations into smaller, sequential steps (e.g., multiplying, adding, dividing, or simplifying numbers). Included are sentences that show the LLM performing and narrating each sub-operation in detail, such as \"6 * 5 is 30, and 30 * 4 is 120\" or \"144 - (2 + 1 + 3) = 144 - 6 = 138.\" Not included are sentences that merely state a final result, set up a formula, or discuss conceptual approaches without performing the actual calculation. These sentences typically appear in the middle of the reasoning process, immediately after a formula or method has been selected and before the final answer is summarized.",
          "size": 2682,
          "precision": 0.9722222222222222,
          "recall": 0.35,
          "accuracy": 0.67,
          "f1": 0.5147058823529411,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Multiplying them together: 4 \u00d7 9 = 36, and 36 \u00d7 5 = 180",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Let me calculate that:\n\n2\u00b2 is 4, 3\u00b2 is 9, and 5 is 5",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Let me calculate that: 6 * 6 is 36, 36 * 6 is 216, and 216 * 6 is 1296",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "16 + 9 is 25, then 25 + 4 is 29, and 29 + 1 is 30",
            "Let me calculate that step by step:\n\n12 \u00d7 12 = 144\n\n144 \u00d7 12 = 1728\n\n1728 \u00d7 12 = 20736\n\n20736 \u00d7 12 = 248832\n\nSo, 12^5 = 248,832"
          ]
        },
        "4": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "These sentences serve the cognitive function of projecting possible downstream consequences, secondary effects, or ripple effects that may result from a primary action, change, or event. Included in this category are statements that hypothesize indirect, follow-on, or systemic impacts\u2014often using modal verbs (\"could,\" \"might,\" \"may,\" \"would\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect\")\u2014beyond the immediate or direct outcomes. Not included are sentences that merely state direct effects, restate facts, or summarize main points without extending to further implications. These sentences typically appear after initial analysis or explanation, as the reasoner explores broader ramifications and interconnected outcomes within the reasoning process.",
          "size": 2300,
          "precision": 0.9666666666666667,
          "recall": 0.58,
          "accuracy": 0.78,
          "f1": 0.725,
          "examples": [
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "Also, the shift might require new skills, like battery technology expertise, which might not be available to everyone, leading to job market disparities",
            "It might also change how companies recruit and manage talent, possibly leading to more diverse or experienced workforces",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "This could lead to loss of species and disrupted ecosystems, which might have broader environmental consequences",
            "More internet usage might lead to higher energy consumption, which could strain resources and contribute to climate change",
            "This could lead to changes in how public transportation is operated and maintained, possibly leading to cost savings or service changes",
            "This could lead to competition and innovation, but it might also disrupt existing industries and require significant investment"
          ]
        },
        "5": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Hypothesis",
          "description": "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the validity, applicability, or completeness of a just-proposed idea, explanation, or step in reasoning. Included are statements that directly question or hedge the preceding hypothesis, such as \"But I'm not sure if that's the case\" or \"But I'm not entirely sure how that works.\" NOT INCLUDED are initial expressions of ignorance before any hypothesis is proposed (e.g., \"I don't know how to start\"), or general expressions of confusion unrelated to a specific candidate idea. These sentences typically appear immediately after the model has generated a possible answer, explanation, or reasoning step, serving as a self-monitoring checkpoint before proceeding or revising the line of thought.",
          "size": 1922,
          "precision": 0.8333333333333334,
          "recall": 0.55,
          "accuracy": 0.72,
          "f1": 0.6626506024096386,
          "examples": [
            "But I'm not sure how that would work exactly",
            "But I'm not entirely sure how that works in detail",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the right fit",
            "Hmm, not sure if that's the right direction",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the right direction",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the main reason",
            "But I'm not sure if that's the best fit",
            "\" But I'm not sure if that's the right fit",
            "But I'm not sure if that's entirely accurate",
            "I'm not sure if that's a big issue or not, but it seems possible",
            "But I'm not exactly sure how that would work in practice",
            "But I'm not sure if that's the exact reason"
          ]
        },
        "6": {
          "title": "Generating Causal or Mechanistic Explanations",
          "description": "These sentences serve to propose, elaborate, or hypothesize about the underlying cause, mechanism, or process that explains an observed phenomenon or relationship. Included are statements that attribute effects to specific factors (e.g., molecular motion, energy transfer, structural arrangement) or describe how and why something happens at a physical, chemical, or conceptual level. NOT INCLUDED are sentences that merely state facts, definitions, calculations, or procedural steps without offering a causal or mechanistic account. These sentences typically appear in the middle of reasoning traces, after the problem is introduced and before or during the synthesis of the final answer, as the model seeks to make sense of the situation by connecting observed facts to explanatory principles.",
          "size": 1206,
          "precision": 0.9529411764705882,
          "recall": 0.81,
          "accuracy": 0.885,
          "f1": 0.8756756756756757,
          "examples": [
            "Maybe temperature affects the solubility by influencing the kinetic energy of the molecules, making them move around more and interact better with water",
            "Gases expand when heated because their molecules have more energy and push against the walls of the balloon more, making it bigger",
            "If the medium is more elastic, it can store and release energy more effectively, which allows the sound wave to travel farther and maintain its shape better",
            "It must be because water is a denser medium, so the sound waves can move faster through the closely packed particles",
            "Salt might interact with the fat molecules, changing how they arrange and possibly preventing the formation of large ice crystals",
            "The strength of these forces, like bonds or hydrogen bonds, and the arrangement of particles determine the specific temperatures at which phase changes occur",
            "Maybe this ordered structure makes the ice take up more space, which reduces its density",
            "So the water molecules start moving faster as they absorb heat, which makes the water feel warmer",
            "Some materials might conduct better when they're heated because the increased temperature gives the electrons more energy to move around",
            "For example, when ice melts, the hydrogen bonds between water molecules break because the energy from heat provides the energy needed to overcome those bonds",
            "Maybe the molecules in honey are arranged in a way that makes it harder for them to move past each other, increasing the viscosity",
            "Work done on an object usually results in the object getting warmer because of energy conversion from work to heat",
            "That makes some sense because stretching would increase the distance between molecules, possibly increasing the surface area where friction can occur, leading to more heat",
            "So, more pressure means the molecules are more tightly packed, needing more energy to escape, which would be a higher temperature",
            "Resistance is related to how easily electrons can move through the material"
          ]
        },
        "7": {
          "title": "Final Answer Articulation and Justification",
          "description": "This function explicitly states the final answer or conclusion reached after the reasoning process, often prefaced by summary phrases like \"So,\" \"Therefore,\" or \"putting it all together.\" It may include a brief justification or expression of confidence, but always serves to clearly present the solution or decision as the endpoint of the reasoning. INCLUDED: Sentences that directly declare the answer, probability, or conclusion, sometimes with a concise rationale. NOT INCLUDED: Intermediate steps, ongoing analysis, or statements that merely summarize evidence without committing to a final answer. These sentences almost always appear at the end or near the end of a reasoning trace, marking the resolution of the problem.",
          "size": 943,
          "precision": 0.8,
          "recall": 0.6,
          "accuracy": 0.725,
          "f1": 0.6857142857142857,
          "examples": [
            "So, the answer should be a triangle",
            "So, the answer should be \"drama",
            "So, yeah, the answer should be a circle",
            "So, I think the answer is \"maps",
            "Therefore, the answer should be a hexagon",
            "So, the answer should be \"scene",
            "So, putting it all together, the most accurate answer is \"bacteria",
            "So, the answer should be \"bottom",
            "So, the answer is 30 cubes in total",
            "So, I think I'm confident that the probability is 1/24",
            "So, the answer should be six identical pyramids",
            "So, the answer should be \"options",
            "So, the answer is \"bacteria",
            "So, I'm pretty confident the answer is \"root",
            "Therefore, the probability is 5/18"
          ]
        },
        "8": {
          "title": "Generating Alternative Hypotheses or Interpretations",
          "description": "These sentences serve the function of proposing alternative possible answers, explanations, or conceptual framings for the problem at hand. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"another thought,\" \"wait, maybe\") and typically introduce a new candidate idea or angle for consideration, often in rapid succession. This category includes the explicit generation of plausible options or perspectives but does NOT include the evaluation, selection, or justification of any particular hypothesis. These sentences usually appear in the exploratory or divergent phase of reasoning, often after an initial idea has been considered but before a final answer is chosen.",
          "size": 999,
          "precision": 0,
          "recall": 0,
          "accuracy": 0,
          "f1": 0,
          "examples": [
            "Alternatively, maybe it's a symbol or a sign",
            "Maybe it's something like a problem",
            "Alternatively, maybe it's something like a shadow",
            "Alternatively, maybe it's about the function",
            "Alternatively, maybe it's about the movement",
            "Alternatively, maybe it's a palindrome or something",
            "Alternatively, maybe it's about the support",
            "Alternatively, maybe it's more about the function",
            "Alternatively, maybe it's about the function",
            "Alternatively, perhaps it's about the shape or something else",
            "Alternatively, maybe it's about the effect",
            "Or maybe it's a metaphorical answer, like a family tree or something",
            "Alternatively, maybe it's about the function",
            "Another thought: maybe it's a question of anatomy",
            "Or perhaps it's something like a vacuum"
          ]
        },
        "9": {
          "title": "Problem Formulation and Task Framing",
          "description": "These sentences serve the cognitive function of explicitly articulating the problem, question, or task that the reasoning process will address. They include statements where the LLM identifies what it is trying to figure out, analyze, or understand, often restating or clarifying the prompt in its own words. This category includes only the initial step of defining or framing the reasoning target\u2014NOT the subsequent steps of analysis, hypothesis generation, or solution evaluation. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for all subsequent cognitive operations.",
          "size": 1171,
          "precision": 0.8823529411764706,
          "recall": 0.6,
          "accuracy": 0.76,
          "f1": 0.7142857142857143,
          "examples": [
            "Okay, so I'm trying to figure out the systemic impact of vertical farming in major cities",
            "Okay, so I need to figure out how sound travels through different mediums",
            "Okay, so I'm trying to figure out the systemic effects of making college education free",
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I'm trying to figure out how universal healthcare would affect different parts of society",
            "Okay, so I'm trying to figure out the ripple effects of making college education free",
            "Okay, so I'm trying to figure out the ripple effects of implementing a global currency",
            "Okay, so I'm trying to figure out how gravity affects objects of different masses",
            "Okay, so I'm trying to figure out this logic problem: \"If studying guarantees passing, and John failed, what can you conclude",
            "Okay, so I'm trying to figure out how introducing wolves into an ecosystem might affect the population of plants",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I need to figure out how to teach kids about sustainability through play",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out the cascading effects of eliminating all agricultural pesticides globally",
            "Okay, so I'm trying to figure out this logic problem"
          ]
        },
        "10": {
          "title": "Initiation of Deliberate Analytical Reasoning",
          "description": "These sentences explicitly signal the start or renewal of a focused, step-by-step analytical reasoning process. They serve to mark a cognitive shift from passive understanding or information recall to active, methodical problem-solving\u2014often by invoking phrases like \"let me think,\" \"let me try to figure this out step by step,\" or \"let me break this down.\" INCLUDED are statements that announce the intention to engage in or restart systematic analysis; NOT INCLUDED are actual reasoning steps, conclusions, or mere expressions of uncertainty without a commitment to proceed analytically. These sentences typically appear at the beginning of the reasoning process, at key transition points, or when the model encounters uncertainty and decides to re-engage in structured thinking.",
          "size": 1375,
          "precision": 0.9146341463414634,
          "recall": 0.75,
          "accuracy": 0.84,
          "f1": 0.8241758241758242,
          "examples": [
            "Let me think",
            "Let me think about this step by step",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me try to figure it out step by step",
            "Let me try to figure this out step by step",
            "Let me try to think more carefully",
            "Let me think about this step by step",
            "Let me think",
            "Let me think about it step by step",
            "Let me think again",
            "Let me try to figure this out step by step",
            "Let me think about it step by step",
            "Let me try to figure it out step by step"
          ]
        },
        "11": {
          "title": "Expanding the Scope of Considerations",
          "description": "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or dimensions that may be relevant to the problem or question at hand. Included in this category are statements that signal the deliberate inclusion of further aspects (e.g., economic, ethical, technological, historical, psychological) beyond those already discussed, often using phrases like \"I should also think about...\" or \"I'm also considering...\". Not included are sentences that merely elaborate on a single aspect, summarize, or draw conclusions without introducing a new consideration. These sentences typically appear after an initial line of reasoning, marking a transition to a more comprehensive or multidimensional analysis.",
          "size": 2080,
          "precision": 0.7777777777777778,
          "recall": 0.56,
          "accuracy": 0.7,
          "f1": 0.6511627906976745,
          "examples": [
            "I'm also wondering about the challenges",
            "I'm also thinking about the technology involved",
            "I'm also thinking about the legal aspects",
            "I'm also thinking about the overall economy",
            "I'm also thinking about the economic impact",
            "I should also think about the data",
            "I'm also wondering about the psychological effects",
            "I'm also considering the technological side",
            "I also think about the applications",
            "I'm also thinking about the word itself",
            "I should also consider the challenges",
            "I'm also wondering about the role of genetic drift",
            "I also think about the economy",
            "I'm also considering the political implications",
            "I should also think about the economic implications"
          ]
        },
        "12": {
          "title": "Hypothetical Scenario Construction and Conditional Visualization",
          "description": "These sentences construct hypothetical scenarios or conditional cases (often using \"if\" or \"since\") to mentally simulate the outcome of a geometric operation, such as slicing or projecting a shape. This function includes statements that set up imagined manipulations (e.g., \"If I slice the cone parallel to a side...\") and reason through the expected result, but does NOT include general definitions, factual recall, or final conclusions. These sentences typically appear in the exploratory or middle phase of reasoning, where the model is working through possible cases to build intuition or test ideas before arriving at a solution.",
          "size": 1075,
          "precision": 0.9444444444444444,
          "recall": 0.51,
          "accuracy": 0.74,
          "f1": 0.6623376623376623,
          "examples": [
            "If I slice the cone parallel to a generatrix, the resulting cross-section should be a straight line, but in three dimensions, it's more complex",
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "Since a tetrahedron is a pyramid with a triangular base, slicing it parallel to the base should give a similar triangle, but maybe scaled down",
            "If I imagine slicing the cone with a plane that's parallel to the axis, the intersection should be a curve",
            "But wait, in 3D, the cross-section of a cone with a plane can be a triangle only if the plane intersects the apex and the base along a straight line",
            "Since the line of sight is along one of the vertices, the projection would be a shape formed by the intersection of the octahedron with a plane perpendicular to that vertex",
            "If I slice parallel to a triangular face, the cross-section should also be a triangle, right",
            "So, if I take a cross-section parallel to the base of each pyramid, it should be a square",
            "If I slice parallel to a side, the cross-section should be a triangle, but in three dimensions, it's a triangle that's part of the cone's surface",
            "If I slice it parallel to that base, the cut will be somewhere above the table, creating a smaller, similar shape on top",
            "I remember that when you slice a cone with a plane, the cross-section can be a circle, ellipse, parabola, or hyperbola, depending on the angle of the slice",
            "If I slice the cone parallel to a side, the cross-section would be a triangle because the cone's surface is made up of straight lines (generatrices)",
            "If I have a cone and I slice it with a plane that's parallel to one of its sides, the intersection curve should be a straight line because the plane is parallel to the generatrix",
            "I think slicing through the center would mean that the cross-section is a plane that passes through the center of the icosahedron"
          ]
        },
        "13": {
          "title": "Generating and Proposing Concrete Solution Ideas",
          "description": "This function involves the explicit generation and proposal of specific, actionable ideas or methods to address a problem or achieve a goal. Sentences in this category typically introduce a possible approach, tool, material, or technique (e.g., \"Maybe using clay if it's available,\" \"Or use the ground as a canvas by drawing with sticks or stones\"). These are not abstract strategies, evaluations, or selections, but rather concrete suggestions for what could be tried. They often appear in the exploratory or brainstorming phase of reasoning, before a final solution is chosen or justified, and do not include the assessment, comparison, or implementation of these ideas.",
          "size": 1240,
          "precision": 0.8762886597938144,
          "recall": 0.85,
          "accuracy": 0.865,
          "f1": 0.8629441624365483,
          "examples": [
            "I could use materials like insulation, maybe a thick layer of soil to keep the temperature stable, and control the humidity with some kind of dehumidifier or by placing containers in water",
            "Maybe use a projector to cast images onto a wall and then modify them with paint or other materials",
            "Maybe creating a DIY bass trap by stuffing a large pillow or using a thick rug could help with low-frequency sounds",
            "Using cardboard or thick paper to create panels and attaching them to the walls could work",
            "Maybe using repurposed materials or simple, easy-to-assemble components could help keep costs down",
            "Maybe using art supplies to create something new from discarded materials",
            "Maybe I can create a makeshift water level using a small container and some water",
            "Alternatively, I can use natural fibers from plants like fibrous stems or leaves to make a basket or a container",
            "Another thought is using a system of flags or colored cloth tied to something visible, like a tree or a building, to signal from a distance",
            "Maybe paint on fabric using natural dyes or use fabric as a medium to create textile art",
            "Maybe using natural wind or some sort of manual airflow system",
            "Or use the texture of food like chocolate or playdoh to create sculptures or molds",
            "It might require some initial investment in the right containers, maybe some insulation materials, and controlling the environment with fans or dehumidifiers",
            "Maybe combining screens with different sizes and using natural airflow to separate materials",
            "Or perhaps use a magnifying glass to focus light and create intricate designs"
          ]
        },
        "14": {
          "title": "Analogy Mapping and Structural Alignment",
          "description": "This function involves explicitly mapping the relationships between elements in analogy problems, often by restating the analogy structure (e.g., \"A is to B as C is to D\") and reasoning about the roles or relationships to identify the missing term. Included are sentences that articulate the analogy\u2019s structure, propose candidate mappings, or explain the relational logic connecting the analogy\u2019s components. Not included are sentences that merely define terms, provide background knowledge, or state the final answer without reference to the analogy\u2019s structure. These sentences typically appear after initial comprehension and before or during answer selection, serving as the core step where the analogy\u2019s relational mapping is made explicit.",
          "size": 1064,
          "precision": 0.98,
          "recall": 0.49,
          "accuracy": 0.74,
          "f1": 0.6533333333333333,
          "examples": [
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "So, \"brick is to building\" as \"tree is to forest",
            "So, \"words are to expression as paint is to artist",
            "So, \"words are to expression as paint is to artist",
            "So if pupil is to eye as aperture is to blank, then blank would be the camera, because the eye is the camera organ",
            "So, \"sail is to boat\" as \"wing is to [blank]",
            "Words are the medium, so the blank should be the creator, which would be \"expression\" or \"thought",
            "So, the answer is something that is to trees as scales are to fish",
            "So, \"archive is to history\" as \"seed bank is to [blank]",
            "So, the structure is \"Anchor is to ship as foundation is to sail\"",
            "So, in the analogy, the Earth is to something as the ocean is to waves",
            "So, the mast is to boat as the wing is to airplane",
            "So, the structure is \"Oxygen is to lungs as fuel is to [blank]",
            "\" So, \"Camera is to photo as pen is to writing",
            "\" So pupil (A) is to eye (B) as aperture (C) is to D"
          ]
        }
      }
    },
    "16": {
      "accuracy": 0.7746875000000001,
      "categories": [
        [
          "0",
          "Initiation of Stepwise Analytical Reasoning",
          "These sentences explicitly signal the start of a deliberate, step-by-step analytical approach to problem-solving. They serve to orient the reasoning process toward breaking down a complex problem into manageable parts, often marking a transition from initial understanding or context-setting to active problem decomposition. INCLUDED are metacognitive statements that announce the intent to proceed methodically (e.g., \"let me try to figure this out step by step,\" \"let me think about this step by step\"); NOT INCLUDED are actual steps of reasoning, summaries, conclusions, or general expressions of confusion or uncertainty without a commitment to stepwise analysis. These sentences typically appear at the onset of the reasoning phase, immediately after the problem is introduced or clarified."
        ],
        [
          "1",
          "Generating Alternative Hypotheses or Interpretations",
          "These sentences serve the function of proposing alternative possible answers, explanations, or conceptual framings for the problem at hand. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" \"another thought/angle\") and typically introduce a new candidate idea or category for consideration. This function is distinct from evaluating, justifying, or selecting among options; it is about expanding the set of possibilities. Such sentences usually appear in the exploratory or brainstorming phase of reasoning, often before a final answer or judgment is made."
        ],
        [
          "2",
          "Activation of Prior Knowledge and Conceptual Anchoring",
          "These sentences serve to explicitly recall or activate relevant prior knowledge, facts, or concepts at the outset of reasoning about a problem. Included are statements that introduce foundational information, definitions, or general principles the model already \"knows\" or remembers, often prefaced by phrases like \"First, I know...\", \"I remember from school...\", or \"First, I think about...\". Not included are sentences that introduce new information from the problem statement, hypothesize, analyze, or draw conclusions. These sentences typically appear at or near the beginning of the reasoning process, establishing a conceptual anchor before deeper analysis or problem-solving proceeds."
        ],
        [
          "3",
          "Analogy Mapping and Structural Alignment",
          "This function involves explicitly mapping the relationships between elements in analogy problems, often by restating the analogy structure (e.g., \"A is to B as C is to D\") and reasoning about the roles or relationships that connect the pairs. Included are sentences that (a) identify or restate the analogy structure, (b) propose candidate mappings for the blank based on relational similarity, or (c) articulate the underlying relationship (e.g., part-to-whole, tool-to-function) to guide answer selection. NOT INCLUDED are sentences that merely define terms, provide background knowledge, or perform calculations unrelated to analogy structure. These sentences typically appear after the problem is understood but before the final answer is selected, serving as the core step where relational reasoning is operationalized."
        ],
        [
          "4",
          "Step-by-Step Arithmetic Computation Execution",
          "This function involves explicitly carrying out arithmetic calculations in a stepwise, often verbalized manner, showing intermediate results for operations such as multiplication, division, addition, subtraction, exponentiation, or fraction simplification. Included are sentences that break down multi-step numeric computations, often with phrases like \"Let me compute that,\" \"Calculating that,\" or \"So, X * Y is Z,\" and that show the process of arriving at a numeric result. NOT INCLUDED are sentences that merely state a formula, set up an equation, or summarize a final answer without showing the intermediate arithmetic steps. These sentences typically appear in the middle of reasoning traces, immediately after a formula or numeric expression has been established and before the final answer is stated."
        ],
        [
          "5",
          "Projecting Downstream Consequences (Causal Outcome Elaboration)",
          "These sentences serve the function of projecting specific downstream consequences or secondary effects that may result from a prior action, change, or event identified in the reasoning process. They typically elaborate on \"what might happen if...\" by tracing causal chains, often using modal verbs (\"might,\" \"could,\" \"would,\" \"may\") and conditional structures. INCLUDED are statements that hypothesize concrete, plausible outcomes (economic, social, environmental, etc.) stemming from a scenario; NOT INCLUDED are explanations of mechanisms, restatements of facts, or evaluations of desirability. These sentences usually appear after an initial scenario or change has been introduced, forming the middle phase of reasoning where implications are explored."
        ],
        [
          "6",
          "Hypothetical Structural Outcome Generation",
          "These sentences perform the cognitive function of generating hypothetical outcomes or results of a structural or geometric operation (such as slicing, folding, projecting, or rotating a shape), typically using conditional or inferential language (\"If I slice...\", \"So, the cross-section should be...\", \"When I fold...\"). Included are statements that predict or describe the resulting form, configuration, or properties of a figure after a specific transformation, often as part of an exploratory or visualization step. Not included are sentences that merely recall definitions, state known facts, or evaluate/compare possible outcomes; these sentences specifically hypothesize what the result of a geometric or spatial operation would be, and they tend to appear in the middle stages of reasoning, after the problem is understood but before a final answer is committed."
        ],
        [
          "7",
          "Generating Hypothetical Solution Proposals",
          "This function involves proposing possible actions, methods, or solutions to a problem by imagining or hypothesizing how available resources or conditions could be used. Included are sentences that begin with modal verbs or hedges (e.g., \"maybe,\" \"perhaps,\" \"I could,\" \"if I can\"), and that suggest a specific, plausible way to achieve a goal or overcome a challenge, often by creatively repurposing objects or leveraging environmental features. Not included are evaluations of these ideas, decisions between alternatives, or statements that merely describe the problem or restate known facts; these sentences typically appear during the ideation or brainstorming phase, before any selection or critical assessment occurs."
        ],
        [
          "8",
          "Expression of Uncertainty or Doubt About a Candidate Solution",
          "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding a specific idea, answer, or line of reasoning that has just been considered. Included are statements that question the correctness, applicability, or appropriateness of a proposed solution, explanation, or interpretation (e.g., \"But I'm not sure if that's the intended answer,\" \"That doesn't quite make sense,\" \"But I'm not sure how that would work\"). NOT INCLUDED are general expressions of confusion without reference to a specific candidate (e.g., \"I'm confused,\" \"I don't know\"), or statements that introduce new ideas or summarize conclusions. These sentences typically appear immediately after the model has proposed or evaluated a possible answer, serving as a self-monitoring checkpoint before proceeding further in the reasoning process."
        ],
        [
          "9",
          "Final Explicit Answer Articulation",
          "This function consists of sentences that explicitly state the final answer or conclusion reached after the reasoning process, often using summary phrases like \"So,\" \"Therefore,\" or \"putting it all together.\" Included are statements that directly present the solution, probability, or conclusion in a clear, declarative form, sometimes with a brief justification or restatement of confidence. Not included are intermediate calculations, hypothesis generation, or steps leading up to the answer\u2014only the conclusive articulation at or near the end of the reasoning trace. These sentences typically appear as the final or penultimate step in the reasoning sequence, serving to clearly communicate the outcome to the user."
        ],
        [
          "10",
          "Meta-Reflection and Acknowledgment of Uncertainty or Complexity",
          "This function involves the reasoner stepping back to reflect on the completeness, clarity, or certainty of their explanation, often acknowledging gaps in knowledge, unresolved questions, or the multifaceted nature of the issue. Included are statements that explicitly mention uncertainty, the need for further research, the complexity of the topic, or the presence of multiple variables and perspectives. Not included are direct attempts to solve the problem, propose solutions, or analyze specific details\u2014these sentences do not advance the reasoning directly but instead comment on the reasoning process or its limitations. These statements typically appear toward the end of a reasoning segment or after a line of reasoning, serving as a summary, caveat, or transition to further inquiry."
        ],
        [
          "11",
          "Generating Causal or Mechanistic Explanations",
          "These sentences articulate hypothesized or known causal mechanisms, processes, or underlying principles that explain why or how a phenomenon occurs. Included are statements that propose, describe, or speculate about the physical, chemical, or logical processes linking cause and effect (e.g., \"Gases expand when heated because their molecules have more energy...\"). Not included are mere observations, definitions, restatements of facts, or procedural steps without an explicit causal or mechanistic link. These sentences typically appear after an initial observation or question and serve to bridge evidence or facts to a conclusion by providing explanatory depth."
        ],
        [
          "12",
          "Problem Identification and Framing",
          "These sentences serve the cognitive function of explicitly stating or restating the problem, puzzle, or question to be solved, often in the first person and sometimes paraphrased for clarity. This function includes introducing the task, clarifying what needs to be figured out, or specifying the core challenge, but does NOT include any analysis, hypothesis generation, or solution attempts. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent reasoning steps."
        ],
        [
          "13",
          "Quantification of Outcome Spaces in Combinatorial Reasoning",
          "These sentences explicitly identify, define, or calculate the total number of possible outcomes (the sample space) and/or the number of favorable outcomes in a combinatorial or probabilistic context. This function includes statements that set up the denominator and/or numerator for probability calculations, often referencing combinations, permutations, or ways to select items from a set. It does NOT include the actual computation of probabilities, explanations of formulas, or steps that interpret or analyze the results\u2014only the enumeration or definition of outcome counts. These sentences typically appear early or mid-way in the reasoning process, immediately before probability calculation or further combinatorial analysis."
        ],
        [
          "14",
          "Explicit Enumeration of Sequence Elements",
          "This function involves listing out the individual elements of a sequence (letters, numbers, terms, or objects) in order to make their structure or pattern explicit for further analysis. Included are sentences that directly enumerate or restate the sequence\u2019s items, often using phrases like \"First, I'll list...\" or simply presenting the elements in order. This does NOT include analysis, pattern identification, or inference\u2014only the act of explicitly laying out the sequence. These sentences typically appear early in the reasoning process, immediately after the problem is presented and before any pattern recognition or hypothesis generation."
        ],
        [
          "15",
          "Generating Additional Considerations and Dimensions",
          "These sentences serve the function of explicitly expanding the scope of reasoning by introducing new factors, perspectives, or aspects that should be taken into account. They typically signal the reasoner's intent to avoid narrow thinking by systematically adding further relevant variables, implications, or contexts to the analysis. Included are statements that begin with phrases like \"I should also think about...\", \"I'm also considering...\", or \"Another thought is about...\", which introduce new, distinct considerations; not included are sentences that elaborate on already-introduced points, summarize, or synthesize information. These sentences usually appear after an initial line of reasoning, as the thinker broadens the analysis to ensure completeness or multidimensionality."
        ]
      ],
      "orthogonality": 0.8600233197212219,
      "assigned_fraction": 0.92,
      "category_counts": {
        "0": 5,
        "1": 4,
        "2": 6,
        "3": 1,
        "4": 2,
        "5": 3,
        "6": 4,
        "7": 3,
        "8": 4,
        "9": 2,
        "10": 1,
        "11": 3,
        "12": 3,
        "13": 3,
        "14": 0,
        "15": 2,
        "None": 4
      },
      "detailed_results": {
        "0": {
          "title": "Initiation of Stepwise Analytical Reasoning",
          "description": "These sentences explicitly signal the start of a deliberate, step-by-step analytical approach to problem-solving. They serve to orient the reasoning process toward breaking down a complex problem into manageable parts, often marking a transition from initial understanding or context-setting to active problem decomposition. INCLUDED are metacognitive statements that announce the intent to proceed methodically (e.g., \"let me try to figure this out step by step,\" \"let me think about this step by step\"); NOT INCLUDED are actual steps of reasoning, summaries, conclusions, or general expressions of confusion or uncertainty without a commitment to stepwise analysis. These sentences typically appear at the onset of the reasoning phase, immediately after the problem is introduced or clarified.",
          "size": 1370,
          "precision": 1.0,
          "recall": 0.24,
          "accuracy": 0.62,
          "f1": 0.3870967741935484,
          "examples": [
            "Let me try to figure this out step by step",
            "Let me try to figure it out step by step",
            "Let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Let me try to figure it out step by step",
            "Let me try to figure this out step by step",
            "Let me try to break this down",
            "Let me think about this step by step",
            "Let me try to figure it out step by step",
            "Let me try to figure this out step by step",
            "Hmm, let me try to break this down step by step",
            "Let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me try to figure this out step by step"
          ]
        },
        "1": {
          "title": "Generating Alternative Hypotheses or Interpretations",
          "description": "These sentences serve the function of proposing alternative possible answers, explanations, or conceptual framings for the problem at hand. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" \"another thought/angle\") and typically introduce a new candidate idea or category for consideration. This function is distinct from evaluating, justifying, or selecting among options; it is about expanding the set of possibilities. Such sentences usually appear in the exploratory or brainstorming phase of reasoning, often before a final answer or judgment is made.",
          "size": 1019,
          "precision": 0.8660714285714286,
          "recall": 0.97,
          "accuracy": 0.91,
          "f1": 0.9150943396226415,
          "examples": [
            "Alternatively, maybe it's something like a shadow",
            "Alternatively, maybe it's a symbol or a sign",
            "Maybe it's something like a problem",
            "Alternatively, maybe it's a palindrome or something",
            "Alternatively, maybe it's about the function",
            "Alternatively, maybe it's about the support",
            "Alternatively, maybe it's about the movement",
            "Or perhaps it's something like a vacuum",
            "Alternatively, perhaps it's about the shape or something else",
            "Alternatively, maybe it's a movement or a different category, but I think it's more likely a composer",
            "Or perhaps it's a different approach",
            "Alternatively, maybe it's more about the function",
            "Maybe it's a concept like knowledge",
            "Another thought: maybe it's a question of anatomy",
            "Alternatively, maybe it's about the effect"
          ]
        },
        "2": {
          "title": "Activation of Prior Knowledge and Conceptual Anchoring",
          "description": "These sentences serve to explicitly recall or activate relevant prior knowledge, facts, or concepts at the outset of reasoning about a problem. Included are statements that introduce foundational information, definitions, or general principles the model already \"knows\" or remembers, often prefaced by phrases like \"First, I know...\", \"I remember from school...\", or \"First, I think about...\". Not included are sentences that introduce new information from the problem statement, hypothesize, analyze, or draw conclusions. These sentences typically appear at or near the beginning of the reasoning process, establishing a conceptual anchor before deeper analysis or problem-solving proceeds.",
          "size": 1246,
          "precision": 0.835820895522388,
          "recall": 0.56,
          "accuracy": 0.725,
          "f1": 0.6706586826347306,
          "examples": [
            "First, I know that sound is a type of energy, right",
            "First, I know a cube has six faces, right",
            "First, I think about what insulation really means",
            "First, I know that electricity is the movement of electrons, right",
            "First, I know that a sail is part of a boat, right",
            "First, I know that a palette is related to colors",
            "First, I remember that in school, we learned about conductors and insulators",
            "First, I know that a canvas is something a painter uses",
            "I remember from school that this has something to do with how atoms and electrons behave, but I'm a bit fuzzy on the details",
            "First, I know that public transportation is a big part of many cities' infrastructure",
            "I remember from school that magnets have something to do with tiny particles called electrons, but I'm not exactly sure how that works",
            "First, I need to recall what a triangular prism looks like",
            "First, I know that a sponge absorbs things, like water or liquid",
            "First, I think about the technological side",
            "First, I know that public transportation is a big part of urban mobility"
          ]
        },
        "3": {
          "title": "Analogy Mapping and Structural Alignment",
          "description": "This function involves explicitly mapping the relationships between elements in analogy problems, often by restating the analogy structure (e.g., \"A is to B as C is to D\") and reasoning about the roles or relationships that connect the pairs. Included are sentences that (a) identify or restate the analogy structure, (b) propose candidate mappings for the blank based on relational similarity, or (c) articulate the underlying relationship (e.g., part-to-whole, tool-to-function) to guide answer selection. NOT INCLUDED are sentences that merely define terms, provide background knowledge, or perform calculations unrelated to analogy structure. These sentences typically appear after the problem is understood but before the final answer is selected, serving as the core step where relational reasoning is operationalized.",
          "size": 1001,
          "precision": 0.9444444444444444,
          "recall": 0.68,
          "accuracy": 0.82,
          "f1": 0.7906976744186047,
          "examples": [
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "So, \"brick is to building\" as \"tree is to forest",
            "So, \"stage\" is to \"performer\" as \"canvas\" is to \"painter",
            "So, I need to find a word that, like a palette is to colors, menu is to that word",
            "So, \"sail is to boat\" as \"wing is to [blank]",
            "So, the mast is to boat as the wing is to airplane",
            "So, the wheel is to car as leg is to person",
            "For example, \"sail\" is to \"ship\" as \"roof\" is to \"house\"",
            "Words are the medium, so the blank should be the creator, which would be \"expression\" or \"thought",
            "So, \"words are to expression as paint is to artist",
            "So, \"words are to expression as paint is to artist",
            "So, if anchor is to ship as foundation is to something, then that something should be a part of a building, just like ship is a part of a vessel",
            "So if pupil is to eye as aperture is to blank, then blank would be the camera, because the eye is the camera organ",
            "So, the stage is to the performer as the canvas is to the painter",
            "So, the stage is to the performer as the canvas is to the painter"
          ]
        },
        "4": {
          "title": "Step-by-Step Arithmetic Computation Execution",
          "description": "This function involves explicitly carrying out arithmetic calculations in a stepwise, often verbalized manner, showing intermediate results for operations such as multiplication, division, addition, subtraction, exponentiation, or fraction simplification. Included are sentences that break down multi-step numeric computations, often with phrases like \"Let me compute that,\" \"Calculating that,\" or \"So, X * Y is Z,\" and that show the process of arriving at a numeric result. NOT INCLUDED are sentences that merely state a formula, set up an equation, or summarize a final answer without showing the intermediate arithmetic steps. These sentences typically appear in the middle of reasoning traces, immediately after a formula or numeric expression has been established and before the final answer is stated.",
          "size": 2299,
          "precision": 0.975609756097561,
          "recall": 0.4,
          "accuracy": 0.695,
          "f1": 0.5673758865248227,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Multiplying them together: 4 \u00d7 9 = 36, and 36 \u00d7 5 = 180",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "So, 720 / (6 * 6) is 720 / 36, which is 20",
            "Let me calculate that: 6 * 6 is 36, 36 * 6 is 216, and 216 * 6 is 1296",
            "Let me calculate that step by step:\n\n12 \u00d7 12 = 144\n\n144 \u00d7 12 = 1728\n\n1728 \u00d7 12 = 20736\n\n20736 \u00d7 12 = 248832\n\nSo, 12^5 = 248,832",
            "Let me calculate that:\n\n2\u00b2 is 4, 3\u00b2 is 9, and 5 is 5",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60"
          ]
        },
        "5": {
          "title": "Projecting Downstream Consequences (Causal Outcome Elaboration)",
          "description": "These sentences serve the function of projecting specific downstream consequences or secondary effects that may result from a prior action, change, or event identified in the reasoning process. They typically elaborate on \"what might happen if...\" by tracing causal chains, often using modal verbs (\"might,\" \"could,\" \"would,\" \"may\") and conditional structures. INCLUDED are statements that hypothesize concrete, plausible outcomes (economic, social, environmental, etc.) stemming from a scenario; NOT INCLUDED are explanations of mechanisms, restatements of facts, or evaluations of desirability. These sentences usually appear after an initial scenario or change has been introduced, forming the middle phase of reasoning where implications are explored.",
          "size": 1365,
          "precision": 0.967391304347826,
          "recall": 0.89,
          "accuracy": 0.93,
          "f1": 0.9270833333333334,
          "examples": [
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "That could cause urban areas to lose population, which might affect local businesses and services",
            "Plus, with more time at home, there might be less energy use during peak hours or reduced demand for office spaces, which could free up resources and lower costs for businesses",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "That could reduce their revenue, which might lead to price increases or service reductions",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "This could lead to changes in how public transportation is operated and maintained, possibly leading to cost savings or service changes",
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "If bee populations drop, there might be an impact on the production of honey and related products, affecting the economy and possibly leading to higher costs for consumers",
            "That could lead to a shift in the economy, with more remote workers contributing to local economies in their home areas",
            "This could lead to a decline in jobs and economic opportunities, making it harder for the community to recover",
            "On the other hand, if people spend more, it might lead to more production and job creation, which could be good for employment rates"
          ]
        },
        "6": {
          "title": "Hypothetical Structural Outcome Generation",
          "description": "These sentences perform the cognitive function of generating hypothetical outcomes or results of a structural or geometric operation (such as slicing, folding, projecting, or rotating a shape), typically using conditional or inferential language (\"If I slice...\", \"So, the cross-section should be...\", \"When I fold...\"). Included are statements that predict or describe the resulting form, configuration, or properties of a figure after a specific transformation, often as part of an exploratory or visualization step. Not included are sentences that merely recall definitions, state known facts, or evaluate/compare possible outcomes; these sentences specifically hypothesize what the result of a geometric or spatial operation would be, and they tend to appear in the middle stages of reasoning, after the problem is understood but before a final answer is committed.",
          "size": 1308,
          "precision": 0.9746835443037974,
          "recall": 0.77,
          "accuracy": 0.875,
          "f1": 0.8603351955307262,
          "examples": [
            "If I slice the cone parallel to a generatrix, the resulting cross-section should be a straight line, but in three dimensions, it's more complex",
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "So, if I take a cross-section parallel to the base of each pyramid, it should be a square",
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "If I take a hexagon and fold it along three lines connecting opposite vertices, each fold is essentially creating a dihedral angle between the two halves of the hexagon",
            "Wait, another idea: if I take a cross-section parallel to a face of an icosahedron, the cross-section is a smaller regular polygon",
            "Since a tetrahedron is a pyramid with a triangular base, slicing it parallel to the base should give a similar triangle, but maybe scaled down",
            "When I fold the hexagon along each of the three diagonals, each fold will create a triangular face where the two halves meet",
            "Since the line of sight is along one of the vertices, the projection would be a shape formed by the intersection of the octahedron with a plane perpendicular to that vertex",
            "The octahedron has faces in all directions, so if I pick two opposite faces, say the top and bottom ones, and then slice it parallel to those, the cross-section should be somewhere in the middle",
            "If I slice parallel to a triangular face, the cross-section should also be a triangle, right",
            "But in the case of an icosahedron, each face is a triangle, so the cross-section might be a regular polygon with more sides",
            "If I imagine slicing the cone with a plane that's parallel to the axis, the intersection should be a curve",
            "If I slice the cone parallel to a side, the cross-section would be a triangle because the cone's surface is made up of straight lines (generatrices)",
            "I think the shadow of a hypercube can be a polyhedron with up to 8 faces, each face being a square or a triangle"
          ]
        },
        "7": {
          "title": "Generating Hypothetical Solution Proposals",
          "description": "This function involves proposing possible actions, methods, or solutions to a problem by imagining or hypothesizing how available resources or conditions could be used. Included are sentences that begin with modal verbs or hedges (e.g., \"maybe,\" \"perhaps,\" \"I could,\" \"if I can\"), and that suggest a specific, plausible way to achieve a goal or overcome a challenge, often by creatively repurposing objects or leveraging environmental features. Not included are evaluations of these ideas, decisions between alternatives, or statements that merely describe the problem or restate known facts; these sentences typically appear during the ideation or brainstorming phase, before any selection or critical assessment occurs.",
          "size": 1189,
          "precision": 0.868421052631579,
          "recall": 0.66,
          "accuracy": 0.78,
          "f1": 0.7500000000000001,
          "examples": [
            "Also, using natural materials like leaves or grass for insulation could help with airflow",
            "Maybe I can find some logs and use them to make a cart",
            "Alternatively, perhaps I can use the table to hold the mirror at an angle and create a parabolic shape, which could be used to reflect light more efficiently",
            "Another thought: maybe I can use the table to create a ramp or a slope to reach a higher place, but without any other objects, that seems impossible",
            "I could use materials like insulation, maybe a thick layer of soil to keep the temperature stable, and control the humidity with some kind of dehumidifier or by placing containers in water",
            "Maybe using natural wind or some sort of manual airflow system",
            "If I can find a natural slope, maybe I can use gravity to help collect water",
            "Maybe I can create a makeshift water level using a small container and some water",
            "Another idea: perhaps I can use the table to hold the mirror at a certain angle and use it to focus light onto a specific point, creating a hotspot that could be used to start a fire or melt through a material",
            "If it's indoors, maybe I can use natural light or shadows to help sort materials based on their transparency",
            "Maybe use a projector to cast images onto a wall and then modify them with paint or other materials",
            "Alternatively, I can use natural fibers from plants like fibrous stems or leaves to make a basket or a container",
            "Maybe creating a DIY bass trap by stuffing a large pillow or using a thick rug could help with low-frequency sounds",
            "Another idea: maybe I can use the table to create a lever or a tool to break through a wall",
            "Or use the natural colors from plants to create a dye"
          ]
        },
        "8": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Solution",
          "description": "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding a specific idea, answer, or line of reasoning that has just been considered. Included are statements that question the correctness, applicability, or appropriateness of a proposed solution, explanation, or interpretation (e.g., \"But I'm not sure if that's the intended answer,\" \"That doesn't quite make sense,\" \"But I'm not sure how that would work\"). NOT INCLUDED are general expressions of confusion without reference to a specific candidate (e.g., \"I'm confused,\" \"I don't know\"), or statements that introduce new ideas or summarize conclusions. These sentences typically appear immediately after the model has proposed or evaluated a possible answer, serving as a self-monitoring checkpoint before proceeding further in the reasoning process.",
          "size": 2004,
          "precision": 0.8676470588235294,
          "recall": 0.59,
          "accuracy": 0.75,
          "f1": 0.7023809523809523,
          "examples": [
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the right fit",
            "But I'm not sure how that would work exactly",
            "But I'm not sure if that's the right direction",
            "\" But I'm not sure if that's the right fit",
            "But I'm not sure if that's the best fit",
            "But I'm not sure if that's the main reason",
            "But I'm not sure if that's accurate",
            "Hmm, not sure if that's the right direction",
            "But I'm not sure if that's the intended answer",
            "But that doesn't seem right",
            "Hmm, that doesn't quite make sense",
            "But I'm not sure if that's the best approach here",
            "But I'm not exactly sure how that would work in practice"
          ]
        },
        "9": {
          "title": "Final Explicit Answer Articulation",
          "description": "This function consists of sentences that explicitly state the final answer or conclusion reached after the reasoning process, often using summary phrases like \"So,\" \"Therefore,\" or \"putting it all together.\" Included are statements that directly present the solution, probability, or conclusion in a clear, declarative form, sometimes with a brief justification or restatement of confidence. Not included are intermediate calculations, hypothesis generation, or steps leading up to the answer\u2014only the conclusive articulation at or near the end of the reasoning trace. These sentences typically appear as the final or penultimate step in the reasoning sequence, serving to clearly communicate the outcome to the user.",
          "size": 1256,
          "precision": 0.8780487804878049,
          "recall": 0.72,
          "accuracy": 0.81,
          "f1": 0.7912087912087912,
          "examples": [
            "So, the answer should be a triangle",
            "So, I think the answer is \"maps",
            "So, the answer should be \"scene",
            "So, the answer is 30 cubes in total",
            "So, yeah, the answer should be a circle",
            "So, the answer should be \"drama",
            "Therefore, the answer should be a hexagon",
            "So, putting it all together, the most accurate answer is \"bacteria",
            "So, the answer should be \"bottom",
            "So, the answer should be \"options",
            "Therefore, the probability is 5/18",
            "So, I think I'm confident that the probability is 1/24",
            "So, the answer should be six identical pyramids",
            "So, the answer is \"bacteria",
            "So, putting it all together, the answer is no"
          ]
        },
        "10": {
          "title": "Meta-Reflection and Acknowledgment of Uncertainty or Complexity",
          "description": "This function involves the reasoner stepping back to reflect on the completeness, clarity, or certainty of their explanation, often acknowledging gaps in knowledge, unresolved questions, or the multifaceted nature of the issue. Included are statements that explicitly mention uncertainty, the need for further research, the complexity of the topic, or the presence of multiple variables and perspectives. Not included are direct attempts to solve the problem, propose solutions, or analyze specific details\u2014these sentences do not advance the reasoning directly but instead comment on the reasoning process or its limitations. These statements typically appear toward the end of a reasoning segment or after a line of reasoning, serving as a summary, caveat, or transition to further inquiry.",
          "size": 1943,
          "precision": 0.5555555555555556,
          "recall": 0.35,
          "accuracy": 0.535,
          "f1": 0.4294478527607362,
          "examples": [
            "I'm not entirely sure about all the specifics, but I think the main points are that reintroducing keystone species can boost biodiversity by supporting dependent species, change land management practices as humans adapt to share space with these species, and have both positive and negative impacts on local economies depending on how it's managed and the specific species involved",
            "It's a complex issue with no easy answers, but understanding these cascading effects helps in making informed decisions about pesticide use",
            "I think I've covered the main points, but I'm still a bit fuzzy on some details, like the exact role of cryptochrome and how the signaling exactly works at a molecular level",
            "I should probably look up some diagrams or more detailed explanations to fill in the gaps in my understanding",
            "I'm still a bit fuzzy on some details, like the exact differences between ionic and covalent bonds in terms of electron mobility",
            "Also, considering the long-term versus short-term impacts could be important",
            "It's a complex issue with far-reaching benefits that touch many areas of society and the global economy",
            "I might need to look up some physics principles related to elasticity and thermal effects to get a clearer picture",
            "It's a complex issue with a lot of variables, so the effects would depend on how quickly and widely lab meat is adopted, the sustainability of its production, and how society adapts to the changes",
            "It would be good to research more on how different keystone species affect their ecosystems and the economic factors involved in their reintroduction",
            "Also, understanding the exact mechanisms by which coral loss affects each area would help solidify the explanation",
            "I'm still a bit confused about the exact mechanisms, like how thermal conductivity is measured and how it relates to the ability to insulate",
            "But I'm not sure how quickly this change would happen or how much influence AVs would have on urban planning compared to other factors like population growth or economic development",
            "I'm not entirely sure about all the nuances, but this is my initial understanding",
            "It's important to consider how it's implemented, the quality of the childcare, and how it fits into the broader social and economic context"
          ]
        },
        "11": {
          "title": "Generating Causal or Mechanistic Explanations",
          "description": "These sentences articulate hypothesized or known causal mechanisms, processes, or underlying principles that explain why or how a phenomenon occurs. Included are statements that propose, describe, or speculate about the physical, chemical, or logical processes linking cause and effect (e.g., \"Gases expand when heated because their molecules have more energy...\"). Not included are mere observations, definitions, restatements of facts, or procedural steps without an explicit causal or mechanistic link. These sentences typically appear after an initial observation or question and serve to bridge evidence or facts to a conclusion by providing explanatory depth.",
          "size": 1277,
          "precision": 0.8469387755102041,
          "recall": 0.83,
          "accuracy": 0.84,
          "f1": 0.8383838383838385,
          "examples": [
            "Gases expand when heated because their molecules have more energy and push against the walls of the balloon more, making it bigger",
            "Some materials might conduct better when they're heated because the increased temperature gives the electrons more energy to move around",
            "Maybe temperature affects the solubility by influencing the kinetic energy of the molecules, making them move around more and interact better with water",
            "So the water molecules start moving faster as they absorb heat, which makes the water feel warmer",
            "If the medium is more elastic, it can store and release energy more effectively, which allows the sound wave to travel farther and maintain its shape better",
            "But when you cool it down, the molecules would move less, causing the material to contract and the balloon to deflate",
            "Maybe the molecules in honey are arranged in a way that makes it harder for them to move past each other, increasing the viscosity",
            "At higher pressure, the water molecules are pushed together more, so they have to overcome that pressure to become a gas",
            "But if you stretch them when they're hot, maybe the atoms move around more, making it harder to stretch without breaking",
            "When you heat a substance, the particles gain kinetic energy, which makes them move more",
            "Maybe this ordered structure makes the ice take up more space, which reduces its density",
            "So, more pressure means the molecules are more tightly packed, needing more energy to escape, which would be a higher temperature",
            "That makes some sense because stretching would increase the distance between molecules, possibly increasing the surface area where friction can occur, leading to more heat",
            "If the object is a good conductor, like metal, the heat should transfer quickly, so it might feel colder because it's taking the heat away from your hand",
            "On the other hand, when you cool the balloon, the air inside contracts because the molecules have less energy, which makes the balloon smaller"
          ]
        },
        "12": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve the cognitive function of explicitly stating or restating the problem, puzzle, or question to be solved, often in the first person and sometimes paraphrased for clarity. This function includes introducing the task, clarifying what needs to be figured out, or specifying the core challenge, but does NOT include any analysis, hypothesis generation, or solution attempts. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent reasoning steps.",
          "size": 758,
          "precision": 0.9207920792079208,
          "recall": 0.93,
          "accuracy": 0.925,
          "f1": 0.9253731343283582,
          "examples": [
            "Okay, so I'm trying to figure out this logic problem: \"If studying guarantees passing, and John failed, what can you conclude",
            "Okay, so I have this problem: \"How can you make four triangles using six matchsticks",
            "Okay, so I have this riddle to solve: \"Clock is to time as ruler is to _____",
            "Okay, so I'm trying to figure out what can you catch but not throw",
            "Okay, so I have this puzzle here: What comes next: MTWT_, _____",
            "Okay, so I'm trying to figure out what comes next in the sequence: WWW, What, When, Where, ______",
            "Okay, so I have this riddle to solve: \"Spark is to fire as seed is to ______",
            "Okay, so I'm trying to figure out what the riddle is asking",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I came across this logic puzzle, and I want to figure it out step by step",
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I came across this logic problem, and I want to figure it out step by step",
            "Okay, so I'm trying to figure out how to teach a language without using translations",
            "Okay, so I have this riddle to solve: \"Oxygen is to lungs as fuel is to _____"
          ]
        },
        "13": {
          "title": "Quantification of Outcome Spaces in Combinatorial Reasoning",
          "description": "These sentences explicitly identify, define, or calculate the total number of possible outcomes (the sample space) and/or the number of favorable outcomes in a combinatorial or probabilistic context. This function includes statements that set up the denominator and/or numerator for probability calculations, often referencing combinations, permutations, or ways to select items from a set. It does NOT include the actual computation of probabilities, explanations of formulas, or steps that interpret or analyze the results\u2014only the enumeration or definition of outcome counts. These sentences typically appear early or mid-way in the reasoning process, immediately before probability calculation or further combinatorial analysis.",
          "size": 839,
          "precision": 1.0,
          "recall": 0.53,
          "accuracy": 0.765,
          "f1": 0.6928104575163399,
          "examples": [
            "So, the total number of possible outcomes when drawing 3 marbles without replacement is the number of ways to choose 3 marbles out of 12, regardless of color",
            "So, the total number of possible ways to deal 13 cards from the deck is the combination of 52 cards taken 13 at a time, which is denoted as C(52,13)",
            "So, when dealing 5 cards, the total number of possible outcomes is the number of ways to choose 5 cards from 52",
            "The total number of possible lottery tickets is the number of ways to choose 6 numbers out of 49",
            "So, the total number of ways to draw 3 cards from 52 is C(52,3), which is 52 choose 3",
            "The total number of possible hands is C(52, 5)",
            "The total number of possible 5-card hands is C(52,5), which is 2,598,960",
            "To find P(unique), I need to calculate the number of ways 30 people can have unique birthdays divided by the total number of possible birthday combinations",
            "So, in this case, the favorable outcomes are the number of ways to get 13 spades in a row, and the total possible outcomes are the number of ways to deal 13 cards from the deck",
            "So, the total number of ways to pick any two socks is the combination of 18 socks taken 2 at a time",
            "First, the total number of possible outcomes when drawing two cards from the deck is the combination of 52 cards taken 2 at a time",
            "So, the total number of possible outcomes is C(30, 6)",
            "The number of favorable outcomes is the combination of 15 nut-free chocolates taken 3 at a time, which is denoted as C(15, 3)",
            "First, I remember that probability problems often involve figuring out the number of favorable outcomes divided by the total number of possible outcomes",
            "Therefore, the total number of ways to pick 6 jelly beans is the combination of 30 jelly beans taken 6 at a time"
          ]
        },
        "14": {
          "title": "Explicit Enumeration of Sequence Elements",
          "description": "This function involves listing out the individual elements of a sequence (letters, numbers, terms, or objects) in order to make their structure or pattern explicit for further analysis. Included are sentences that directly enumerate or restate the sequence\u2019s items, often using phrases like \"First, I'll list...\" or simply presenting the elements in order. This does NOT include analysis, pattern identification, or inference\u2014only the act of explicitly laying out the sequence. These sentences typically appear early in the reasoning process, immediately after the problem is presented and before any pattern recognition or hypothesis generation.",
          "size": 539,
          "precision": 0.9743589743589743,
          "recall": 0.38,
          "accuracy": 0.685,
          "f1": 0.5467625899280576,
          "examples": [
            "Next, I'll identify the sequence of letters used:\n- A, B, C, D, E, F, G, H",
            "First, I'll list the given terms:\n- A1\n- B2\n- C3\n- D4\n\nNext, I'll look at the letters: A, B, C, D",
            "I notice that after J (position 1), the next letters are F, M, A, M, J, J, A, S, O, N",
            "First, I'll write down the letters in order: J, F, M, A, M, J, J, A, S, O, N, _",
            "Let me look at the letters:\n\nNOON: N, O, O, N\nLEVEL: L, E, V, E, L\nRADAR: R, A, D, A, R\n\nIs there a pattern in the letters",
            "T\n\nHmm, M, T, W, T",
            "So the first four letters are M, T, W, T",
            "Let me write down the letters I see: M, T, W, T, and then an underscore",
            "M, T, W, T",
            "M, T, W, T",
            "M, T, W, T",
            "Let's look at the letters:\n\nPosition: 1 2 3 4 5 6\nLetters: A A B A B C\n\nSo positions 1-5: A, A, B, A, B\nPosition 6: C\n\nHmm, maybe it's a repeating pattern",
            "First, I'll list the shapes and their corresponding numbers:\n- Triangle: 3\n- Square: 4\n- Pentagon: 5\n\nNext, I'll look for the pattern in the numbers",
            "So, if I write them in order, R comes first, then O, Y, G, B, I, V",
            "Let me list them out again to make sure:\n\n- AZ: A (1) to Z (26)\n- BY: B (2) to Y (25)\n- CX: C (3) to X (24)\n- DW: D (4) to W (23)\n\nSo the next one after DW would be E (5) to V (22), right"
          ]
        },
        "15": {
          "title": "Generating Additional Considerations and Dimensions",
          "description": "These sentences serve the function of explicitly expanding the scope of reasoning by introducing new factors, perspectives, or aspects that should be taken into account. They typically signal the reasoner's intent to avoid narrow thinking by systematically adding further relevant variables, implications, or contexts to the analysis. Included are statements that begin with phrases like \"I should also think about...\", \"I'm also considering...\", or \"Another thought is about...\", which introduce new, distinct considerations; not included are sentences that elaborate on already-introduced points, summarize, or synthesize information. These sentences usually appear after an initial line of reasoning, as the thinker broadens the analysis to ensure completeness or multidimensionality.",
          "size": 2116,
          "precision": 0.8026315789473685,
          "recall": 0.61,
          "accuracy": 0.73,
          "f1": 0.6931818181818182,
          "examples": [
            "I should also think about the data",
            "I'm also wondering about the challenges",
            "I should also consider the limitations",
            "I should also consider the challenges",
            "I should also think about examples",
            "I'm also thinking about the legal aspects",
            "I'm also thinking about the technology involved",
            "I also think about the economy",
            "I'm also thinking about the word itself",
            "I'm also thinking about the overall economy",
            "I should also consider the economic impact",
            "I should also think about the economic implications",
            "I should also think about the timing",
            "I should also think about the economic implications",
            "I'm also wondering about the psychological effects"
          ]
        }
      }
    },
    "17": {
      "accuracy": 0.7841176470588236,
      "categories": [
        [
          "0",
          "Hypothesis Rejection and Elimination",
          "These sentences serve the function of explicitly rejecting, dismissing, or eliminating candidate answers, hypotheses, or reasoning paths that have been considered but found to be inconsistent, incorrect, or otherwise unsuitable. Included in this category are statements that directly negate a prior idea (e.g., \"No, that doesn't fit,\" \"Wait, that's not right,\" \"But that's a stretch\"), often using language that signals negation, doubt, or exclusion. Not included are sentences that propose new ideas, express uncertainty without rejection, or summarize conclusions. These sentences typically appear after a candidate has been evaluated and before moving on to consider alternative possibilities, thus playing a key role in narrowing down the solution space during the reasoning process."
        ],
        [
          "1",
          "Analogical Mapping and Structural Alignment",
          "These sentences perform the function of explicitly mapping elements between two domains in an analogy, identifying the structural relationship (e.g., \"A is to B as C is to D\") and aligning corresponding roles or features. Included are sentences that articulate the analogy\u2019s structure, propose candidate mappings, or restate the analogy in canonical form to clarify the relational pattern. Not included are sentences that merely define terms, explain background knowledge, or provide the final answer without explicit mapping. These sentences typically appear after initial analysis and just before or during the answer selection phase, serving as the bridge between understanding the analogy and producing the answer."
        ],
        [
          "2",
          "Explicit Enumeration and Pattern Extraction",
          "These sentences serve to explicitly list, enumerate, or lay out the elements (numbers, letters, terms, or items) of a sequence, set, or pattern, often in order to visually or cognitively extract, clarify, or hypothesize about the underlying structure or rule. Included are statements that systematically write out the sequence, assign positions, or restate the elements to facilitate pattern recognition or further analysis. Not included are sentences that merely reference a pattern without explicit enumeration, or those that analyze, explain, or generalize the pattern after enumeration. These sentences typically appear early or mid-way in reasoning, immediately before or during the process of identifying or hypothesizing about a pattern or rule."
        ],
        [
          "3",
          "Explicit Expression of Uncertainty or Knowledge Gaps",
          "These sentences serve to explicitly acknowledge uncertainty, confusion, or incomplete understanding about a specific aspect of the reasoning process. Included are statements where the model directly admits not being sure, not knowing, or being confused about a detail, mechanism, or conclusion (e.g., \"I'm not entirely sure how that works,\" \"I'm a bit confused here,\" \"But I'm not 100% certain\"). NOT INCLUDED are hedged statements of probability (\"It might be the case that...\"), general speculation without self-reference, or expressions of doubt about external information rather than the model's own reasoning. These sentences typically appear after an attempted explanation, inference, or recall, often marking a transition to further exploration, qualification, or a request for clarification."
        ],
        [
          "4",
          "Hypothetical Manipulation and Spatial Simulation",
          "These sentences perform the cognitive function of mentally simulating geometric or spatial manipulations\u2014such as slicing, folding, rotating, or projecting shapes\u2014to predict or analyze the resulting forms or properties. Included are statements that set up or describe imagined operations on objects (e.g., \"If I slice...,\" \"When I fold...,\" \"If I rotate...\") and reason about the outcomes of these manipulations. Not included are sentences that merely state facts about shapes, define terms, or draw final conclusions without engaging in such hypothetical or spatial operations. These sentences typically appear in the middle stages of reasoning, where the model is actively working through possible scenarios to test or refine its understanding."
        ],
        [
          "5",
          "Final Answer Articulation",
          "These sentences serve the function of explicitly stating the final answer or conclusion reached after a reasoning process. They typically synthesize prior analysis, calculations, or deductions into a direct, unambiguous response\u2014often prefaced by phrases like \"So,\" \"Therefore,\" or \"Putting it all together.\" This category includes only those statements that present the ultimate solution or answer (sometimes with brief justification or summary), and does NOT include intermediate steps, ongoing reasoning, or restatements of the problem; they almost always appear at or near the end of a reasoning trace, marking the transition from reasoning to answer delivery."
        ],
        [
          "6",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional relevant factors, perspectives, or dimensions that may impact the answer. Included in this category are statements that explicitly signal the intention to consider further aspects (\"I should also think about...,\" \"I'm also wondering about...,\" \"I also need to consider...\"), often using language that marks an additive or supplementary move. This function does NOT include the initial identification of the main issue, deep analysis of a single factor, or summary/conclusion statements. These sentences typically appear after an initial line of reasoning, as the reasoner seeks to ensure completeness or avoid oversight by systematically expanding the set of considerations."
        ],
        [
          "7",
          "Retrieval and Articulation of Background Knowledge",
          "These sentences serve to recall and state relevant factual information, definitions, or general knowledge from memory to inform the reasoning process. Included are statements that explicitly present known facts, properties, or associations about objects, concepts, or categories (e.g., \"I know that birds lay eggs,\" \"A keyboard is a tool used for typing, right\"). Not included are sentences that speculate, hypothesize, analyze, or draw conclusions based on this knowledge. These sentences typically appear early or mid-way in reasoning, often immediately before or after a question is posed, to ground subsequent analysis in established information."
        ],
        [
          "8",
          "Explicit Step-by-Step Arithmetic Computation",
          "These sentences perform and narrate explicit, concrete arithmetic calculations (e.g., addition, multiplication, division, exponentiation) as part of a multi-step solution. Included are statements that break down calculations into intermediate steps, often showing partial results or chaining operations (e.g., \"6 * 5 is 30, and 30 * 4 is 120\"). Not included are sentences that merely state a final result without showing the calculation, or those that discuss general strategies, definitions, or set up equations without executing the arithmetic. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding the final answer or conclusion."
        ],
        [
          "9",
          "Generating and Enumerating Alternative Hypotheses",
          "These sentences serve the function of proposing possible answers, explanations, or interpretations in response to a problem or prompt, often in a speculative or brainstorming manner. They are characterized by tentative language (\"maybe,\" \"alternatively,\" \"perhaps,\" \"or maybe,\" \"wait, maybe\") and typically enumerate multiple, mutually exclusive possibilities without yet committing to or evaluating them. This function is distinct from evaluating, justifying, or selecting among options; it is focused solely on the creative generation of candidate solutions, and these sentences usually appear in the exploratory, early-to-middle phase of reasoning, before a final answer is chosen."
        ],
        [
          "10",
          "Metacognitive Initiation of Deliberate Analytical Processing",
          "These sentences explicitly signal the LLM's conscious shift into a focused, step-by-step, or alternative mode of reasoning. They serve to pause, reset, or reorient the reasoning process, often after encountering uncertainty, ambiguity, or a need for deeper analysis. Included are phrases that announce an intention to think carefully, reconsider, visualize, or approach the problem methodically; excluded are actual substantive reasoning steps, conclusions, or mere expressions of confusion (\"Hmm,\" \"Wait\"). These sentences typically appear at transition points\u2014before launching into detailed analysis, when changing strategy, or after recognizing a need for clarification."
        ],
        [
          "11",
          "Enumeration of Sample Space and Favorable Outcomes",
          "These sentences perform the cognitive function of explicitly identifying and quantifying the total number of possible outcomes (the sample space) and/or the number of favorable outcomes in a combinatorial or probabilistic scenario. This includes statements that calculate or state the size of the sample space (e.g., \"the total number of possible hands is C(52, 5)\") and those that enumerate favorable cases (e.g., \"the number of ways to choose 3 face cards is C(16,3)\"). It does NOT include the actual calculation of probabilities, the setup of probability formulas, or the interpretation of results\u2014only the enumeration or calculation of counts that serve as inputs to those later steps. These sentences typically appear in the early to middle stages of probabilistic reasoning, immediately before probability computation."
        ],
        [
          "12",
          "Problem Identification and Framing",
          "These sentences serve the cognitive function of explicitly identifying, articulating, and framing the central problem or question to be addressed in the reasoning process. They include statements where the LLM declares what it is trying to \"figure out,\" \"solve,\" or \"determine,\" often rephrasing or summarizing the task at hand. This category does NOT include sentences that propose solutions, analyze information, reason through steps, or reflect on progress; it is limited to the initial establishment of the reasoning target. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent analysis."
        ],
        [
          "13",
          "Generating Alternative Solution Proposals",
          "These sentences serve the function of brainstorming and proposing multiple possible solutions, approaches, or ideas in response to a problem or challenge. Included in this category are statements that introduce a new, concrete possibility (often prefaced by \"maybe,\" \"perhaps,\" \"another idea,\" \"alternatively,\" \"or,\" etc.), typically without yet evaluating or selecting among them. NOT INCLUDED are sentences that analyze, compare, justify, or select among options, nor those that summarize, explain background, or reflect on the reasoning process. These sentences most often appear in the exploratory or ideation phase, usually after the problem is understood but before narrowing down to a final choice."
        ],
        [
          "14",
          "Projecting Downstream Consequences and Ripple Effects",
          "These sentences serve the cognitive function of projecting potential downstream consequences, secondary effects, or ripple effects that may result from a proposed change, event, or intervention. Included in this category are statements that explicitly speculate about indirect, follow-on, or system-wide impacts\u2014often using language like \"this could lead to,\" \"might result in,\" \"could impact,\" or \"might have broader implications.\" Not included are direct effects, initial outcomes, or statements that merely describe the immediate result of an action; these sentences specifically focus on what happens next or elsewhere as a result of the initial change. They typically appear after the primary effects have been established, expanding the reasoning to consider broader or longer-term implications."
        ],
        [
          "15",
          "Generating Mechanistic Explanations (Causal/Process Reasoning)",
          "These sentences articulate hypothesized mechanisms, causal relationships, or process-based explanations for observed phenomena or posed questions. They typically describe how or why something happens by referencing underlying entities, properties, or interactions (e.g., molecular motion, energy transfer, structural arrangement), often using causal language (\"because,\" \"so,\" \"as a result,\" \"which makes,\" \"allows,\" \"causes\"). INCLUDED are statements that propose or elaborate on the internal workings or causal chains underlying a phenomenon; NOT INCLUDED are mere factual recalls, definitions, procedural steps, or statements that only restate the question or summarize conclusions. These sentences most often appear in the middle of reasoning traces, forming the core of the explanatory process."
        ],
        [
          "16",
          "Hypothetical Scenario Construction and State Tracking",
          "These sentences construct, explore, or track the consequences of specific hypothetical actions, states, or assignments within the problem space (\"If I take the goat over first, then...\"; \"So, if I was in third place and I pass the second-place runner...\"). This function includes conditional statements, stepwise updates, and explicit enumeration of possible configurations or outcomes as the reasoner mentally simulates different possibilities. It does NOT include general background knowledge, abstract summarization, or final conclusions; rather, these sentences typically appear in the middle of reasoning traces as the LLM works through the problem by mapping out and updating possible states or scenarios."
        ]
      ],
      "orthogonality": 0.8720346093177795,
      "assigned_fraction": 0.92,
      "category_counts": {
        "0": 2,
        "1": 2,
        "2": 4,
        "3": 4,
        "4": 0,
        "5": 2,
        "6": 2,
        "7": 6,
        "8": 1,
        "9": 2,
        "10": 5,
        "11": 3,
        "12": 4,
        "13": 3,
        "14": 3,
        "15": 1,
        "16": 2,
        "None": 4
      },
      "detailed_results": {
        "0": {
          "title": "Hypothesis Rejection and Elimination",
          "description": "These sentences serve the function of explicitly rejecting, dismissing, or eliminating candidate answers, hypotheses, or reasoning paths that have been considered but found to be inconsistent, incorrect, or otherwise unsuitable. Included in this category are statements that directly negate a prior idea (e.g., \"No, that doesn't fit,\" \"Wait, that's not right,\" \"But that's a stretch\"), often using language that signals negation, doubt, or exclusion. Not included are sentences that propose new ideas, express uncertainty without rejection, or summarize conclusions. These sentences typically appear after a candidate has been evaluated and before moving on to consider alternative possibilities, thus playing a key role in narrowing down the solution space during the reasoning process.",
          "size": 1304,
          "precision": 0.9074074074074074,
          "recall": 0.49,
          "accuracy": 0.72,
          "f1": 0.6363636363636364,
          "examples": [
            "No, that doesn't fit",
            "Wait, no, that's not matching",
            "But that's not shorter",
            "Wait, that's still alphabetical, so that's not allowed",
            "No, that doesn't quite make sense",
            "No, that doesn't make sense",
            "No, that doesn't fit",
            "Hmm, that doesn't quite make sense",
            "Hmm, that might not fit",
            "But that seems a bit off",
            "But that's a stretch",
            "Wait, no, that's not right",
            "Hmm, maybe that's not the right path",
            "Hmm, that doesn't seem to fit",
            "But that's not the structure given"
          ]
        },
        "1": {
          "title": "Analogical Mapping and Structural Alignment",
          "description": "These sentences perform the function of explicitly mapping elements between two domains in an analogy, identifying the structural relationship (e.g., \"A is to B as C is to D\") and aligning corresponding roles or features. Included are sentences that articulate the analogy\u2019s structure, propose candidate mappings, or restate the analogy in canonical form to clarify the relational pattern. Not included are sentences that merely define terms, explain background knowledge, or provide the final answer without explicit mapping. These sentences typically appear after initial analysis and just before or during the answer selection phase, serving as the bridge between understanding the analogy and producing the answer.",
          "size": 1043,
          "precision": 0.9649122807017544,
          "recall": 0.55,
          "accuracy": 0.765,
          "f1": 0.7006369426751593,
          "examples": [
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "So, \"brick is to building\" as \"tree is to forest",
            "So, \"sail is to boat\" as \"wing is to [blank]",
            "So, if paint is to artist, then the blank should be something that words are to",
            "So, \"words are to expression as paint is to artist",
            "So, \"words are to expression as paint is to artist",
            "So if the pupil is to the eye as the aperture is to the camera, then maybe the blank is \"camera",
            "So, the structure is \"Anchor is to ship as foundation is to sail\"",
            "\" So, the analogy is that the ocean is to a wave, and the Earth is to something",
            "So, in the analogy, the Earth is to something as the ocean is to waves",
            "So, the mast is to boat as the wing is to airplane",
            "So if pupil is to eye as aperture is to blank, then blank would be the camera, because the eye is the camera organ",
            "\" So, \"Camera is to photo as pen is to writing",
            "So, \"archive is to history\" as \"seed bank is to [blank]",
            "Wait, so if umbrella is to rain as sunscreen is to the sun, then the blank should be \"sun"
          ]
        },
        "2": {
          "title": "Explicit Enumeration and Pattern Extraction",
          "description": "These sentences serve to explicitly list, enumerate, or lay out the elements (numbers, letters, terms, or items) of a sequence, set, or pattern, often in order to visually or cognitively extract, clarify, or hypothesize about the underlying structure or rule. Included are statements that systematically write out the sequence, assign positions, or restate the elements to facilitate pattern recognition or further analysis. Not included are sentences that merely reference a pattern without explicit enumeration, or those that analyze, explain, or generalize the pattern after enumeration. These sentences typically appear early or mid-way in reasoning, immediately before or during the process of identifying or hypothesizing about a pattern or rule.",
          "size": 632,
          "precision": 0.875,
          "recall": 0.63,
          "accuracy": 0.77,
          "f1": 0.7325581395348838,
          "examples": [
            "Let me list them out again to make sure:\n\n- AZ: A (1) to Z (26)\n- BY: B (2) to Y (25)\n- CX: C (3) to X (24)\n- DW: D (4) to W (23)\n\nSo the next one after DW would be E (5) to V (22), right",
            "I notice that after J (position 1), the next letters are F, M, A, M, J, J, A, S, O, N",
            "Next, I'll identify the sequence of letters used:\n- A, B, C, D, E, F, G, H",
            "First, I'll list the given terms:\n- A1\n- B2\n- C3\n- D4\n\nNext, I'll look at the letters: A, B, C, D",
            "So, if I write them in order, R comes first, then O, Y, G, B, I, V",
            "So, the order in the alphabet is R(18), O(15), Y(25), G(7), B(2), I(9), V(22)",
            "Let me look at the letters:\n\nNOON: N, O, O, N\nLEVEL: L, E, V, E, L\nRADAR: R, A, D, A, R\n\nIs there a pattern in the letters",
            "So O, then T, T, then F, F, then S, S, and the next would be",
            "T\n\nHmm, M, T, W, T",
            "Let me check:\n\n- Uni (1)\n- Bi (2)\n- Tri (3)\n- Quad (4)\n- Penta (5)\n\nYes, that makes sense",
            "Maybe the pattern is that after J, it's F, M, A, M, J, J, A, and then S, O, N",
            "R is the 18th letter, so the next letters would be S, T, U, etc",
            "So AZ is 1-26, BY is 2-25, CX is 3-24, and so on",
            "So the sequence of numbers is: 1,1,2,1,2,3",
            "Let's look at the letters:\n\nPosition: 1 2 3 4 5 6\nLetters: A A B A B C\n\nSo positions 1-5: A, A, B, A, B\nPosition 6: C\n\nHmm, maybe it's a repeating pattern"
          ]
        },
        "3": {
          "title": "Explicit Expression of Uncertainty or Knowledge Gaps",
          "description": "These sentences serve to explicitly acknowledge uncertainty, confusion, or incomplete understanding about a specific aspect of the reasoning process. Included are statements where the model directly admits not being sure, not knowing, or being confused about a detail, mechanism, or conclusion (e.g., \"I'm not entirely sure how that works,\" \"I'm a bit confused here,\" \"But I'm not 100% certain\"). NOT INCLUDED are hedged statements of probability (\"It might be the case that...\"), general speculation without self-reference, or expressions of doubt about external information rather than the model's own reasoning. These sentences typically appear after an attempted explanation, inference, or recall, often marking a transition to further exploration, qualification, or a request for clarification.",
          "size": 695,
          "precision": 1.0,
          "recall": 0.76,
          "accuracy": 0.88,
          "f1": 0.8636363636363636,
          "examples": [
            "But I'm not entirely sure how that works in detail",
            "But I'm not entirely sure",
            "I'm not entirely sure about that part",
            "But I'm not certain about this",
            "But I'm not entirely sure about all this",
            "But I'm not entirely sure how that control happens",
            "I'm not entirely sure about all the nuances, but this is my initial understanding",
            "But I'm not entirely sure",
            "But I'm not 100% certain",
            "I'm not sure if I'm missing anything",
            "But I'm not entirely sure",
            "But I'm not exactly sure how that works",
            "I'm not too clear on that, though",
            "I'm a bit confused here",
            "But I'm not entirely sure"
          ]
        },
        "4": {
          "title": "Hypothetical Manipulation and Spatial Simulation",
          "description": "These sentences perform the cognitive function of mentally simulating geometric or spatial manipulations\u2014such as slicing, folding, rotating, or projecting shapes\u2014to predict or analyze the resulting forms or properties. Included are statements that set up or describe imagined operations on objects (e.g., \"If I slice...,\" \"When I fold...,\" \"If I rotate...\") and reason about the outcomes of these manipulations. Not included are sentences that merely state facts about shapes, define terms, or draw final conclusions without engaging in such hypothetical or spatial operations. These sentences typically appear in the middle stages of reasoning, where the model is actively working through possible scenarios to test or refine its understanding.",
          "size": 1325,
          "precision": 0.9714285714285714,
          "recall": 0.68,
          "accuracy": 0.83,
          "f1": 0.8,
          "examples": [
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "But in the case of an icosahedron, each face is a triangle, so the cross-section might be a regular polygon with more sides",
            "So, if I take a cross-section parallel to the base of each pyramid, it should be a square",
            "But wait, in 3D, the cross-section of a cone with a plane can be a triangle only if the plane intersects the apex and the base along a straight line",
            "Since each face is a triangle, and the icosahedron has 20 faces, slicing through the center parallel to one face would intersect multiple edges",
            "If I slice the cone parallel to a generatrix, the resulting cross-section should be a straight line, but in three dimensions, it's more complex",
            "If I take a hexagon and fold it along three lines connecting opposite vertices, each fold is essentially creating a dihedral angle between the two halves of the hexagon",
            "If I slice the cone parallel to a side, the cross-section would be a triangle because the cone's surface is made up of straight lines (generatrices)",
            "If I slice parallel to a side, the cross-section should be a triangle, but in three dimensions, it's a triangle that's part of the cone's surface",
            "Wait, another idea: if I take a cross-section parallel to a face of an icosahedron, the cross-section is a smaller regular polygon",
            "If you have a cube and light is coming from one corner, the shadow on the ground would be a regular hexagon",
            "If I slice parallel to a face, the cross-section should be a regular polygon",
            "The octahedron has faces in all directions, so if I pick two opposite faces, say the top and bottom ones, and then slice it parallel to those, the cross-section should be somewhere in the middle",
            "Since the octahedron is regular, the cross-section should be a regular quadrilateral, which is a square"
          ]
        },
        "5": {
          "title": "Final Answer Articulation",
          "description": "These sentences serve the function of explicitly stating the final answer or conclusion reached after a reasoning process. They typically synthesize prior analysis, calculations, or deductions into a direct, unambiguous response\u2014often prefaced by phrases like \"So,\" \"Therefore,\" or \"Putting it all together.\" This category includes only those statements that present the ultimate solution or answer (sometimes with brief justification or summary), and does NOT include intermediate steps, ongoing reasoning, or restatements of the problem; they almost always appear at or near the end of a reasoning trace, marking the transition from reasoning to answer delivery.",
          "size": 783,
          "precision": 0.9111111111111111,
          "recall": 0.41,
          "accuracy": 0.685,
          "f1": 0.5655172413793103,
          "examples": [
            "So, the answer is 30 cubes in total",
            "Therefore, the probability is 5/18",
            "So, the answer should be a triangle",
            "So, the answer is \"bacteria",
            "So, putting it all together, the most accurate answer is \"bacteria",
            "So, the answer should be six identical pyramids",
            "Therefore, the sum is 64",
            "Therefore, the answer should be a hexagon",
            "So, I think the answer is \"maps",
            "So, yeah, the answer should be a circle",
            "So, I think I'm confident that the probability is 1/24",
            "So, the answer is a person",
            "So, the probability is 5/9",
            "So, the answer should be \"bottom",
            "Therefore, the conclusion is that X is not an A"
          ]
        },
        "6": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional relevant factors, perspectives, or dimensions that may impact the answer. Included in this category are statements that explicitly signal the intention to consider further aspects (\"I should also think about...,\" \"I'm also wondering about...,\" \"I also need to consider...\"), often using language that marks an additive or supplementary move. This function does NOT include the initial identification of the main issue, deep analysis of a single factor, or summary/conclusion statements. These sentences typically appear after an initial line of reasoning, as the reasoner seeks to ensure completeness or avoid oversight by systematically expanding the set of considerations.",
          "size": 2291,
          "precision": 0.8939393939393939,
          "recall": 0.59,
          "accuracy": 0.76,
          "f1": 0.7108433734939759,
          "examples": [
            "I should also think about the data",
            "I'm also wondering about the challenges",
            "I should also think about the structure of plastic",
            "I should also consider the limitations",
            "I'm also thinking about the legal aspects",
            "I also think about the applications",
            "I'm also thinking about the overall economy",
            "I should also think about examples",
            "I should also consider the challenges",
            "I'm also thinking about the technology involved",
            "I also think about the environment",
            "I'm also thinking about the word itself",
            "I should also consider the environment",
            "I'm also wondering about the role of genetic drift",
            "I also think about the economy"
          ]
        },
        "7": {
          "title": "Retrieval and Articulation of Background Knowledge",
          "description": "These sentences serve to recall and state relevant factual information, definitions, or general knowledge from memory to inform the reasoning process. Included are statements that explicitly present known facts, properties, or associations about objects, concepts, or categories (e.g., \"I know that birds lay eggs,\" \"A keyboard is a tool used for typing, right\"). Not included are sentences that speculate, hypothesize, analyze, or draw conclusions based on this knowledge. These sentences typically appear early or mid-way in reasoning, often immediately before or after a question is posed, to ground subsequent analysis in established information.",
          "size": 1085,
          "precision": 0.7941176470588235,
          "recall": 0.81,
          "accuracy": 0.8,
          "f1": 0.801980198019802,
          "examples": [
            "Trees come to mind immediately because they have branches, trunks, and leaves",
            "I remember that deserts are dry, sandy, and usually very hot, while oases are areas of greenery or water in the middle of a desert",
            "A wing is part of an airplane or a bird, right",
            "I know that some furniture has legs, like tables and chairs",
            "A boat has a hull, a mast, a sail, and so on",
            "Ships sometimes have a figurehead, which is like a decorative sculpture on the front",
            "They are physical objects that you play, like strings, woodwinds, brass, etc",
            "Birds have feathers, which are made of keratin too, but they're different structures",
            "Bark is something trees have, their outer covering",
            "I know that birds do lay eggs, but so do reptiles like turtles, fish like salmon, and even some mammals, though I think most mammals don't lay eggs",
            "They use their wings differently, but they are mammals, not birds",
            "\" A leaf is a part of a plant, specifically a tree",
            "Bushes can have branches, but they also have leaves and sometimes trunks",
            "Scales are a type of skin for fish, and bark is a type of skin for trees",
            "It's a snakelike structure that helps in hearing"
          ]
        },
        "8": {
          "title": "Explicit Step-by-Step Arithmetic Computation",
          "description": "These sentences perform and narrate explicit, concrete arithmetic calculations (e.g., addition, multiplication, division, exponentiation) as part of a multi-step solution. Included are statements that break down calculations into intermediate steps, often showing partial results or chaining operations (e.g., \"6 * 5 is 30, and 30 * 4 is 120\"). Not included are sentences that merely state a final result without showing the calculation, or those that discuss general strategies, definitions, or set up equations without executing the arithmetic. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding the final answer or conclusion.",
          "size": 2352,
          "precision": 0.9761904761904762,
          "recall": 0.41,
          "accuracy": 0.7,
          "f1": 0.5774647887323944,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "Multiplying them together: 4 \u00d7 9 = 36, and 36 \u00d7 5 = 180",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Let me calculate that:\n\n2\u00b2 is 4, 3\u00b2 is 9, and 5 is 5",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Their sum is 1 + 2 + 5 + 12 = 20, and the product is 1*2*5*12 = 120",
            "Their sum is 1 + 2 + 3 + 14 = 20, but the product is 1*2*3*14 = 84",
            "Let me calculate that: 6 * 6 is 36, and 36 * 6 is 216",
            "Now, 180 \u00d7 5 = 900, so 180 \u00d7 55 = 9000 + 900 = 9900"
          ]
        },
        "9": {
          "title": "Generating and Enumerating Alternative Hypotheses",
          "description": "These sentences serve the function of proposing possible answers, explanations, or interpretations in response to a problem or prompt, often in a speculative or brainstorming manner. They are characterized by tentative language (\"maybe,\" \"alternatively,\" \"perhaps,\" \"or maybe,\" \"wait, maybe\") and typically enumerate multiple, mutually exclusive possibilities without yet committing to or evaluating them. This function is distinct from evaluating, justifying, or selecting among options; it is focused solely on the creative generation of candidate solutions, and these sentences usually appear in the exploratory, early-to-middle phase of reasoning, before a final answer is chosen.",
          "size": 895,
          "precision": 0.8846153846153846,
          "recall": 0.92,
          "accuracy": 0.9,
          "f1": 0.9019607843137256,
          "examples": [
            "Alternatively, maybe it's something like a shadow",
            "Alternatively, maybe it's a symbol or a sign",
            "Maybe it's something like a problem",
            "Alternatively, maybe it's about the movement",
            "Alternatively, maybe it's a keyhole",
            "Alternatively, maybe it's about the function",
            "Alternatively, maybe it's a palindrome or something",
            "Or maybe it's a metaphorical answer, like a family tree or something",
            "Alternatively, maybe it's about the support",
            "Another thought: maybe it's a question of anatomy",
            "Wait, maybe it's a metaphor",
            "Maybe it's a concept like knowledge",
            "Alternatively, maybe it's about the function",
            "Alternatively, maybe it's something like a paper towel",
            "Alternatively, maybe it's about the support structure"
          ]
        },
        "10": {
          "title": "Metacognitive Initiation of Deliberate Analytical Processing",
          "description": "These sentences explicitly signal the LLM's conscious shift into a focused, step-by-step, or alternative mode of reasoning. They serve to pause, reset, or reorient the reasoning process, often after encountering uncertainty, ambiguity, or a need for deeper analysis. Included are phrases that announce an intention to think carefully, reconsider, visualize, or approach the problem methodically; excluded are actual substantive reasoning steps, conclusions, or mere expressions of confusion (\"Hmm,\" \"Wait\"). These sentences typically appear at transition points\u2014before launching into detailed analysis, when changing strategy, or after recognizing a need for clarification.",
          "size": 1227,
          "precision": 0.941747572815534,
          "recall": 0.97,
          "accuracy": 0.955,
          "f1": 0.9556650246305418,
          "examples": [
            "Let me try to think more carefully",
            "Let me think",
            "Let me think again",
            "Let me think differently",
            "Let me try to visualize it",
            "Let me think again",
            "Let me think again",
            "Let me try to visualize it",
            "Let me think again",
            "Let me think about this step by step",
            "Let me think about this step by step",
            "Let me think",
            "Let me think again",
            "Let me think through it step by step",
            "Let me think about it step by step"
          ]
        },
        "11": {
          "title": "Enumeration of Sample Space and Favorable Outcomes",
          "description": "These sentences perform the cognitive function of explicitly identifying and quantifying the total number of possible outcomes (the sample space) and/or the number of favorable outcomes in a combinatorial or probabilistic scenario. This includes statements that calculate or state the size of the sample space (e.g., \"the total number of possible hands is C(52, 5)\") and those that enumerate favorable cases (e.g., \"the number of ways to choose 3 face cards is C(16,3)\"). It does NOT include the actual calculation of probabilities, the setup of probability formulas, or the interpretation of results\u2014only the enumeration or calculation of counts that serve as inputs to those later steps. These sentences typically appear in the early to middle stages of probabilistic reasoning, immediately before probability computation.",
          "size": 825,
          "precision": 1.0,
          "recall": 0.5,
          "accuracy": 0.75,
          "f1": 0.6666666666666666,
          "examples": [
            "So, the total number of possible outcomes when drawing 3 marbles without replacement is the number of ways to choose 3 marbles out of 12, regardless of color",
            "So, the total number of possible ways to deal 13 cards from the deck is the combination of 52 cards taken 13 at a time, which is denoted as C(52,13)",
            "The total number of possible lottery tickets is the number of ways to choose 6 numbers out of 49",
            "So, when dealing 5 cards, the total number of possible outcomes is the number of ways to choose 5 cards from 52",
            "So, the total number of ways to draw 3 cards from 52 is C(52,3), which is 52 choose 3",
            "First, the total number of possible outcomes when drawing two cards from the deck is the combination of 52 cards taken 2 at a time",
            "The total number of possible hands is C(52, 5)",
            "The total number of possible 5-card hands is C(52,5), which is 2,598,960",
            "Since there are 16 face cards in the deck, the number of ways to choose 3 face cards is C(16,3)",
            "And the number of favorable outcomes is the number of ways to choose 13 spades from the 13 available spades, which is C(13,13)",
            "So, in this case, the favorable outcomes are the number of ways to get 13 spades in a row, and the total possible outcomes are the number of ways to deal 13 cards from the deck",
            "The number of ways to choose 3 different numbers from 6 is 6 choose 3, which is calculated as 6",
            "So, the total number of 5-card hands is C(52, 5)",
            "Therefore, the total number of ways to pick 6 jelly beans is the combination of 30 jelly beans taken 6 at a time",
            "To find P(unique), I need to calculate the number of ways 30 people can have unique birthdays divided by the total number of possible birthday combinations"
          ]
        },
        "12": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve the cognitive function of explicitly identifying, articulating, and framing the central problem or question to be addressed in the reasoning process. They include statements where the LLM declares what it is trying to \"figure out,\" \"solve,\" or \"determine,\" often rephrasing or summarizing the task at hand. This category does NOT include sentences that propose solutions, analyze information, reason through steps, or reflect on progress; it is limited to the initial establishment of the reasoning target. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent analysis.",
          "size": 1088,
          "precision": 0.8695652173913043,
          "recall": 0.6,
          "accuracy": 0.755,
          "f1": 0.7100591715976331,
          "examples": [
            "Okay, so I'm trying to figure out the systemic impact of vertical farming in major cities",
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I'm trying to figure out the systemic effects of making college education free",
            "Okay, so I'm trying to figure out the ripple effects of making college education free",
            "Okay, so I'm trying to figure out the long-term effects of making all public transportation free in a city",
            "Okay, so I'm trying to figure out the ripple effects of implementing a global currency",
            "Okay, so I need to figure out how sound travels through different mediums",
            "Okay, so I need to figure out how to teach kids about sustainability through play",
            "Okay, so I'm trying to figure out how universal healthcare would affect different parts of society",
            "Okay, so I need to figure out how to build shelter using only natural materials",
            "Okay, so I'm trying to figure out how plants sense and grow toward light",
            "Okay, so I'm trying to figure out how automated vehicles might affect transportation and urban planning",
            "Okay, so I'm trying to figure out the systemic effects of drastically reducing military spending worldwide",
            "Okay, so I'm trying to figure out how gravity affects objects of different masses",
            "Okay, so I'm trying to figure out how universal internet access would affect global education and commerce"
          ]
        },
        "13": {
          "title": "Generating Alternative Solution Proposals",
          "description": "These sentences serve the function of brainstorming and proposing multiple possible solutions, approaches, or ideas in response to a problem or challenge. Included in this category are statements that introduce a new, concrete possibility (often prefaced by \"maybe,\" \"perhaps,\" \"another idea,\" \"alternatively,\" \"or,\" etc.), typically without yet evaluating or selecting among them. NOT INCLUDED are sentences that analyze, compare, justify, or select among options, nor those that summarize, explain background, or reflect on the reasoning process. These sentences most often appear in the exploratory or ideation phase, usually after the problem is understood but before narrowing down to a final choice.",
          "size": 1332,
          "precision": 0.8076923076923077,
          "recall": 0.63,
          "accuracy": 0.74,
          "f1": 0.7078651685393258,
          "examples": [
            "Maybe use a projector to cast images onto a wall and then modify them with paint or other materials",
            "Another idea: perhaps I can use the table to hold the mirror at a certain angle and use it to focus light onto a specific point, creating a hotspot that could be used to start a fire or melt through a material",
            "Or perhaps I can use the table to support something else, like a ladder made from tied-together items, but I don't have any ropes or strings",
            "Another thought: maybe I can use the table to create a ramp or a slope to reach a higher place, but without any other objects, that seems impossible",
            "Another thought is using a system of flags or colored cloth tied to something visible, like a tree or a building, to signal from a distance",
            "Alternatively, perhaps I can use the table to hold the mirror at an angle and create a parabolic shape, which could be used to reflect light more efficiently",
            "Also, using natural materials like leaves or grass for insulation could help with airflow",
            "Maybe creating a DIY bass trap by stuffing a large pillow or using a thick rug could help with low-frequency sounds",
            "Or use the ground as a canvas by drawing with sticks or stones",
            "Maybe use charcoals to create drawings, or use the heat of a lighter to make abstract burns on paper or wood",
            "I could use materials like insulation, maybe a thick layer of soil to keep the temperature stable, and control the humidity with some kind of dehumidifier or by placing containers in water",
            "If it's indoors, maybe I can use natural light or shadows to help sort materials based on their transparency",
            "Maybe combining screens with different sizes and using natural airflow to separate materials",
            "Maybe I can project shadows or use a flashlight to make patterns on the wall or paper",
            "Maybe paint on fabric using natural dyes or use fabric as a medium to create textile art"
          ]
        },
        "14": {
          "title": "Projecting Downstream Consequences and Ripple Effects",
          "description": "These sentences serve the cognitive function of projecting potential downstream consequences, secondary effects, or ripple effects that may result from a proposed change, event, or intervention. Included in this category are statements that explicitly speculate about indirect, follow-on, or system-wide impacts\u2014often using language like \"this could lead to,\" \"might result in,\" \"could impact,\" or \"might have broader implications.\" Not included are direct effects, initial outcomes, or statements that merely describe the immediate result of an action; these sentences specifically focus on what happens next or elsewhere as a result of the initial change. They typically appear after the primary effects have been established, expanding the reasoning to consider broader or longer-term implications.",
          "size": 2144,
          "precision": 1.0,
          "recall": 0.68,
          "accuracy": 0.84,
          "f1": 0.8095238095238095,
          "examples": [
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "This could lead to loss of species and disrupted ecosystems, which might have broader environmental consequences",
            "However, the shift might also affect industries that rely on fossil fuels, like transportation or energy production, as people might travel more during their longer weekends",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "However, the transition could be painful for industries that can't adapt, leading to job losses and economic struggles in certain regions",
            "This could lead to changes in how public transportation is operated and maintained, possibly leading to cost savings or service changes",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "More internet usage might lead to higher energy consumption, which could strain resources and contribute to climate change",
            "Plus, with more time at home, there might be less energy use during peak hours or reduced demand for office spaces, which could free up resources and lower costs for businesses",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions"
          ]
        },
        "15": {
          "title": "Generating Mechanistic Explanations (Causal/Process Reasoning)",
          "description": "These sentences articulate hypothesized mechanisms, causal relationships, or process-based explanations for observed phenomena or posed questions. They typically describe how or why something happens by referencing underlying entities, properties, or interactions (e.g., molecular motion, energy transfer, structural arrangement), often using causal language (\"because,\" \"so,\" \"as a result,\" \"which makes,\" \"allows,\" \"causes\"). INCLUDED are statements that propose or elaborate on the internal workings or causal chains underlying a phenomenon; NOT INCLUDED are mere factual recalls, definitions, procedural steps, or statements that only restate the question or summarize conclusions. These sentences most often appear in the middle of reasoning traces, forming the core of the explanatory process.",
          "size": 1475,
          "precision": 0.7909090909090909,
          "recall": 0.87,
          "accuracy": 0.82,
          "f1": 0.8285714285714286,
          "examples": [
            "Gases expand when heated because their molecules have more energy and push against the walls of the balloon more, making it bigger",
            "Maybe temperature affects the solubility by influencing the kinetic energy of the molecules, making them move around more and interact better with water",
            "If the medium is more elastic, it can store and release energy more effectively, which allows the sound wave to travel farther and maintain its shape better",
            "It must be because water is a denser medium, so the sound waves can move faster through the closely packed particles",
            "Solids allow the wave to move faster because the particles are closely packed and can support the wave more efficiently",
            "Some materials might conduct better when they're heated because the increased temperature gives the electrons more energy to move around",
            "In air, the electrons in the air molecules slow it down a bit because they interact with the electric field of the light",
            "Maybe the molecules in honey are arranged in a way that makes it harder for them to move past each other, increasing the viscosity",
            "The rising motion also causes the surrounding air to move inwards, creating winds that can be quite strong",
            "When light hits the surface of the water, it reflects, and maybe the straw's curvature causes some of that light to bend around it, making it look like the straw is curved",
            "On the other hand, dark colored materials like black absorb light, which might be because their electrons can't easily move to match the light's energy",
            "So the water molecules start moving faster as they absorb heat, which makes the water feel warmer",
            "For example, when ice melts, the hydrogen bonds between water molecules break because the energy from heat provides the energy needed to overcome those bonds",
            "Salt might interact with the fat molecules, changing how they arrange and possibly preventing the formation of large ice crystals",
            "That makes some sense because stretching would increase the distance between molecules, possibly increasing the surface area where friction can occur, leading to more heat"
          ]
        },
        "16": {
          "title": "Hypothetical Scenario Construction and State Tracking",
          "description": "These sentences construct, explore, or track the consequences of specific hypothetical actions, states, or assignments within the problem space (\"If I take the goat over first, then...\"; \"So, if I was in third place and I pass the second-place runner...\"). This function includes conditional statements, stepwise updates, and explicit enumeration of possible configurations or outcomes as the reasoner mentally simulates different possibilities. It does NOT include general background knowledge, abstract summarization, or final conclusions; rather, these sentences typically appear in the middle of reasoning traces as the LLM works through the problem by mapping out and updating possible states or scenarios.",
          "size": 1033,
          "precision": 0.6702127659574468,
          "recall": 0.63,
          "accuracy": 0.66,
          "f1": 0.6494845360824743,
          "examples": [
            "If I take the wolf over first, then on the starting side, I have the goat and the cabbage",
            "Wait, perhaps the man is on the same side as the dog, but the problem says the man is on one side, and the dog is on the other",
            "So, if I take the goat over first, then on the starting side, I have wolf and cabbage",
            "If the doctor is male, then the boy is his son, but the doctor is not the boy's father",
            "So, if he arrives on Friday, stays for three days, and leaves on Friday, it's because three days later is also a Friday",
            "Wait, maybe the surgeon is the son, and he's saying he can't operate on himself because he's his own son",
            "\" If the surgeon is the father, and he's saying, \"I can't operate on him, he's my son,\" but the son is actually the surgeon's own child, which is the father's son",
            "So, if I was in third place and I pass the second-place runner, I'm now in second",
            "The doctor is the boy's mother, so the boy is the doctor's son, and the doctor isn't the boy's father because she's his mother",
            "But if the shadow is from another source, then the sun doesn't have to be",
            "Maybe the surgeon is the father, and he's the one who died, but the son is being operated on by someone else",
            "If I was in fourth place and I pass the second-place runner, I have to pass the third-place runner as well, so I would be in second place after that",
            "So, the man is on the left, dog on the right",
            "So, the man is on the left, dog on the right",
            "So, the man is on the left, dog on the right"
          ]
        }
      }
    },
    "18": {
      "accuracy": 0.7769444444444445,
      "categories": [
        [
          "0",
          "Enumeration of Sample Space and Favorable Outcomes",
          "These sentences perform the cognitive function of explicitly identifying, quantifying, or expressing the total number of possible outcomes (sample space) and/or the number of favorable outcomes in a combinatorial or probabilistic context. Included are statements that calculate or state the size of the sample space, the number of ways to achieve a specific event, or the use of combinatorial formulas (e.g., combinations, permutations) to enumerate possibilities\u2014often as a precursor to computing probabilities. Not included are sentences that interpret results, state final probabilities, set up equations without explicit enumeration, or discuss general problem-solving strategies. These sentences typically appear in the early-to-middle stages of reasoning, immediately before or during the setup of probability or counting calculations."
        ],
        [
          "1",
          "Generating Mechanistic Explanations for Observed or Hypothesized Phenomena",
          "These sentences articulate plausible underlying mechanisms or causal processes that explain why or how a particular phenomenon occurs, often by referencing physical, chemical, or biological principles (e.g., molecular motion, energy transfer, structural properties). Included are statements that propose, speculate, or infer the process connecting cause and effect, frequently using language like \"because,\" \"so,\" \"maybe,\" or \"must be.\" Not included are mere observations, definitions, restatements of facts, or high-level summaries; these sentences specifically attempt to bridge the gap between observed facts and underlying causes. They typically appear in the middle of reasoning traces, following the identification of a phenomenon and preceding or supporting a final conclusion."
        ],
        [
          "2",
          "Stating the Final Answer or Conclusion",
          "These sentences explicitly present the final answer, solution, or main conclusion reached after the reasoning process. They typically synthesize prior analysis, calculations, or deductions into a direct response to the original question, often using phrases like \"So, the answer is...\", \"Therefore, the probability is...\", or \"So, the blank should be...\". This category includes only those statements that directly and unambiguously declare the outcome or selected answer, and excludes intermediate summaries, partial results, or ongoing reasoning steps; these sentences almost always appear at or near the end of the reasoning trace."
        ],
        [
          "3",
          "Metacognitive Prompting for Deliberate Reasoning",
          "These sentences serve as explicit metacognitive prompts, where the reasoner signals an intention to engage in deliberate, effortful thinking or visualization about the problem. This function includes statements that announce or initiate a cognitive operation (e.g., \"let me think,\" \"let me try to visualize,\" \"let me try to figure this out step by step\") but does NOT include the actual reasoning steps, calculations, or conclusions themselves. Such prompts typically appear at transition points\u2014either at the outset of reasoning, when encountering difficulty, or when shifting strategies\u2014to mark a conscious shift into active problem-solving or to reorient the reasoning process."
        ],
        [
          "4",
          "Generating Additional Considerations or Dimensions",
          "These sentences serve the function of actively expanding the scope of reasoning by introducing further relevant factors, perspectives, or variables that may influence the answer. Included in this category are statements that explicitly signal the addition of new aspects to consider (e.g., \"I should also think about...\", \"I'm also wondering about...\", \"Another thought is about...\"), whether these are potential impacts, contexts, or alternative angles. NOT INCLUDED are sentences that merely elaborate on already-introduced points, summarize, or synthesize information without adding new dimensions. These sentences typically appear after an initial line of reasoning, as the model broadens its analysis to ensure completeness or to avoid oversight."
        ],
        [
          "5",
          "Local Hypothesis Evaluation and Plausibility Judgments",
          "These sentences express the model\u2019s immediate assessment of the plausibility, fit, or consistency of a candidate idea, hypothesis, or partial solution with respect to the current reasoning context. Included are brief, often hedged or tentative, judgments about whether a proposed answer, explanation, or step \"makes sense,\" \"fits,\" or is \"helpful\"\u2014as well as negative evaluations (\"doesn't fit,\" \"not helpful,\" \"contradictory\"). NOT INCLUDED are sentences that introduce new hypotheses, summarize final answers, or explain reasoning steps in detail. These judgments typically appear after a candidate idea is generated or considered, serving as a local filter or checkpoint before proceeding further in the reasoning process."
        ],
        [
          "6",
          "Concrete Scenario Simulation and State Tracking",
          "These sentences perform the function of simulating specific steps or hypothetical actions within a problem scenario and explicitly tracking the resulting state after each action. They typically use conditional or sequential language (\"if I do X, then Y happens,\" \"now, the 5-liter has 2 liters left\") to walk through possible moves, transitions, or outcomes, often in puzzles or logic problems. INCLUDED are sentences that describe the immediate consequences of a chosen action or sequence, updating the scenario's state; NOT INCLUDED are general principles, abstract reasoning, or meta-level planning. These sentences usually appear in the middle phase of reasoning, after initial understanding and before final synthesis or conclusion, as the solver works through possible solution paths step by step."
        ],
        [
          "7",
          "Explicit Expression of Uncertainty or Knowledge Gaps",
          "These sentences serve to explicitly acknowledge uncertainty, doubt, or incomplete knowledge regarding a specific aspect of the reasoning process. Included are statements that directly signal the reasoner's lack of confidence, partial understanding, or awareness of possible errors (e.g., \"I'm not entirely sure,\" \"But I'm not certain about this,\" \"But I'm not sure if that's the right answer\"). NOT INCLUDED are hedges that merely soften claims without admitting uncertainty (e.g., \"maybe,\" \"it seems\"), or statements that propose alternatives without self-reflection. These sentences typically appear after a tentative claim, hypothesis, or explanation, marking a pause or caveat before proceeding further in the reasoning."
        ],
        [
          "8",
          "Conditional Visualization and Geometric Consequence Inference",
          "These sentences perform the cognitive function of conditionally visualizing a geometric operation (such as slicing, folding, rotating, or projecting) and immediately inferring the resulting shape, cross-section, or property. They typically begin with an \"if\" or \"when\" clause describing a hypothetical manipulation, followed by a direct statement of the geometric outcome. INCLUDED are statements that explicitly link a specific geometric action to its consequence (e.g., \"If I slice parallel to a face, the cross-section should be a square\"). NOT INCLUDED are general descriptions of shapes, abstract definitions, or statements that do not specify both the operation and its result. These sentences usually appear in the middle stages of reasoning, where the model is actively exploring possible scenarios to build toward a solution."
        ],
        [
          "9",
          "Generating Hypothetical Solution Proposals",
          "This function involves the generation of possible methods, strategies, or mechanisms that could address the problem at hand, typically introduced with hedging language such as \"maybe,\" \"perhaps,\" \"or,\" \"if I can,\" or \"another idea.\" These sentences propose concrete, often creative or speculative, ways to achieve a goal or solve a subproblem, without yet committing to their correctness or feasibility. They are distinct from evaluative, summarizing, or purely descriptive statements, and most commonly appear in the exploratory or ideation phase of reasoning, often following problem analysis and preceding evaluation or selection of solutions."
        ],
        [
          "10",
          "Metacognitive Self-Checking and Error Detection",
          "These sentences serve the function of pausing the reasoning process to explicitly question, challenge, or re-examine a prior inference, calculation, or assumption. Included are utterances that express doubt, prompt a re-evaluation, or check for overlooked alternatives (e.g., \"But wait, is that true?\", \"Wait, but is that correct?\", \"But hold on, is that all?\"). NOT INCLUDED are initial hypothesis generation, straightforward continuation of reasoning, or mere expressions of uncertainty without reference to a specific prior step. These sentences typically appear after a tentative conclusion or intermediate step, marking a transition point where the model actively monitors for possible mistakes or missed considerations before proceeding."
        ],
        [
          "11",
          "Generating Alternative Hypotheses or Interpretations",
          "This function involves proposing possible alternative answers, explanations, or conceptual framings for the problem at hand. These sentences introduce new candidate solutions or ways of interpreting the question, often prefaced by hedging phrases like \"maybe,\" \"alternatively,\" \"or perhaps,\" or \"wait, maybe.\" Included are statements that explicitly suggest a different possibility or angle for consideration; NOT included are sentences that evaluate, justify, or select among these alternatives, nor those that merely restate the problem or summarize prior reasoning. These sentences typically appear in the exploratory or brainstorming phase, often after an initial idea has been considered but before a final answer is chosen."
        ],
        [
          "12",
          "Problem Framing and Task Articulation",
          "These sentences serve to explicitly state or restate the central problem, question, or scenario that the reasoning process will address. This function includes identifying the main issue, clarifying the task, or specifying the phenomenon to be analyzed, often using phrases like \"I'm trying to figure out...\" or \"I need to figure out...\". It does NOT include the exploration of possible solutions, background information, or the reasoning steps themselves\u2014only the initial articulation of what is to be solved or understood. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent analysis."
        ],
        [
          "13",
          "Step-by-Step Arithmetic Computation",
          "These sentences perform explicit, step-by-step calculations of arithmetic expressions, often breaking down complex operations into smaller, sequential steps (e.g., multiplication, addition, division). Included are statements that show the working out of numeric results, intermediate values, and the chaining of operations, sometimes with brief commentary (\"Let me compute that: 4 * 3 is 12, and 12 * 5 is 60\"). Not included are sentences that merely state a formula, set up an equation, or discuss the reasoning strategy without actually carrying out the arithmetic. These sentences typically appear in the middle of the reasoning process, after a plan or formula has been established and before the final answer or conclusion is stated."
        ],
        [
          "14",
          "Testing Logical Implication and Converse Inference",
          "This function explicitly examines whether a given conditional statement (e.g., \"If P, then Q\") allows for the inference of its converse or related forms (e.g., \"If Q, then P\" or \"If Q, must P be true?\"). Sentences in this category probe the validity of inferring the antecedent from the consequent, often by restating the logical relationship, questioning the sufficiency or necessity of conditions, or providing counterexamples. This function is distinct from simply stating a conditional or its contrapositive; it is specifically about interrogating or challenging whether the reverse inference is justified, and typically appears after the initial statement of a conditional, during the evaluation or analysis phase of reasoning."
        ],
        [
          "15",
          "Explicit Enumeration and Pattern Extraction",
          "This function involves systematically listing out elements (such as terms, letters, numbers, or positions) from a given sequence or set, often in order, to make the underlying structure or pattern explicit. Included are sentences that enumerate items, restate sequences, or break down components to facilitate pattern recognition or rule induction. NOT INCLUDED are sentences that propose hypotheses, explain relationships, or draw conclusions\u2014this function is strictly about explicit listing and extraction of raw sequence data, typically appearing early or mid-way in reasoning as a groundwork for subsequent analysis."
        ],
        [
          "16",
          "Projecting Downstream Consequences and Secondary Effects",
          "This function involves anticipating and articulating the indirect, downstream, or secondary consequences that may result from a proposed change, event, or action. Sentences in this category typically use modal verbs (\"might,\" \"could,\" \"may\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect\") to hypothesize about ripple effects, side effects, or broader implications\u2014often economic, social, or environmental. INCLUDED are statements that go beyond immediate or direct outcomes to consider how an initial change propagates through systems or affects related domains; NOT INCLUDED are direct explanations, definitions, or statements of immediate effects. These sentences usually appear after an initial proposal or fact is introduced, serving as a middle or elaborative step in the reasoning process to explore the broader impact."
        ],
        [
          "17",
          "Analogy Mapping and Solution Articulation",
          "This function involves explicitly mapping the relationships between elements in an analogy and articulating the solution or missing element that completes the analogy. Included are sentences that (a) restate the analogy structure (e.g., \"A is to B as C is to D\"), (b) identify the relational mapping between pairs, and (c) propose the answer that fills the analogy's blank. NOT INCLUDED are sentences that merely discuss analogy strategies, analyze possible relationships without committing to a mapping, or reflect on the analogy's structure without proposing a solution. These sentences typically appear at the culmination of analogy reasoning, immediately before or as the final answer is given."
        ]
      ],
      "orthogonality": 0.8773636221885681,
      "assigned_fraction": 0.8,
      "category_counts": {
        "0": 5,
        "1": 6,
        "2": 2,
        "3": 4,
        "4": 4,
        "5": 1,
        "6": 2,
        "7": 0,
        "8": 0,
        "9": 2,
        "10": 2,
        "11": 2,
        "12": 2,
        "13": 1,
        "14": 1,
        "15": 3,
        "16": 3,
        "17": 0,
        "None": 10
      },
      "detailed_results": {
        "0": {
          "title": "Enumeration of Sample Space and Favorable Outcomes",
          "description": "These sentences perform the cognitive function of explicitly identifying, quantifying, or expressing the total number of possible outcomes (sample space) and/or the number of favorable outcomes in a combinatorial or probabilistic context. Included are statements that calculate or state the size of the sample space, the number of ways to achieve a specific event, or the use of combinatorial formulas (e.g., combinations, permutations) to enumerate possibilities\u2014often as a precursor to computing probabilities. Not included are sentences that interpret results, state final probabilities, set up equations without explicit enumeration, or discuss general problem-solving strategies. These sentences typically appear in the early-to-middle stages of reasoning, immediately before or during the setup of probability or counting calculations.",
          "size": 775,
          "precision": 0.9692307692307692,
          "recall": 0.63,
          "accuracy": 0.805,
          "f1": 0.7636363636363637,
          "examples": [
            "So, the total number of possible outcomes when drawing 3 marbles without replacement is the number of ways to choose 3 marbles out of 12, regardless of color",
            "So, the total number of ways to draw 3 cards from 52 is C(52,3), which is 52 choose 3",
            "So, the total number of possible ways to deal 13 cards from the deck is the combination of 52 cards taken 13 at a time, which is denoted as C(52,13)",
            "So, when dealing 5 cards, the total number of possible outcomes is the number of ways to choose 5 cards from 52",
            "First, the total number of possible outcomes when drawing two cards from the deck is the combination of 52 cards taken 2 at a time",
            "Since there are 16 face cards in the deck, the number of ways to choose 3 face cards is C(16,3)",
            "So, in this case, the favorable outcomes are the number of ways to get 13 spades in a row, and the total possible outcomes are the number of ways to deal 13 cards from the deck",
            "The number of favorable outcomes is the combination of 15 nut-free chocolates taken 3 at a time, which is denoted as C(15, 3)",
            "The total number of possible lottery tickets is the number of ways to choose 6 numbers out of 49",
            "And the number of favorable outcomes is the number of ways to choose 13 spades from the 13 available spades, which is C(13,13)",
            "So, the total number of ways to pick any two socks is the combination of 18 socks taken 2 at a time",
            "So, the number of ways to choose 1 green marble from 4 is C(4, 1), which is 4",
            "So, in this case, the favorable outcomes would be the number of ways to draw two marbles of different colors, and the total outcomes would be the number of ways to draw any two marbles from the bag",
            "So, in this case, the total number of ways to pick 6 jelly beans from the jar is going to be the denominator, and the number of ways to pick exactly 2 red, 2 green, and 2 blue jelly beans will be the numerator",
            "The total number of possible hands is C(52, 5)"
          ]
        },
        "1": {
          "title": "Generating Mechanistic Explanations for Observed or Hypothesized Phenomena",
          "description": "These sentences articulate plausible underlying mechanisms or causal processes that explain why or how a particular phenomenon occurs, often by referencing physical, chemical, or biological principles (e.g., molecular motion, energy transfer, structural properties). Included are statements that propose, speculate, or infer the process connecting cause and effect, frequently using language like \"because,\" \"so,\" \"maybe,\" or \"must be.\" Not included are mere observations, definitions, restatements of facts, or high-level summaries; these sentences specifically attempt to bridge the gap between observed facts and underlying causes. They typically appear in the middle of reasoning traces, following the identification of a phenomenon and preceding or supporting a final conclusion.",
          "size": 1759,
          "precision": 0.7835051546391752,
          "recall": 0.76,
          "accuracy": 0.775,
          "f1": 0.7715736040609137,
          "examples": [
            "Gases expand when heated because their molecules have more energy and push against the walls of the balloon more, making it bigger",
            "So the water molecules start moving faster as they absorb heat, which makes the water feel warmer",
            "Maybe temperature affects the solubility by influencing the kinetic energy of the molecules, making them move around more and interact better with water",
            "Some materials might conduct better when they're heated because the increased temperature gives the electrons more energy to move around",
            "If the medium is more elastic, it can store and release energy more effectively, which allows the sound wave to travel farther and maintain its shape better",
            "But when you cool it down, the molecules would move less, causing the material to contract and the balloon to deflate",
            "Or perhaps the movement is causing the rubber band to lose heat to the surroundings, making it feel cooler",
            "This vibration creates heat, which is why food gets warm",
            "So, more pressure means the molecules are more tightly packed, needing more energy to escape, which would be a higher temperature",
            "Maybe this ordered structure makes the ice take up more space, which reduces its density",
            "It must be because water is a denser medium, so the sound waves can move faster through the closely packed particles",
            "Maybe the molecules in honey are arranged in a way that makes it harder for them to move past each other, increasing the viscosity",
            "On the other hand, when you cool the balloon, the air inside contracts because the molecules have less energy, which makes the balloon smaller",
            "If the object is a good conductor, like metal, the heat should transfer quickly, so it might feel colder because it's taking the heat away from your hand",
            "The energy then moves inward, causing the inner parts to heat up later"
          ]
        },
        "2": {
          "title": "Stating the Final Answer or Conclusion",
          "description": "These sentences explicitly present the final answer, solution, or main conclusion reached after the reasoning process. They typically synthesize prior analysis, calculations, or deductions into a direct response to the original question, often using phrases like \"So, the answer is...\", \"Therefore, the probability is...\", or \"So, the blank should be...\". This category includes only those statements that directly and unambiguously declare the outcome or selected answer, and excludes intermediate summaries, partial results, or ongoing reasoning steps; these sentences almost always appear at or near the end of the reasoning trace.",
          "size": 1185,
          "precision": 0.975,
          "recall": 0.39,
          "accuracy": 0.69,
          "f1": 0.5571428571428572,
          "examples": [
            "So, the answer should be a triangle",
            "Therefore, the sum is 64",
            "Therefore, the probability is 5/18",
            "So, I think the answer is \"maps",
            "So, the answer is 30 cubes in total",
            "So, the blank should be \"expression",
            "So, the answer is \"bacteria",
            "Therefore, the conclusion is that X is not an A",
            "So, the answer is a person",
            "Therefore, the answer should be a hexagon",
            "So, the answer should be six identical pyramids",
            "So, the answer would be Half Dollar",
            "So, the blank should be \"sound",
            "So, the probability is 5/9",
            "So, the answer should be \"drama"
          ]
        },
        "3": {
          "title": "Metacognitive Prompting for Deliberate Reasoning",
          "description": "These sentences serve as explicit metacognitive prompts, where the reasoner signals an intention to engage in deliberate, effortful thinking or visualization about the problem. This function includes statements that announce or initiate a cognitive operation (e.g., \"let me think,\" \"let me try to visualize,\" \"let me try to figure this out step by step\") but does NOT include the actual reasoning steps, calculations, or conclusions themselves. Such prompts typically appear at transition points\u2014either at the outset of reasoning, when encountering difficulty, or when shifting strategies\u2014to mark a conscious shift into active problem-solving or to reorient the reasoning process.",
          "size": 1372,
          "precision": 0.9886363636363636,
          "recall": 0.87,
          "accuracy": 0.93,
          "f1": 0.925531914893617,
          "examples": [
            "Let me try to think about this",
            "Let me think",
            "Let me try to think more carefully",
            "Let me try to visualize it",
            "Let me try to visualize it",
            "Let me think",
            "Let me think differently",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me try to visualize it",
            "Let me think again",
            "Let me think about it",
            "Hmm, let me try to figure this out step by step"
          ]
        },
        "4": {
          "title": "Generating Additional Considerations or Dimensions",
          "description": "These sentences serve the function of actively expanding the scope of reasoning by introducing further relevant factors, perspectives, or variables that may influence the answer. Included in this category are statements that explicitly signal the addition of new aspects to consider (e.g., \"I should also think about...\", \"I'm also wondering about...\", \"Another thought is about...\"), whether these are potential impacts, contexts, or alternative angles. NOT INCLUDED are sentences that merely elaborate on already-introduced points, summarize, or synthesize information without adding new dimensions. These sentences typically appear after an initial line of reasoning, as the model broadens its analysis to ensure completeness or to avoid oversight.",
          "size": 1587,
          "precision": 0.6752136752136753,
          "recall": 0.79,
          "accuracy": 0.705,
          "f1": 0.728110599078341,
          "examples": [
            "I should also think about the data",
            "I also think about the economy",
            "I also think about the environment",
            "I'm also thinking about the legal aspects",
            "Another thought is about the walls",
            "I'm also thinking about the overall economy",
            "I should also consider the environment",
            "I should also consider the challenges",
            "I'm also wondering about the challenges",
            "I also think about the applications",
            "I should also consider the limitations",
            "I should also think about the social aspects",
            "I'm also wondering about the psychological effects",
            "I should also think about the structure of plastic",
            "I also think about the use of technology"
          ]
        },
        "5": {
          "title": "Local Hypothesis Evaluation and Plausibility Judgments",
          "description": "These sentences express the model\u2019s immediate assessment of the plausibility, fit, or consistency of a candidate idea, hypothesis, or partial solution with respect to the current reasoning context. Included are brief, often hedged or tentative, judgments about whether a proposed answer, explanation, or step \"makes sense,\" \"fits,\" or is \"helpful\"\u2014as well as negative evaluations (\"doesn't fit,\" \"not helpful,\" \"contradictory\"). NOT INCLUDED are sentences that introduce new hypotheses, summarize final answers, or explain reasoning steps in detail. These judgments typically appear after a candidate idea is generated or considered, serving as a local filter or checkpoint before proceeding further in the reasoning process.",
          "size": 819,
          "precision": 0.8977272727272727,
          "recall": 0.79,
          "accuracy": 0.85,
          "f1": 0.8404255319148937,
          "examples": [
            "That might be it",
            "That seems to fit",
            "Hmm, that might be possible",
            "That makes sense",
            "Hmm, that doesn't quite make sense",
            "Hmm, that could work too",
            "That seems to fit perfectly",
            "That seems to fit",
            "That seems to fit",
            "That's not helpful",
            "Hmm, that's a bit confusing",
            "Hmm, that might not fit",
            "That seems contradictory",
            "Hmm, that doesn't seem to fit",
            "That seems right"
          ]
        },
        "6": {
          "title": "Concrete Scenario Simulation and State Tracking",
          "description": "These sentences perform the function of simulating specific steps or hypothetical actions within a problem scenario and explicitly tracking the resulting state after each action. They typically use conditional or sequential language (\"if I do X, then Y happens,\" \"now, the 5-liter has 2 liters left\") to walk through possible moves, transitions, or outcomes, often in puzzles or logic problems. INCLUDED are sentences that describe the immediate consequences of a chosen action or sequence, updating the scenario's state; NOT INCLUDED are general principles, abstract reasoning, or meta-level planning. These sentences usually appear in the middle phase of reasoning, after initial understanding and before final synthesis or conclusion, as the solver works through possible solution paths step by step.",
          "size": 1167,
          "precision": 0.8375,
          "recall": 0.67,
          "accuracy": 0.77,
          "f1": 0.7444444444444446,
          "examples": [
            "So, if I take the goat over first, then on the starting side, I have wolf and cabbage",
            "If I take the wolf over first, then on the starting side, I have the goat and the cabbage",
            "So, if I was in third place and I pass the second-place runner, I'm now in second",
            "If I was in fourth place and I pass the second-place runner, I have to pass the third-place runner as well, so I would be in second place after that",
            "So, if he arrives on Friday, stays for three days, and leaves on Friday, it's because three days later is also a Friday",
            "So, if I take the wolf over, then I have to bring either the goat or the cabbage back",
            "So, the 5-liter container is empty, the 3-liter has 2 liters",
            "If I pour the 5 liters back into the 3-liter, the 3-liter would have 3 liters, and the 5-liter would have 2 liters left",
            "If I light both ropes at the same time, and when one burns out after 60 seconds, the other rope will still have some remaining burn time",
            "Then, on the starting side, I have the wolf and the goat",
            "Wait, maybe the surgeon is the son, and he's saying he can't operate on himself because he's his own son",
            "Wait, perhaps the man is on the same side as the dog, but the problem says the man is on one side, and the dog is on the other",
            "So, when I push A, B falls, and then B tries to knock over C",
            "Alternatively, if I'm in 3rd place and I pass the 2nd place runner, I move up to 2nd place",
            "So, she shoots him, then holds him underwater for five minutes, then takes him out, hangs him, and then five minutes later, they have dinner"
          ]
        },
        "7": {
          "title": "Explicit Expression of Uncertainty or Knowledge Gaps",
          "description": "These sentences serve to explicitly acknowledge uncertainty, doubt, or incomplete knowledge regarding a specific aspect of the reasoning process. Included are statements that directly signal the reasoner's lack of confidence, partial understanding, or awareness of possible errors (e.g., \"I'm not entirely sure,\" \"But I'm not certain about this,\" \"But I'm not sure if that's the right answer\"). NOT INCLUDED are hedges that merely soften claims without admitting uncertainty (e.g., \"maybe,\" \"it seems\"), or statements that propose alternatives without self-reflection. These sentences typically appear after a tentative claim, hypothesis, or explanation, marking a pause or caveat before proceeding further in the reasoning.",
          "size": 723,
          "precision": 0.9605263157894737,
          "recall": 0.73,
          "accuracy": 0.85,
          "f1": 0.8295454545454545,
          "examples": [
            "But I'm not entirely sure",
            "But I'm not certain about this",
            "I'm not entirely sure about that part",
            "But I'm not entirely sure",
            "I'm not entirely sure about all the nuances, but this is my initial understanding",
            "But I'm not entirely sure if this is the correct reasoning",
            "But I'm not entirely sure how that works in detail",
            "But I'm not entirely sure how that control happens",
            "But I'm not entirely sure",
            "But I'm not entirely sure about all this",
            "But I'm not 100% certain",
            "But I'm not entirely confident",
            "But I'm not entirely sure",
            "But I'm not entirely sure",
            "I think it's a significant factor, but I'm not certain about the scale"
          ]
        },
        "8": {
          "title": "Conditional Visualization and Geometric Consequence Inference",
          "description": "These sentences perform the cognitive function of conditionally visualizing a geometric operation (such as slicing, folding, rotating, or projecting) and immediately inferring the resulting shape, cross-section, or property. They typically begin with an \"if\" or \"when\" clause describing a hypothetical manipulation, followed by a direct statement of the geometric outcome. INCLUDED are statements that explicitly link a specific geometric action to its consequence (e.g., \"If I slice parallel to a face, the cross-section should be a square\"). NOT INCLUDED are general descriptions of shapes, abstract definitions, or statements that do not specify both the operation and its result. These sentences usually appear in the middle stages of reasoning, where the model is actively exploring possible scenarios to build toward a solution.",
          "size": 1289,
          "precision": 1.0,
          "recall": 0.39,
          "accuracy": 0.695,
          "f1": 0.5611510791366906,
          "examples": [
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "If I slice the cone parallel to a generatrix, the resulting cross-section should be a straight line, but in three dimensions, it's more complex",
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "If I slice parallel to a side, the cross-section should be a triangle, but in three dimensions, it's a triangle that's part of the cone's surface",
            "But wait, in 3D, the cross-section of a cone with a plane can be a triangle only if the plane intersects the apex and the base along a straight line",
            "So, if I take a cross-section parallel to the base of each pyramid, it should be a square",
            "If I have a cone and I slice it with a plane that's parallel to one of its sides, the intersection curve should be a straight line because the plane is parallel to the generatrix",
            "If I imagine slicing the cone with a plane that's parallel to the axis, the intersection should be a curve",
            "Since the line of sight is along one of the vertices, the projection would be a shape formed by the intersection of the octahedron with a plane perpendicular to that vertex",
            "When I rotate this around the diameter, the arc becomes a circle in 3D, which is a sphere",
            "If I take a hexagon and fold it along three lines connecting opposite vertices, each fold is essentially creating a dihedral angle between the two halves of the hexagon",
            "So, if the semicircle is in 3D space, and you rotate it around the diameter, which is a line in that space, the resulting shape is a sphere",
            "But in the case of an icosahedron, each face is a triangle, so the cross-section might be a regular polygon with more sides",
            "If I slice the cone parallel to a side, the cross-section would be a triangle because the cone's surface is made up of straight lines (generatrices)",
            "If I slice parallel to a face, the cross-section should be a regular polygon"
          ]
        },
        "9": {
          "title": "Generating Hypothetical Solution Proposals",
          "description": "This function involves the generation of possible methods, strategies, or mechanisms that could address the problem at hand, typically introduced with hedging language such as \"maybe,\" \"perhaps,\" \"or,\" \"if I can,\" or \"another idea.\" These sentences propose concrete, often creative or speculative, ways to achieve a goal or solve a subproblem, without yet committing to their correctness or feasibility. They are distinct from evaluative, summarizing, or purely descriptive statements, and most commonly appear in the exploratory or ideation phase of reasoning, often following problem analysis and preceding evaluation or selection of solutions.",
          "size": 1294,
          "precision": 0.8152173913043478,
          "recall": 0.75,
          "accuracy": 0.79,
          "f1": 0.7812500000000001,
          "examples": [
            "Another idea: perhaps I can use the table to hold the mirror at a certain angle and use it to focus light onto a specific point, creating a hotspot that could be used to start a fire or melt through a material",
            "I could use materials like insulation, maybe a thick layer of soil to keep the temperature stable, and control the humidity with some kind of dehumidifier or by placing containers in water",
            "Maybe use a projector to cast images onto a wall and then modify them with paint or other materials",
            "Alternatively, perhaps I can use the table to hold the mirror at an angle and create a parabolic shape, which could be used to reflect light more efficiently",
            "Another thought: maybe I can use the table to create a ramp or a slope to reach a higher place, but without any other objects, that seems impossible",
            "Or perhaps I can use the table to support something else, like a ladder made from tied-together items, but I don't have any ropes or strings",
            "Maybe building a shelter or a structure that creates shade, causing condensation from the air to collect on surfaces, which can then be directed into a collection system",
            "Or perhaps use a magnifying glass to focus light and create intricate designs",
            "Maybe creating a DIY bass trap by stuffing a large pillow or using a thick rug could help with low-frequency sounds",
            "Maybe I can project shadows or use a flashlight to make patterns on the wall or paper",
            "If it's indoors, maybe I can use natural light or shadows to help sort materials based on their transparency",
            "Maybe using a fan to circulate air and keep the temperature consistent could help prevent spoilage",
            "Also, using natural materials like leaves or grass for insulation could help with airflow",
            "It might require some initial investment in the right containers, maybe some insulation materials, and controlling the environment with fans or dehumidifiers",
            "Or maybe I can use a blow dryer to create abstract shapes by moving the paper around while it's blowing"
          ]
        },
        "10": {
          "title": "Metacognitive Self-Checking and Error Detection",
          "description": "These sentences serve the function of pausing the reasoning process to explicitly question, challenge, or re-examine a prior inference, calculation, or assumption. Included are utterances that express doubt, prompt a re-evaluation, or check for overlooked alternatives (e.g., \"But wait, is that true?\", \"Wait, but is that correct?\", \"But hold on, is that all?\"). NOT INCLUDED are initial hypothesis generation, straightforward continuation of reasoning, or mere expressions of uncertainty without reference to a specific prior step. These sentences typically appear after a tentative conclusion or intermediate step, marking a transition point where the model actively monitors for possible mistakes or missed considerations before proceeding.",
          "size": 848,
          "precision": 0.828125,
          "recall": 0.53,
          "accuracy": 0.71,
          "f1": 0.6463414634146342,
          "examples": [
            "But wait, is that true",
            "Wait, but is that correct",
            "But wait, is that correct",
            "But wait, is it similar",
            "But wait, is that the case",
            "But wait, is that the minimum",
            "But wait, that's not quite right",
            "But wait, is that all",
            "Wait, but hold on, is that correct",
            "But wait, is that true",
            "But wait, actually, no",
            "But wait, is that the correct approach",
            "Wait, but let me make sure",
            "Wait, but is it just a triangle",
            "Wait, but hold on"
          ]
        },
        "11": {
          "title": "Generating Alternative Hypotheses or Interpretations",
          "description": "This function involves proposing possible alternative answers, explanations, or conceptual framings for the problem at hand. These sentences introduce new candidate solutions or ways of interpreting the question, often prefaced by hedging phrases like \"maybe,\" \"alternatively,\" \"or perhaps,\" or \"wait, maybe.\" Included are statements that explicitly suggest a different possibility or angle for consideration; NOT included are sentences that evaluate, justify, or select among these alternatives, nor those that merely restate the problem or summarize prior reasoning. These sentences typically appear in the exploratory or brainstorming phase, often after an initial idea has been considered but before a final answer is chosen.",
          "size": 1022,
          "precision": 0.9117647058823529,
          "recall": 0.93,
          "accuracy": 0.92,
          "f1": 0.9207920792079208,
          "examples": [
            "Alternatively, maybe it's a palindrome or something",
            "Alternatively, maybe it's about the movement",
            "Alternatively, maybe it's a keyhole",
            "Alternatively, maybe it's about the function",
            "Or maybe it's a different sequence",
            "Wait, maybe it's a metaphor",
            "Alternatively, maybe it's something like a shadow",
            "Or perhaps it's a different approach",
            "Wait, maybe it's something like a leaf",
            "Wait, maybe it's something abstract",
            "Wait, maybe it's about a fire",
            "Wait, maybe it's a door",
            "Alternatively, maybe it's a bird",
            "Wait, perhaps it's a metaphor",
            "Wait, maybe it's a question of grammar"
          ]
        },
        "12": {
          "title": "Problem Framing and Task Articulation",
          "description": "These sentences serve to explicitly state or restate the central problem, question, or scenario that the reasoning process will address. This function includes identifying the main issue, clarifying the task, or specifying the phenomenon to be analyzed, often using phrases like \"I'm trying to figure out...\" or \"I need to figure out...\". It does NOT include the exploration of possible solutions, background information, or the reasoning steps themselves\u2014only the initial articulation of what is to be solved or understood. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent analysis.",
          "size": 983,
          "precision": 0.9649122807017544,
          "recall": 0.55,
          "accuracy": 0.765,
          "f1": 0.7006369426751593,
          "examples": [
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I'm trying to figure out the systemic effects of making college education free",
            "Okay, so I'm trying to figure out the ripple effects of making college education free",
            "Okay, so I'm trying to figure out this logic problem: \"If studying guarantees passing, and John failed, what can you conclude",
            "Okay, so I'm trying to figure out the systemic impact of vertical farming in major cities",
            "Okay, so I'm trying to figure out what happens when I push domino A in this chain",
            "Okay, so I'm trying to figure out the long-term effects of making all public transportation free in a city",
            "Okay, so I'm trying to figure out the ripple effects of implementing a global currency",
            "Okay, so I'm trying to figure out how to teach a language without using translations",
            "Okay, so I need to figure out how sound travels through different mediums",
            "Okay, so I'm trying to figure out the systemic effects of drastically reducing military spending worldwide",
            "Okay, so I need to figure out a way to teach multiplication without using numbers",
            "Okay, so I'm trying to figure out how universal healthcare would affect different parts of society",
            "Okay, so I need to figure out how to teach kids about sustainability through play",
            "Okay, so I'm trying to figure out the systemic consequences of reducing global meat consumption by 50%"
          ]
        },
        "13": {
          "title": "Step-by-Step Arithmetic Computation",
          "description": "These sentences perform explicit, step-by-step calculations of arithmetic expressions, often breaking down complex operations into smaller, sequential steps (e.g., multiplication, addition, division). Included are statements that show the working out of numeric results, intermediate values, and the chaining of operations, sometimes with brief commentary (\"Let me compute that: 4 * 3 is 12, and 12 * 5 is 60\"). Not included are sentences that merely state a formula, set up an equation, or discuss the reasoning strategy without actually carrying out the arithmetic. These sentences typically appear in the middle of the reasoning process, after a plan or formula has been established and before the final answer or conclusion is stated.",
          "size": 2161,
          "precision": 0.9814814814814815,
          "recall": 0.53,
          "accuracy": 0.76,
          "f1": 0.6883116883116882,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "Their sum is 1 + 2 + 5 + 12 = 20, and the product is 1*2*5*12 = 120",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Multiplying them together: 4 \u00d7 9 = 36, and 36 \u00d7 5 = 180",
            "Alternatively, 144 - (2 + 1 + 3) = 144 - 6 = 138",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Their sum is 1 + 2 + 3 + 14 = 20, but the product is 1*2*3*14 = 84",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "Let me check k = 1:\n\nS_odd = (45 + 11)/2 = 56/2 = 28\nS_even = (45 - 11)/2 = 34/2 = 17\n\nCheck if 28 and 17 are possible",
            "Then, compute 5 * 5 - 1: 25 - 1 = 24"
          ]
        },
        "14": {
          "title": "Testing Logical Implication and Converse Inference",
          "description": "This function explicitly examines whether a given conditional statement (e.g., \"If P, then Q\") allows for the inference of its converse or related forms (e.g., \"If Q, then P\" or \"If Q, must P be true?\"). Sentences in this category probe the validity of inferring the antecedent from the consequent, often by restating the logical relationship, questioning the sufficiency or necessity of conditions, or providing counterexamples. This function is distinct from simply stating a conditional or its contrapositive; it is specifically about interrogating or challenging whether the reverse inference is justified, and typically appears after the initial statement of a conditional, during the evaluation or analysis phase of reasoning.",
          "size": 619,
          "precision": 0.9772727272727273,
          "recall": 0.43,
          "accuracy": 0.71,
          "f1": 0.5972222222222222,
          "examples": [
            "So, it's like saying, given that R prevents B, and the car hasn't broken down, does that mean R happened",
            "So just because schools closed today (Q), it doesn't necessarily mean it snowed (P)",
            "So, just because eating ice cream makes Tom happy doesn't automatically mean that whenever Tom is happy, he must have eaten ice cream",
            "So, just because Jane passed the exam (P), we can't conclude she studied hard (S), because maybe there are other reasons why she passed",
            "So, does P(J) imply that J studied hard",
            "So, just because Wind causes Rustling doesn't mean Rustling can only happen if Wind is present",
            "That is, if Tom is happy now, does that mean he must have eaten ice cream",
            "We know that G is true (plant is taller), but does that mean F must be true",
            "So, in logical terms, if all successful entrepreneurs (A) work hard (B), and Tina is a successful entrepreneur, then she works hard",
            "Now, the conclusion we want to draw is Q (schools closed today) given that P (it snowed)",
            "So, in logic terms, if A implies B, then knowing B doesn't necessarily mean A is true unless we have more information",
            "So, if all S are P, and some S are P, then the conclusion would be that some S are P, which is already given",
            "If every time it rains, the streets get wet, that means that whenever P is true, Q is also true",
            "But the question is the converse: if Tina works hard, does she have to be successful",
            "\" So, the statement is \"If Tom eats ice cream, then Tom is happy"
          ]
        },
        "15": {
          "title": "Explicit Enumeration and Pattern Extraction",
          "description": "This function involves systematically listing out elements (such as terms, letters, numbers, or positions) from a given sequence or set, often in order, to make the underlying structure or pattern explicit. Included are sentences that enumerate items, restate sequences, or break down components to facilitate pattern recognition or rule induction. NOT INCLUDED are sentences that propose hypotheses, explain relationships, or draw conclusions\u2014this function is strictly about explicit listing and extraction of raw sequence data, typically appearing early or mid-way in reasoning as a groundwork for subsequent analysis.",
          "size": 634,
          "precision": 0.7380952380952381,
          "recall": 0.62,
          "accuracy": 0.7,
          "f1": 0.6739130434782609,
          "examples": [
            "I notice that after J (position 1), the next letters are F, M, A, M, J, J, A, S, O, N",
            "Let me list them out again to make sure:\n\n- AZ: A (1) to Z (26)\n- BY: B (2) to Y (25)\n- CX: C (3) to X (24)\n- DW: D (4) to W (23)\n\nSo the next one after DW would be E (5) to V (22), right",
            "Next, I'll identify the sequence of letters used:\n- A, B, C, D, E, F, G, H",
            "So O, then T, T, then F, F, then S, S, and the next would be",
            "First, I'll list the given terms:\n- A1\n- B2\n- C3\n- D4\n\nNext, I'll look at the letters: A, B, C, D",
            "So, if I write them in order, R comes first, then O, Y, G, B, I, V",
            "Let me see:\n\nPositions 1-2: A, A\nPosition 3: B\nPosition 4: A\nPosition 5: B\n\nSo maybe the pattern is A, A, B, A, B, and then C",
            "So maybe the pattern is O, then T, T, F, F, S, S, and then what comes next",
            "Let's look at the letters:\n\nPosition: 1 2 3 4 5 6\nLetters: A A B A B C\n\nSo positions 1-5: A, A, B, A, B\nPosition 6: C\n\nHmm, maybe it's a repeating pattern",
            "Maybe the pattern is that after J, it's F, M, A, M, J, J, A, and then S, O, N",
            "Looking at the letters, I notice that after J, the sequence goes F, M, A, M, J, J, A, S, O, N",
            "O, then T, T, then F, F, then S, S",
            "So the order is O, T, F, S",
            "T\n\nHmm, M, T, W, T",
            "For example, O is the first, then T, T, then F, F, then S, S"
          ]
        },
        "16": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "This function involves anticipating and articulating the indirect, downstream, or secondary consequences that may result from a proposed change, event, or action. Sentences in this category typically use modal verbs (\"might,\" \"could,\" \"may\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect\") to hypothesize about ripple effects, side effects, or broader implications\u2014often economic, social, or environmental. INCLUDED are statements that go beyond immediate or direct outcomes to consider how an initial change propagates through systems or affects related domains; NOT INCLUDED are direct explanations, definitions, or statements of immediate effects. These sentences usually appear after an initial proposal or fact is introduced, serving as a middle or elaborative step in the reasoning process to explore the broader impact.",
          "size": 2162,
          "precision": 0.9726027397260274,
          "recall": 0.71,
          "accuracy": 0.845,
          "f1": 0.8208092485549133,
          "examples": [
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "This could lead to changes in how public transportation is operated and maintained, possibly leading to cost savings or service changes",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation",
            "Plus, with more time at home, there might be less energy use during peak hours or reduced demand for office spaces, which could free up resources and lower costs for businesses",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "But it might also affect the job market in cities, possibly leading to changes in the types of jobs available",
            "However, the transition could be painful for industries that can't adapt, leading to job losses and economic struggles in certain regions",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "It might also change how companies recruit and manage talent, possibly leading to more diverse or experienced workforces",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas"
          ]
        },
        "17": {
          "title": "Analogy Mapping and Solution Articulation",
          "description": "This function involves explicitly mapping the relationships between elements in an analogy and articulating the solution or missing element that completes the analogy. Included are sentences that (a) restate the analogy structure (e.g., \"A is to B as C is to D\"), (b) identify the relational mapping between pairs, and (c) propose the answer that fills the analogy's blank. NOT INCLUDED are sentences that merely discuss analogy strategies, analyze possible relationships without committing to a mapping, or reflect on the analogy's structure without proposing a solution. These sentences typically appear at the culmination of analogy reasoning, immediately before or as the final answer is given.",
          "size": 1130,
          "precision": 0.9215686274509803,
          "recall": 0.47,
          "accuracy": 0.715,
          "f1": 0.6225165562913907,
          "examples": [
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "So, the wheel is to car as leg is to person",
            "So, \"sail is to boat\" as \"wing is to [blank]",
            "So, \"brick is to building\" as \"tree is to forest",
            "So, the mast is to boat as the wing is to airplane",
            "So, \"words are to expression as paint is to artist",
            "So, \"words are to expression as paint is to artist",
            "So, \"stage\" is to \"performer\" as \"canvas\" is to \"painter",
            "For example, \"sail\" is to \"ship\" as \"roof\" is to \"house\"",
            "So, sail is to boat as wing is to airplane",
            "So, scales are to fish as bark is to trees",
            "So, the stage is to the performer as the canvas is to the painter",
            "So, the stage is to the performer as the canvas is to the painter",
            "\" So, A (umbrella) is to B (rain) as C (sunscreen) is to D (sun)",
            "So, the shoe is to foot as glove is to hand"
          ]
        }
      }
    },
    "19": {
      "accuracy": 0.7955263157894737,
      "categories": [
        [
          "0",
          "Projecting Downstream Consequences and Ripple Effects",
          "These sentences perform the cognitive function of forecasting secondary or indirect consequences that may arise from a proposed change, event, or action\u2014often focusing on economic, social, or environmental ripple effects. Included are statements that explicitly speculate about what might happen next, especially to broader systems or related sectors, as a result of an initial scenario (e.g., \"This could lead to job losses and economic downturns...\"). Not included are direct explanations of the initial effect itself, mere restatements of the premise, or evaluations of desirability; rather, these sentences extend the reasoning chain by mapping out possible subsequent impacts. They typically appear after the initial analysis or identification of primary effects, serving to elaborate on the broader implications within the reasoning process."
        ],
        [
          "1",
          "Generating Alternative Hypotheses or Possibilities",
          "These sentences serve the cognitive function of proposing alternative hypotheses, candidate answers, or conceptual framings when the main line of reasoning is uncertain or inconclusive. Included in this category are explicit suggestions of other possible solutions, explanations, or perspectives\u2014often introduced with phrases like \"maybe,\" \"alternatively,\" \"wait, maybe,\" \"or perhaps,\" or \"another thought.\" Not included are sentences that commit to a single answer, evaluate or eliminate options, or summarize conclusions. These sentences typically appear in the exploratory or divergent phase of reasoning, often after an initial hypothesis has been considered but before a final answer is selected."
        ],
        [
          "2",
          "Analogical Mapping and Solution Articulation",
          "These sentences perform the cognitive function of explicitly mapping the structural relationship from one side of an analogy to the other and articulating the proposed answer or mapping. They synthesize prior analysis by restating the analogy in a \"So, A is to B as C is to D\" or similar format, often immediately before or as the answer is given. INCLUDED are sentences that (a) explicitly state the analogy structure, (b) propose the corresponding element or answer, and (c) often use linguistic markers like \"so,\" \"if...then,\" or \"therefore.\" NOT INCLUDED are sentences that analyze, brainstorm, or break down the analogy without committing to a mapping or answer, or that merely list possible options without making the mapping explicit. These sentences typically appear at the culmination of the analogy reasoning process, just before or as the final answer is presented."
        ],
        [
          "3",
          "Step-by-Step Explicit Calculation and Arithmetic Execution",
          "This function involves the explicit, line-by-line execution of arithmetic or algebraic calculations, often breaking down multi-step computations into smaller, easily verifiable sub-steps (e.g., multiplying, adding, dividing, or applying a formula). Included are sentences that show the LLM performing concrete numeric operations, intermediate result tracking, or listing out values (such as squaring numbers, summing terms, or multiplying factors), often with phrases like \"Let me compute that,\" \"Calculating that,\" or direct arithmetic expressions. NOT INCLUDED are sentences that set up the problem, state formulas without applying them, interpret results, or discuss conceptual reasoning; only the actual execution of calculations belongs here. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding final answer statements or interpretations."
        ],
        [
          "4",
          "Enumeration of Relevant Possibilities (Combinatorial Quantification)",
          "These sentences perform the cognitive function of explicitly quantifying the total number of possible outcomes, arrangements, or selections relevant to a probability or combinatorial problem. This includes calculating the size of the sample space (e.g., \"the total number of possible hands is C(52, 5)\") or the number of favorable outcomes (e.g., \"the number of ways to choose 3 face cards is C(16,3)\"). It does NOT include the actual computation of probabilities, the interpretation of results, or the setup of formulas\u2014only the enumeration or calculation of counts using combinatorial reasoning. These sentences typically appear after the problem has been parsed and before or during the setup of probability or combinatorial formulas, serving as foundational steps for subsequent calculations."
        ],
        [
          "5",
          "Generating Mechanistic Explanations for Observed Phenomena",
          "This function involves constructing causal or mechanistic accounts that explain why or how a phenomenon occurs, typically by referencing underlying entities, properties, or processes (e.g., molecular motion, energy transfer, particle arrangement). Included are sentences that propose, hypothesize, or elaborate on the mechanisms responsible for an effect, often using causal language (\"because,\" \"so,\" \"which makes,\" \"must be,\" \"if...then\"). NOT INCLUDED are mere statements of fact, definitions, predictions, or procedural steps without an explicit mechanistic rationale. These sentences most often appear after an observation or question, serving as the core explanatory step in the reasoning process."
        ],
        [
          "6",
          "Conditional Relationship Analysis and Converse/Inverse Evaluation",
          "This function involves explicitly analyzing the logical structure of conditional (\"if-then\") statements, often by restating, symbolizing, or testing the implications, converses, or inverses of such statements. Included are sentences that clarify what follows from a conditional, question whether the converse/inverse holds, or illustrate the difference between sufficient and necessary conditions (e.g., \"If P then Q, but does Q mean P?\"). Not included are general explanations of terms, unrelated analogies, or steps that merely apply a conditional without analyzing its structure. These sentences typically appear during the core reasoning phase, especially when the LLM is unpacking, testing, or clarifying the logical relationships at the heart of the problem."
        ],
        [
          "7",
          "Problem Framing and Task Articulation",
          "These sentences serve to explicitly state or restate the central question, problem, or scenario that the reasoning process will address. This function includes identifying the main issue, clarifying the specific question to be solved, or outlining the phenomenon to be explained, often using phrases like \"I'm trying to figure out...\" or \"the systemic effects of...\". It does NOT include any actual analysis, hypothesis generation, or solution steps\u2014only the clear articulation of the reasoning target. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations."
        ],
        [
          "8",
          "Hypothetical Conditional Visualization of Geometric Manipulations",
          "These sentences articulate hypothetical scenarios involving geometric objects, typically using conditional (\"if...then\") or procedural (\"when I...\") constructions to predict the outcome of a specific manipulation (e.g., slicing, rotating, projecting, folding). This function involves mentally simulating the result of an operation on a shape to infer properties of the resulting figure (such as the type of cross-section or projection), but does NOT include general statements about properties, definitions, or conclusions without explicit reference to a manipulation. These sentences usually appear in the middle of reasoning traces, as the thinker explores possible outcomes before synthesizing or concluding."
        ],
        [
          "9",
          "Hypothetical Scenario Construction and State Tracking",
          "These sentences construct, track, or update the state of a hypothetical scenario by explicitly describing the consequences of a specific action, choice, or condition (\"If X, then Y\" or \"Now, the state is...\"). This function includes conditional statements, stepwise state updates, and explicit enumeration of possible configurations or outcomes as the reasoner explores different branches or sequences in a problem. It does NOT include general speculation, abstract summarization, or final conclusions\u2014only the concrete, stepwise mapping of actions to resulting states. These sentences typically appear in the middle of reasoning traces, as the LLM works through possible moves, transitions, or logical branches to systematically explore the problem space."
        ],
        [
          "10",
          "Retrieval and Articulation of Background Knowledge or Prototypical Examples",
          "These sentences serve to recall and state relevant facts, definitions, or prototypical examples from general knowledge or prior learning that may inform the reasoning process. Included are statements that present remembered facts (\"I know that birds lay eggs\"), typical cases (\"trees come to mind immediately because they have branches\"), or canonical examples and counterexamples (\"like, I remember seeing pigeons and they can fly, but maybe some birds can't, like penguins\"). Not included are sentences that analyze, synthesize, or draw conclusions from these facts, nor those that propose hypothetical scenarios or perform logical operations. These sentences typically appear early or mid-way in reasoning, as the model gathers and lays out pertinent information before or during analysis."
        ],
        [
          "11",
          "Generating and Proposing Solution Hypotheses",
          "This function involves the active generation and articulation of possible solutions, methods, or approaches to a problem, often using speculative language such as \"maybe,\" \"perhaps,\" \"I could,\" or \"another idea.\" Included are sentences that propose concrete, actionable ideas or strategies\u2014whether conventional or creative\u2014for addressing the current challenge, regardless of their feasibility or final selection. Not included are evaluations of these ideas, statements of fact, background information, or mere restatements of the problem; these sentences typically appear after the problem is understood but before a final plan or answer is chosen, serving as a brainstorming or ideation step in the reasoning process."
        ],
        [
          "12",
          "Local Consistency Check / Self-Questioning for Error Detection",
          "These sentences serve as explicit, localized checks where the model pauses to question the correctness, completeness, or applicability of its immediately preceding step or assumption. They include expressions of doubt, requests for confirmation, or prompts to reconsider a just-made inference (e.g., \"Wait, is that right?\", \"But wait, is that all?\"). This function does NOT include broader strategic planning, initial problem understanding, or final summary/justification; it is specifically about scrutinizing the most recent claim or calculation, often appearing mid-reasoning after a tentative assertion or calculation, and typically signals a possible error, oversight, or alternative to be considered before proceeding."
        ],
        [
          "13",
          "Final Explicit Answer Statement",
          "These sentences serve the function of explicitly stating the final answer or conclusion reached at the end of a reasoning process. They typically summarize the result of prior calculations, deductions, or logical steps, often using phrases like \"So, the answer is...\", \"Therefore, the probability is...\", or \"So, putting it all together, the answer is...\". INCLUDED are only those sentences that directly and unambiguously present the final answer or solution to the posed question; NOT INCLUDED are intermediate results, partial conclusions, or statements that merely summarize reasoning without providing the final answer. These sentences almost always appear at or near the end of the reasoning trace, marking the conclusion of the problem-solving process."
        ],
        [
          "14",
          "Metacognitive Prompting for Deliberation or Reconsideration",
          "These sentences explicitly signal the LLM's intent to pause, reflect, or re-examine the problem, often to encourage deeper or alternative lines of reasoning. Included are phrases that prompt internal cognitive effort (e.g., \"Let me think,\" \"Let me think again,\" \"Let me try to visualize it,\" \"Let me think about it differently\"), which serve as metacognitive markers for initiating or renewing active problem-solving. Not included are actual reasoning steps, factual assertions, or summaries\u2014these sentences do not advance the solution directly but instead mark a transition or restart in the reasoning process. They typically appear at points of uncertainty, after impasses, or when shifting strategies, often at the beginning of a new reasoning attempt or after encountering confusion."
        ],
        [
          "15",
          "Expression of Uncertainty or Knowledge Limitation",
          "These sentences explicitly signal the model's uncertainty, lack of confidence, or incomplete knowledge regarding a specific aspect of the reasoning process. Included are statements that hedge, qualify, or admit doubt about the correctness, completeness, or details of a claim or inference (e.g., \"I'm not sure,\" \"But I'm not entirely sure how that works,\" \"I'm not 100% certain\"). NOT INCLUDED are statements that propose alternative hypotheses, request clarification, or summarize conclusions; these sentences do not advance the reasoning but rather mark epistemic boundaries. They typically appear immediately after a tentative claim, inference, or explanation, serving as a metacognitive check or disclaimer within the reasoning flow."
        ],
        [
          "16",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of broadening the reasoning process by introducing additional factors, perspectives, or variables that may be relevant to the problem at hand. They typically signal a deliberate effort to avoid narrow focus or premature closure by prompting the reasoner to consider further aspects\u2014such as economic, environmental, psychological, or technical dimensions\u2014that have not yet been addressed. This category includes statements that explicitly mention \"also,\" \"another,\" or \"should consider\" to add new angles or concerns, but does NOT include initial identification of main factors, deep analysis of a single aspect, or summary/conclusion statements. These sentences usually appear after some initial reasoning has occurred, often in the middle stages, as the thinker seeks to ensure a comprehensive and well-rounded analysis."
        ],
        [
          "17",
          "Initial Knowledge Activation and Problem Framing",
          "These sentences serve to explicitly activate relevant background knowledge, recall definitions, or clarify the problem context as the very first step in the reasoning process. They include statements that (a) recall facts, concepts, or relationships pertinent to the problem, (b) express the need to understand, visualize, or break down the problem, or (c) set up the initial mental model for reasoning. This category does NOT include deeper analysis, hypothesis generation, or solution steps\u2014only the initial orientation and knowledge retrieval that frames the problem, almost always appearing at or near the very beginning of the reasoning trace."
        ],
        [
          "18",
          "Local Candidate Evaluation (Plausibility Judgments)",
          "These sentences serve as explicit, localized evaluations of the plausibility, fit, or appropriateness of a specific candidate idea, hypothesis, or solution within the ongoing reasoning process. They include both positive and negative judgments (e.g., \"That makes sense,\" \"That doesn't fit,\" \"That seems right,\" \"That's not helpful\") and often use hedging or tentative language (\"Hmm, that might be possible,\" \"That could make sense\"). This function is distinct from initial idea generation, final answer selection, or global summary; instead, these sentences typically appear immediately after a candidate is proposed or considered, providing real-time feedback that guides the selection, refinement, or rejection of options as reasoning unfolds."
        ]
      ],
      "orthogonality": 0.8873785138130188,
      "assigned_fraction": 0.98,
      "category_counts": {
        "0": 1,
        "1": 4,
        "2": 4,
        "3": 5,
        "4": 2,
        "5": 3,
        "6": 1,
        "7": 3,
        "8": 1,
        "9": 2,
        "10": 6,
        "11": 2,
        "12": 3,
        "13": 0,
        "14": 3,
        "15": 1,
        "16": 4,
        "17": 2,
        "18": 2,
        "None": 1
      },
      "detailed_results": {
        "0": {
          "title": "Projecting Downstream Consequences and Ripple Effects",
          "description": "These sentences perform the cognitive function of forecasting secondary or indirect consequences that may arise from a proposed change, event, or action\u2014often focusing on economic, social, or environmental ripple effects. Included are statements that explicitly speculate about what might happen next, especially to broader systems or related sectors, as a result of an initial scenario (e.g., \"This could lead to job losses and economic downturns...\"). Not included are direct explanations of the initial effect itself, mere restatements of the premise, or evaluations of desirability; rather, these sentences extend the reasoning chain by mapping out possible subsequent impacts. They typically appear after the initial analysis or identification of primary effects, serving to elaborate on the broader implications within the reasoning process.",
          "size": 2212,
          "precision": 1.0,
          "recall": 0.62,
          "accuracy": 0.81,
          "f1": 0.7654320987654321,
          "examples": [
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation",
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "This could lead to loss of species and disrupted ecosystems, which might have broader environmental consequences",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "This could lead to changes in how public transportation is operated and maintained, possibly leading to cost savings or service changes",
            "If bee populations drop, there might be an impact on the production of honey and related products, affecting the economy and possibly leading to higher costs for consumers",
            "Plus, with more time at home, there might be less energy use during peak hours or reduced demand for office spaces, which could free up resources and lower costs for businesses",
            "More internet usage might lead to higher energy consumption, which could strain resources and contribute to climate change"
          ]
        },
        "1": {
          "title": "Generating Alternative Hypotheses or Possibilities",
          "description": "These sentences serve the cognitive function of proposing alternative hypotheses, candidate answers, or conceptual framings when the main line of reasoning is uncertain or inconclusive. Included in this category are explicit suggestions of other possible solutions, explanations, or perspectives\u2014often introduced with phrases like \"maybe,\" \"alternatively,\" \"wait, maybe,\" \"or perhaps,\" or \"another thought.\" Not included are sentences that commit to a single answer, evaluate or eliminate options, or summarize conclusions. These sentences typically appear in the exploratory or divergent phase of reasoning, often after an initial hypothesis has been considered but before a final answer is selected.",
          "size": 800,
          "precision": 0.811965811965812,
          "recall": 0.95,
          "accuracy": 0.865,
          "f1": 0.8755760368663594,
          "examples": [
            "Alternatively, maybe it's something like a shadow",
            "Alternatively, maybe it's a keyhole",
            "Wait, maybe it's something like a leaf",
            "Alternatively, maybe it's a symbol or a sign",
            "Maybe it's something like a problem",
            "Alternatively, maybe it's a bird",
            "Wait, maybe it's a metaphor",
            "Alternatively, maybe it's a palindrome or something",
            "Alternatively, maybe it's about the movement",
            "Alternatively, maybe it's something like a paper towel",
            "Maybe it's a concept like knowledge",
            "Alternatively, maybe it's a train or a truck",
            "Or perhaps it's something like a vacuum",
            "Wait, maybe it's about a fire",
            "Wait, perhaps it's a metaphor"
          ]
        },
        "2": {
          "title": "Analogical Mapping and Solution Articulation",
          "description": "These sentences perform the cognitive function of explicitly mapping the structural relationship from one side of an analogy to the other and articulating the proposed answer or mapping. They synthesize prior analysis by restating the analogy in a \"So, A is to B as C is to D\" or similar format, often immediately before or as the answer is given. INCLUDED are sentences that (a) explicitly state the analogy structure, (b) propose the corresponding element or answer, and (c) often use linguistic markers like \"so,\" \"if...then,\" or \"therefore.\" NOT INCLUDED are sentences that analyze, brainstorm, or break down the analogy without committing to a mapping or answer, or that merely list possible options without making the mapping explicit. These sentences typically appear at the culmination of the analogy reasoning process, just before or as the final answer is presented.",
          "size": 983,
          "precision": 0.9827586206896551,
          "recall": 0.57,
          "accuracy": 0.78,
          "f1": 0.721518987341772,
          "examples": [
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "So, \"brick is to building\" as \"tree is to forest",
            "\" So, the analogy is that the ocean is to a wave, and the Earth is to something",
            "So, if paint is to artist, then the blank should be something that words are to",
            "So, \"words are to expression as paint is to artist",
            "So, \"words are to expression as paint is to artist",
            "So, in the analogy, the Earth is to something as the ocean is to waves",
            "So, the mast is to boat as the wing is to airplane",
            "So if the pupil is to the eye as the aperture is to the camera, then maybe the blank is \"camera",
            "So if pupil is to eye as aperture is to blank, then blank would be the camera, because the eye is the camera organ",
            "So, \"sail is to boat\" as \"wing is to [blank]",
            "Wait, so if umbrella is to rain as sunscreen is to the sun, then the blank should be \"sun",
            "\" So, \"Camera is to photo as pen is to writing",
            "So, the relationship is that the ocean is to waves, and the Earth is to something",
            "So, paint is the medium, artist is the creator"
          ]
        },
        "3": {
          "title": "Step-by-Step Explicit Calculation and Arithmetic Execution",
          "description": "This function involves the explicit, line-by-line execution of arithmetic or algebraic calculations, often breaking down multi-step computations into smaller, easily verifiable sub-steps (e.g., multiplying, adding, dividing, or applying a formula). Included are sentences that show the LLM performing concrete numeric operations, intermediate result tracking, or listing out values (such as squaring numbers, summing terms, or multiplying factors), often with phrases like \"Let me compute that,\" \"Calculating that,\" or direct arithmetic expressions. NOT INCLUDED are sentences that set up the problem, state formulas without applying them, interpret results, or discuss conceptual reasoning; only the actual execution of calculations belongs here. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding final answer statements or interpretations.",
          "size": 2584,
          "precision": 0.9523809523809523,
          "recall": 0.6,
          "accuracy": 0.785,
          "f1": 0.736196319018405,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Their sum is 1 + 2 + 3 + 14 = 20, but the product is 1*2*3*14 = 84",
            "Let me calculate that:\n\n2\u00b2 is 4, 3\u00b2 is 9, and 5 is 5",
            "Their sum is 1 + 2 + 5 + 12 = 20, and the product is 1*2*5*12 = 120",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Let me check k = 1:\n\nS_odd = (45 + 11)/2 = 56/2 = 28\nS_even = (45 - 11)/2 = 34/2 = 17\n\nCheck if 28 and 17 are possible",
            "Alternatively, 144 - (2 + 1 + 3) = 144 - 6 = 138",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "b = 6: 1/c = 2/3 - 1/6 = 4/6 - 1/6 = 3/6 = 1/2, so c = 2",
            "If I use 1, 2, 4, and 13, their sum is 1 + 2 + 4 + 13 = 20, but their product is 1*2*4*13 = 104, which is way more than 20",
            "\\( 3^2 = 9 \\), \\( 3^3 = 27 \\), \\( 3^4 = 81 \\), \\( 3^5 = 243 \\), \\( 3^6 = 729 \\)",
            "Then, compute 5 * 5 - 1: 25 - 1 = 24"
          ]
        },
        "4": {
          "title": "Enumeration of Relevant Possibilities (Combinatorial Quantification)",
          "description": "These sentences perform the cognitive function of explicitly quantifying the total number of possible outcomes, arrangements, or selections relevant to a probability or combinatorial problem. This includes calculating the size of the sample space (e.g., \"the total number of possible hands is C(52, 5)\") or the number of favorable outcomes (e.g., \"the number of ways to choose 3 face cards is C(16,3)\"). It does NOT include the actual computation of probabilities, the interpretation of results, or the setup of formulas\u2014only the enumeration or calculation of counts using combinatorial reasoning. These sentences typically appear after the problem has been parsed and before or during the setup of probability or combinatorial formulas, serving as foundational steps for subsequent calculations.",
          "size": 960,
          "precision": 1.0,
          "recall": 0.47,
          "accuracy": 0.735,
          "f1": 0.6394557823129251,
          "examples": [
            "So, the total number of possible outcomes when drawing 3 marbles without replacement is the number of ways to choose 3 marbles out of 12, regardless of color",
            "So, the total number of ways to draw 3 cards from 52 is C(52,3), which is 52 choose 3",
            "So, the total number of ways to draw two marbles is C(100, 2)",
            "So, the total number of possible ways to deal 13 cards from the deck is the combination of 52 cards taken 13 at a time, which is denoted as C(52,13)",
            "So, the total number of 5-card hands is C(52, 5)",
            "The total number of possible hands is C(52, 5)",
            "So, when dealing 5 cards, the total number of possible outcomes is the number of ways to choose 5 cards from 52",
            "The total number of possible lottery tickets is the number of ways to choose 6 numbers out of 49",
            "The total number of possible 5-card hands is C(52,5), which is 2,598,960",
            "So, the number of ways to choose 1 green marble from 4 is C(4, 1), which is 4",
            "So, the total number of possible outcomes is C(30, 6)",
            "So, the total number of ways to arrange 8 people in a line is 8 factorial, which is 8",
            "Since there are 16 face cards in the deck, the number of ways to choose 3 face cards is C(16,3)",
            "So, in this case, the favorable outcomes are the number of ways to get 13 spades in a row, and the total possible outcomes are the number of ways to deal 13 cards from the deck",
            "First, the total number of possible outcomes when drawing two cards from the deck is the combination of 52 cards taken 2 at a time"
          ]
        },
        "5": {
          "title": "Generating Mechanistic Explanations for Observed Phenomena",
          "description": "This function involves constructing causal or mechanistic accounts that explain why or how a phenomenon occurs, typically by referencing underlying entities, properties, or processes (e.g., molecular motion, energy transfer, particle arrangement). Included are sentences that propose, hypothesize, or elaborate on the mechanisms responsible for an effect, often using causal language (\"because,\" \"so,\" \"which makes,\" \"must be,\" \"if...then\"). NOT INCLUDED are mere statements of fact, definitions, predictions, or procedural steps without an explicit mechanistic rationale. These sentences most often appear after an observation or question, serving as the core explanatory step in the reasoning process.",
          "size": 1499,
          "precision": 0.8736842105263158,
          "recall": 0.83,
          "accuracy": 0.855,
          "f1": 0.8512820512820513,
          "examples": [
            "Gases expand when heated because their molecules have more energy and push against the walls of the balloon more, making it bigger",
            "Some materials might conduct better when they're heated because the increased temperature gives the electrons more energy to move around",
            "So the water molecules start moving faster as they absorb heat, which makes the water feel warmer",
            "Maybe temperature affects the solubility by influencing the kinetic energy of the molecules, making them move around more and interact better with water",
            "If the medium is more elastic, it can store and release energy more effectively, which allows the sound wave to travel farther and maintain its shape better",
            "It must be because water is a denser medium, so the sound waves can move faster through the closely packed particles",
            "At higher pressure, the water molecules are pushed together more, so they have to overcome that pressure to become a gas",
            "So, more pressure means the molecules are more tightly packed, needing more energy to escape, which would be a higher temperature",
            "This vibration creates heat, which is why food gets warm",
            "If the object is a good conductor, like metal, the heat should transfer quickly, so it might feel colder because it's taking the heat away from your hand",
            "When you heat a substance, the particles gain kinetic energy, which makes them move more",
            "For example, when ice melts, the hydrogen bonds between water molecules break because the energy from heat provides the energy needed to overcome those bonds",
            "Is it because the particles in solids are closer together, so the wave can move faster",
            "Intuitively, that should make the tea cool faster because there's a bigger gradient for heat to flow from the tea to the room",
            "The ice crystals break apart because the particles have more energy when heated, right"
          ]
        },
        "6": {
          "title": "Conditional Relationship Analysis and Converse/Inverse Evaluation",
          "description": "This function involves explicitly analyzing the logical structure of conditional (\"if-then\") statements, often by restating, symbolizing, or testing the implications, converses, or inverses of such statements. Included are sentences that clarify what follows from a conditional, question whether the converse/inverse holds, or illustrate the difference between sufficient and necessary conditions (e.g., \"If P then Q, but does Q mean P?\"). Not included are general explanations of terms, unrelated analogies, or steps that merely apply a conditional without analyzing its structure. These sentences typically appear during the core reasoning phase, especially when the LLM is unpacking, testing, or clarifying the logical relationships at the heart of the problem.",
          "size": 600,
          "precision": 1.0,
          "recall": 0.51,
          "accuracy": 0.755,
          "f1": 0.6754966887417219,
          "examples": [
            "So, just because eating ice cream makes Tom happy doesn't automatically mean that whenever Tom is happy, he must have eaten ice cream",
            "So just because schools closed today (Q), it doesn't necessarily mean it snowed (P)",
            "If every time it rains, the streets get wet, that means that whenever P is true, Q is also true",
            "So, just because Wind causes Rustling doesn't mean Rustling can only happen if Wind is present",
            "\" That would translate to A \u2192 B, where A is \"is a professional basketball player\" and B is \"is tall",
            "That is, if Tom is happy now, does that mean he must have eaten ice cream",
            "\" So, P \u2192 Q means if P is true, then Q must also be true",
            "We know that G is true (plant is taller), but does that mean F must be true",
            "\" So, the statement is \"If Tom eats ice cream, then Tom is happy",
            "So, it's like saying, given that R prevents B, and the car hasn't broken down, does that mean R happened",
            "Now, the conclusion we want to draw is Q (schools closed today) given that P (it snowed)",
            "So, just because Jane passed the exam (P), we can't conclude she studied hard (S), because maybe there are other reasons why she passed",
            "The original statement is a conditional: If it snows, then schools close",
            "So, just because Jordan is tall (B) doesn't mean he is a professional basketball player (A)",
            "So, in logical terms, if all successful entrepreneurs (A) work hard (B), and Tina is a successful entrepreneur, then she works hard"
          ]
        },
        "7": {
          "title": "Problem Framing and Task Articulation",
          "description": "These sentences serve to explicitly state or restate the central question, problem, or scenario that the reasoning process will address. This function includes identifying the main issue, clarifying the specific question to be solved, or outlining the phenomenon to be explained, often using phrases like \"I'm trying to figure out...\" or \"the systemic effects of...\". It does NOT include any actual analysis, hypothesis generation, or solution steps\u2014only the clear articulation of the reasoning target. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations.",
          "size": 472,
          "precision": 0.9782608695652174,
          "recall": 0.9,
          "accuracy": 0.94,
          "f1": 0.9375,
          "examples": [
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I'm trying to figure out the systemic impact of vertical farming in major cities",
            "Okay, so I'm trying to figure out this question: \"If coffee keeps people awake, and Alex is awake at midnight, must they have had coffee",
            "Okay, so I'm trying to figure out the systemic effects of making college education free",
            "Okay, so I'm trying to figure out the ripple effects of making college education free",
            "Okay, so I'm trying to figure out this logic problem: \"If studying guarantees passing, and John failed, what can you conclude",
            "Okay, so I'm trying to figure out the ripple effects of implementing a global currency",
            "Okay, so I'm trying to figure out why honey flows more slowly than water",
            "Okay, so I'm trying to figure out the systemic effects of colonizing Mars",
            "Okay, so I'm trying to figure out this logic problem: \"If sugar makes tea sweet, and this tea is sweet, must it contain sugar",
            "Okay, so I'm trying to figure out the ripple effects of a significant asteroid mining industry",
            "Okay, so I'm trying to figure out the systemic effects of drastically reducing military spending worldwide",
            "Okay, so I'm trying to figure out the systemic impacts of doubling urban green spaces in major cities worldwide",
            "Okay, so I'm trying to figure out the systemic effects of implementing global carbon pricing",
            "Okay, so I'm trying to figure out the ripple effects of making all software open source"
          ]
        },
        "8": {
          "title": "Hypothetical Conditional Visualization of Geometric Manipulations",
          "description": "These sentences articulate hypothetical scenarios involving geometric objects, typically using conditional (\"if...then\") or procedural (\"when I...\") constructions to predict the outcome of a specific manipulation (e.g., slicing, rotating, projecting, folding). This function involves mentally simulating the result of an operation on a shape to infer properties of the resulting figure (such as the type of cross-section or projection), but does NOT include general statements about properties, definitions, or conclusions without explicit reference to a manipulation. These sentences usually appear in the middle of reasoning traces, as the thinker explores possible outcomes before synthesizing or concluding.",
          "size": 1174,
          "precision": 1.0,
          "recall": 0.39,
          "accuracy": 0.695,
          "f1": 0.5611510791366906,
          "examples": [
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "So, if I take a cross-section parallel to the base of each pyramid, it should be a square",
            "If I slice the cone parallel to a generatrix, the resulting cross-section should be a straight line, but in three dimensions, it's more complex",
            "Since a tetrahedron is a pyramid with a triangular base, slicing it parallel to the base should give a similar triangle, but maybe scaled down",
            "If I slice parallel to a side, the cross-section should be a triangle, but in three dimensions, it's a triangle that's part of the cone's surface",
            "If I slice the cone parallel to a side, the cross-section would be a triangle because the cone's surface is made up of straight lines (generatrices)",
            "If I have a semicircle and rotate it around its diameter, which is a straight line, the shape should be a sphere",
            "But in the case of an icosahedron, each face is a triangle, so the cross-section might be a regular polygon with more sides",
            "If I take a hexagon and fold it along three lines connecting opposite vertices, each fold is essentially creating a dihedral angle between the two halves of the hexagon",
            "The octahedron has faces in all directions, so if I pick two opposite faces, say the top and bottom ones, and then slice it parallel to those, the cross-section should be somewhere in the middle",
            "If I slice parallel to a triangular face, the cross-section should also be a triangle, right",
            "But wait, in 3D, the cross-section of a cone with a plane can be a triangle only if the plane intersects the apex and the base along a straight line",
            "If I have a cone and I slice it with a plane that's parallel to one of its sides, the intersection curve should be a straight line because the plane is parallel to the generatrix",
            "So, in this cross-sectional view, the sphere becomes a circle with radius R, and the cone becomes a triangle (an isosceles triangle) with its vertex at the center of the circle"
          ]
        },
        "9": {
          "title": "Hypothetical Scenario Construction and State Tracking",
          "description": "These sentences construct, track, or update the state of a hypothetical scenario by explicitly describing the consequences of a specific action, choice, or condition (\"If X, then Y\" or \"Now, the state is...\"). This function includes conditional statements, stepwise state updates, and explicit enumeration of possible configurations or outcomes as the reasoner explores different branches or sequences in a problem. It does NOT include general speculation, abstract summarization, or final conclusions\u2014only the concrete, stepwise mapping of actions to resulting states. These sentences typically appear in the middle of reasoning traces, as the LLM works through possible moves, transitions, or logical branches to systematically explore the problem space.",
          "size": 976,
          "precision": 0.7051282051282052,
          "recall": 0.55,
          "accuracy": 0.66,
          "f1": 0.6179775280898877,
          "examples": [
            "If I take the wolf over first, then on the starting side, I have the goat and the cabbage",
            "So, if I take the goat over first, then on the starting side, I have wolf and cabbage",
            "\" If the surgeon is the father, and he's saying, \"I can't operate on him, he's my son,\" but the son is actually the surgeon's own child, which is the father's son",
            "If the doctor is male, then the boy is his son, but the doctor is not the boy's father",
            "If the surgeon is the mother, then she could say, \"I can't operate on him, he's my son,\" because the son is her child",
            "So, if he arrives on Friday, stays for three days, and leaves on Friday, it's because three days later is also a Friday",
            "So, if I was in third place and I pass the second-place runner, I'm now in second",
            "Wait, maybe the surgeon is the son, and he's saying he can't operate on himself because he's his own son",
            "When moving forward, the person is heavy because they're moving with the escalator, but when moving backward, they're not",
            "If the doctor is the boy's mother, then the boy is indeed the doctor's son",
            "Then, on the starting side, I have the wolf and the goat",
            "So, when I push A, B falls, and then B tries to knock over C",
            "So, if he arrives on Friday, and stays for three days, he would leave on the following Friday",
            "Wait, perhaps the man is on the same side as the dog, but the problem says the man is on one side, and the dog is on the other",
            "If you hold something in your right hand, you can't hold it in your left because your left hand is on the opposite side"
          ]
        },
        "10": {
          "title": "Retrieval and Articulation of Background Knowledge or Prototypical Examples",
          "description": "These sentences serve to recall and state relevant facts, definitions, or prototypical examples from general knowledge or prior learning that may inform the reasoning process. Included are statements that present remembered facts (\"I know that birds lay eggs\"), typical cases (\"trees come to mind immediately because they have branches\"), or canonical examples and counterexamples (\"like, I remember seeing pigeons and they can fly, but maybe some birds can't, like penguins\"). Not included are sentences that analyze, synthesize, or draw conclusions from these facts, nor those that propose hypothetical scenarios or perform logical operations. These sentences typically appear early or mid-way in reasoning, as the model gathers and lays out pertinent information before or during analysis.",
          "size": 1181,
          "precision": 0.7851239669421488,
          "recall": 0.95,
          "accuracy": 0.845,
          "f1": 0.8597285067873304,
          "examples": [
            "I know that birds do lay eggs, but so do reptiles like turtles, fish like salmon, and even some mammals, though I think most mammals don't lay eggs",
            "They use their wings differently, but they are mammals, not birds",
            "Like, I remember seeing pigeons and they can fly, but maybe some birds can't, like penguins or maybe some small birds that are just learning to fly",
            "Birds have feathers, which are made of keratin too, but they're different structures",
            "Trees come to mind immediately because they have branches, trunks, and leaves",
            "Ships sometimes have a figurehead, which is like a decorative sculpture on the front",
            "Because animals like dogs or cats can run, but they don't walk in the sense of humans walking on two legs",
            "Insects like ants and spiders have legs, but they don't walk in the way humans do",
            "I remember that deserts are dry, sandy, and usually very hot, while oases are areas of greenery or water in the middle of a desert",
            "They are physical objects that you play, like strings, woodwinds, brass, etc",
            "Wait, actually, mammals give birth to live young, but some, like certain species of whales, might lay eggs",
            "But birds do walk, they just have wings for flight",
            "I know that some furniture has legs, like tables and chairs",
            "I know that some reptiles, like snakes, don't have hair, but what about others",
            "Like on turtles or snails"
          ]
        },
        "11": {
          "title": "Generating and Proposing Solution Hypotheses",
          "description": "This function involves the active generation and articulation of possible solutions, methods, or approaches to a problem, often using speculative language such as \"maybe,\" \"perhaps,\" \"I could,\" or \"another idea.\" Included are sentences that propose concrete, actionable ideas or strategies\u2014whether conventional or creative\u2014for addressing the current challenge, regardless of their feasibility or final selection. Not included are evaluations of these ideas, statements of fact, background information, or mere restatements of the problem; these sentences typically appear after the problem is understood but before a final plan or answer is chosen, serving as a brainstorming or ideation step in the reasoning process.",
          "size": 1228,
          "precision": 0.8850574712643678,
          "recall": 0.77,
          "accuracy": 0.835,
          "f1": 0.823529411764706,
          "examples": [
            "If I can find a natural slope, maybe I can use gravity to help collect water",
            "Maybe building a shelter or a structure that creates shade, causing condensation from the air to collect on surfaces, which can then be directed into a collection system",
            "Maybe I can find some logs and use them to make a cart",
            "I could use materials like insulation, maybe a thick layer of soil to keep the temperature stable, and control the humidity with some kind of dehumidifier or by placing containers in water",
            "Or perhaps I can use the table to support something else, like a ladder made from tied-together items, but I don't have any ropes or strings",
            "Another idea: perhaps I can use the table to hold the mirror at a certain angle and use it to focus light onto a specific point, creating a hotspot that could be used to start a fire or melt through a material",
            "Maybe creating a DIY bass trap by stuffing a large pillow or using a thick rug could help with low-frequency sounds",
            "Maybe I can use these to create a protective barrier around the plants",
            "Maybe use a projector to cast images onto a wall and then modify them with paint or other materials",
            "Maybe I can create a makeshift water level using a small container and some water",
            "Using cardboard or thick paper to create panels and attaching them to the walls could work",
            "Maybe I can create a simple winch using a pulley and a heavy object to provide the force",
            "Another thought: maybe I can use the table to create a ramp or a slope to reach a higher place, but without any other objects, that seems impossible",
            "Maybe using those plants as a way to collect water",
            "If I can create a large enough sign, maybe I can signal from my window or a high point"
          ]
        },
        "12": {
          "title": "Local Consistency Check / Self-Questioning for Error Detection",
          "description": "These sentences serve as explicit, localized checks where the model pauses to question the correctness, completeness, or applicability of its immediately preceding step or assumption. They include expressions of doubt, requests for confirmation, or prompts to reconsider a just-made inference (e.g., \"Wait, is that right?\", \"But wait, is that all?\"). This function does NOT include broader strategic planning, initial problem understanding, or final summary/justification; it is specifically about scrutinizing the most recent claim or calculation, often appearing mid-reasoning after a tentative assertion or calculation, and typically signals a possible error, oversight, or alternative to be considered before proceeding.",
          "size": 726,
          "precision": 0.8461538461538461,
          "recall": 0.55,
          "accuracy": 0.725,
          "f1": 0.6666666666666667,
          "examples": [
            "But wait, is that true",
            "But wait, is that correct",
            "Wait, but is that correct",
            "But wait, is that the case",
            "But wait, is that all",
            "But wait, is it similar",
            "But wait, is that true",
            "But wait, is that the minimum",
            "But wait, is that the correct approach",
            "But wait, actually, no",
            "Wait, but hold on, is that correct",
            "But wait, that's not quite right",
            "Wait, but hold on",
            "Wait, but is it just a triangle",
            "Wait, but let me check that"
          ]
        },
        "13": {
          "title": "Final Explicit Answer Statement",
          "description": "These sentences serve the function of explicitly stating the final answer or conclusion reached at the end of a reasoning process. They typically summarize the result of prior calculations, deductions, or logical steps, often using phrases like \"So, the answer is...\", \"Therefore, the probability is...\", or \"So, putting it all together, the answer is...\". INCLUDED are only those sentences that directly and unambiguously present the final answer or solution to the posed question; NOT INCLUDED are intermediate results, partial conclusions, or statements that merely summarize reasoning without providing the final answer. These sentences almost always appear at or near the end of the reasoning trace, marking the conclusion of the problem-solving process.",
          "size": 623,
          "precision": 0.9344262295081968,
          "recall": 0.57,
          "accuracy": 0.765,
          "f1": 0.7080745341614907,
          "examples": [
            "So, the answer is 30 cubes in total",
            "Therefore, the probability is 5/18",
            "So, the answer should be a triangle",
            "So, I think the answer is \"maps",
            "So, the answer is \"bacteria",
            "Therefore, the sum is 64",
            "So, yeah, the answer should be a circle",
            "So, the probability is 5/9",
            "So, the answer should be six identical pyramids",
            "So, the answer should be \"bottom",
            "So, the answer is a person",
            "So, I think I'm confident that the probability is 1/24",
            "So, the answer is day",
            "So, the probability is 1/1296",
            "So, the probability is 1/1296"
          ]
        },
        "14": {
          "title": "Metacognitive Prompting for Deliberation or Reconsideration",
          "description": "These sentences explicitly signal the LLM's intent to pause, reflect, or re-examine the problem, often to encourage deeper or alternative lines of reasoning. Included are phrases that prompt internal cognitive effort (e.g., \"Let me think,\" \"Let me think again,\" \"Let me try to visualize it,\" \"Let me think about it differently\"), which serve as metacognitive markers for initiating or renewing active problem-solving. Not included are actual reasoning steps, factual assertions, or summaries\u2014these sentences do not advance the solution directly but instead mark a transition or restart in the reasoning process. They typically appear at points of uncertainty, after impasses, or when shifting strategies, often at the beginning of a new reasoning attempt or after encountering confusion.",
          "size": 1295,
          "precision": 0.9866666666666667,
          "recall": 0.74,
          "accuracy": 0.865,
          "f1": 0.8457142857142858,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think about it",
            "Let me think again",
            "Let me try to think more carefully",
            "Let me think again",
            "Let me think again",
            "Let me think again"
          ]
        },
        "15": {
          "title": "Expression of Uncertainty or Knowledge Limitation",
          "description": "These sentences explicitly signal the model's uncertainty, lack of confidence, or incomplete knowledge regarding a specific aspect of the reasoning process. Included are statements that hedge, qualify, or admit doubt about the correctness, completeness, or details of a claim or inference (e.g., \"I'm not sure,\" \"But I'm not entirely sure how that works,\" \"I'm not 100% certain\"). NOT INCLUDED are statements that propose alternative hypotheses, request clarification, or summarize conclusions; these sentences do not advance the reasoning but rather mark epistemic boundaries. They typically appear immediately after a tentative claim, inference, or explanation, serving as a metacognitive check or disclaimer within the reasoning flow.",
          "size": 800,
          "precision": 1.0,
          "recall": 0.61,
          "accuracy": 0.805,
          "f1": 0.7577639751552795,
          "examples": [
            "But I'm not entirely sure",
            "But I'm not certain about this",
            "I'm not entirely sure about that part",
            "I'm not sure",
            "But I'm not entirely sure how that works in detail",
            "But I'm not entirely sure",
            "I'm not sure",
            "I'm not sure",
            "I'm not sure",
            "I'm not sure",
            "I'm not sure",
            "But I'm not sure",
            "I'm not certain",
            "But I'm not entirely sure",
            "I'm not sure"
          ]
        },
        "16": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of broadening the reasoning process by introducing additional factors, perspectives, or variables that may be relevant to the problem at hand. They typically signal a deliberate effort to avoid narrow focus or premature closure by prompting the reasoner to consider further aspects\u2014such as economic, environmental, psychological, or technical dimensions\u2014that have not yet been addressed. This category includes statements that explicitly mention \"also,\" \"another,\" or \"should consider\" to add new angles or concerns, but does NOT include initial identification of main factors, deep analysis of a single aspect, or summary/conclusion statements. These sentences usually appear after some initial reasoning has occurred, often in the middle stages, as the thinker seeks to ensure a comprehensive and well-rounded analysis.",
          "size": 1530,
          "precision": 0.8481012658227848,
          "recall": 0.67,
          "accuracy": 0.775,
          "f1": 0.7486033519553073,
          "examples": [
            "I also think about the economy",
            "I should also think about the data",
            "I also think about the environment",
            "I'm also wondering about the challenges",
            "I'm also thinking about the overall economy",
            "I'm also thinking about the legal aspects",
            "Another thought is about the environment",
            "I'm also wondering about the psychological effects",
            "I'm also thinking about the environment",
            "I also think about the applications",
            "Another thought is about the walls",
            "I should also consider the challenges",
            "I'm also thinking about the technology involved",
            "I also think about the use of technology",
            "I'm also thinking about the economic impact"
          ]
        },
        "17": {
          "title": "Initial Knowledge Activation and Problem Framing",
          "description": "These sentences serve to explicitly activate relevant background knowledge, recall definitions, or clarify the problem context as the very first step in the reasoning process. They include statements that (a) recall facts, concepts, or relationships pertinent to the problem, (b) express the need to understand, visualize, or break down the problem, or (c) set up the initial mental model for reasoning. This category does NOT include deeper analysis, hypothesis generation, or solution steps\u2014only the initial orientation and knowledge retrieval that frames the problem, almost always appearing at or near the very beginning of the reasoning trace.",
          "size": 952,
          "precision": 0.7906976744186046,
          "recall": 0.68,
          "accuracy": 0.75,
          "f1": 0.7311827956989247,
          "examples": [
            "First, I know that a canvas is something a painter uses",
            "First, I know that a sail is part of a boat, right",
            "First, I know that a sheep is part of a flock",
            "First, I know that a palette is related to colors",
            "First, I know that a camera is used to take photos",
            "First, I need to recall what a triangular prism looks like",
            "First, I know a cube has six faces, right",
            "First, I know that a spine is part of a book",
            "First, I know that dolphins are mammals",
            "First, I know that an umbrella is used when it's raining",
            "First, I need to break down the question",
            "First, I need to visualize the race scenario",
            "First, I know that a shoe is something you wear on your foot",
            "First, I know that a desert and an oasis are related",
            "First, I need to understand what a triangle shape with 10 coins looks like"
          ]
        },
        "18": {
          "title": "Local Candidate Evaluation (Plausibility Judgments)",
          "description": "These sentences serve as explicit, localized evaluations of the plausibility, fit, or appropriateness of a specific candidate idea, hypothesis, or solution within the ongoing reasoning process. They include both positive and negative judgments (e.g., \"That makes sense,\" \"That doesn't fit,\" \"That seems right,\" \"That's not helpful\") and often use hedging or tentative language (\"Hmm, that might be possible,\" \"That could make sense\"). This function is distinct from initial idea generation, final answer selection, or global summary; instead, these sentences typically appear immediately after a candidate is proposed or considered, providing real-time feedback that guides the selection, refinement, or rejection of options as reasoning unfolds.",
          "size": 934,
          "precision": 0.9021739130434783,
          "recall": 0.83,
          "accuracy": 0.87,
          "f1": 0.8645833333333334,
          "examples": [
            "Hmm, that doesn't quite make sense",
            "That seems to fit",
            "That seems to fit",
            "That seems to fit perfectly",
            "That might be it",
            "No, that doesn't quite make sense",
            "That doesn't quite fit",
            "Hmm, that might not fit",
            "Hmm, that might be possible",
            "That seems to fit",
            "That seems to fit",
            "Hmm, that doesn't seem to fit",
            "That makes sense",
            "Hmm, that could work too",
            "Yeah, that makes sense"
          ]
        }
      }
    },
    "20": {
      "accuracy": 0.7791666666666667,
      "categories": [
        [
          "0",
          "Conditional Visualization and Geometric Prediction",
          "These sentences perform the cognitive function of mentally simulating geometric manipulations\u2014such as slicing, projecting, folding, or illuminating shapes\u2014and then conditionally predicting the resulting cross-section, shadow, or intersection. Included are statements that explicitly describe what the outcome \"should be\" or \"would be\" under a specified geometric operation, often using conditional or hypothetical language (e.g., \"If I slice...,\" \"When I fold...,\" \"So, the shadow will be...\"). Not included are sentences that merely recall definitions, state general properties, or summarize conclusions without simulating a specific geometric transformation. These sentences typically appear in the middle of reasoning traces, as the thinker works through possible scenarios to build up to a final answer."
        ],
        [
          "1",
          "Generating and Articulating Alternative Explanations or Possibilities",
          "This function involves explicitly proposing other plausible causes, explanations, or scenarios that could account for an observed fact, event, or outcome, thereby preventing premature or unwarranted conclusions. Included are sentences that enumerate alternative reasons, factors, or mechanisms (e.g., \"It could have been something else,\" \"There could be other factors at play,\" \"Maybe the car was just lucky and didn't need any maintenance\"). NOT INCLUDED are sentences that merely state uncertainty, restate the problem, or draw conclusions without listing alternatives. These sentences typically appear after an initial hypothesis or inference, serving to broaden the reasoning by considering other possibilities and highlighting the non-necessity of a single explanation."
        ],
        [
          "2",
          "Explicit Expression of Uncertainty or Doubt",
          "These sentences serve the cognitive function of explicitly signaling uncertainty, doubt, or lack of confidence about a preceding hypothesis, inference, or proposed solution. They typically follow a suggestion, recall, or partial analysis, and act to qualify or hedge the preceding statement, indicating that the model does not fully endorse it as correct or complete. This category includes statements that directly express not being sure, not knowing, or not being certain about the validity, applicability, or effectiveness of an idea; it does NOT include mere questions, open-ended speculation, or statements of ignorance without reference to a specific prior claim. These sentences most often appear immediately after a tentative proposal or reasoning step, serving as a metacognitive check within the reasoning process."
        ],
        [
          "4",
          "Step-by-Step Calculation Execution",
          "This function involves explicitly performing and narrating individual arithmetic or algebraic calculations required to advance the solution, often breaking down multi-step computations into smaller, sequential operations. Included are sentences that show the agent working through numeric operations (addition, multiplication, division, exponentiation, etc.) or evaluating expressions, often with intermediate results stated. Not included are sentences that set up equations, state general formulas, interpret results, or discuss strategies\u2014only the direct execution of calculations. These sentences typically appear in the middle of the reasoning process, after the problem setup and before the final answer or conclusion."
        ],
        [
          "5",
          "Generating Alternative Hypotheses or Interpretations",
          "These sentences serve the function of proposing alternative possible answers, explanations, or conceptual framings when the solution is uncertain or multiple interpretations are plausible. Included in this category are explicit suggestions of other possibilities, often introduced by phrases like \"maybe it's...\", \"alternatively...\", \"wait, maybe...\", or \"another thought/angle...\", and sometimes offering a new candidate answer or a different way to interpret the problem. NOT INCLUDED are sentences that commit to a single answer, evaluate existing hypotheses, or summarize conclusions. These sentences typically appear in the exploratory or brainstorming phase of reasoning, often after initial ideas have been considered but before a final answer is selected."
        ],
        [
          "6",
          "Generating and Proposing Candidate Solutions or Hypotheses",
          "This function involves the generation and articulation of possible solutions, strategies, or hypotheses in response to a problem or subproblem. Sentences in this category typically introduce ideas with hedging language (e.g., \"maybe,\" \"perhaps,\" \"I could,\" \"another thought is\") and present them as options to be considered, rather than as final answers or conclusions. This function is distinct from evaluating, selecting, or justifying solutions; it is focused solely on the creative proposal of potential approaches, and these sentences most often appear in the exploratory or brainstorming phase of reasoning, prior to any critical assessment or decision-making."
        ],
        [
          "7",
          "Conditional Scenario Construction and Outcome Tracing",
          "This function involves the explicit construction of hypothetical scenarios\u2014often using \"if...then...\" or \"so, if...\" statements\u2014to trace the consequences of specific actions, assumptions, or variable assignments within the problem context. Included are sentences that set up a condition or choice and then logically deduce the resulting state, configuration, or implication, often as part of a stepwise exploration of possible solutions. Not included are general statements of fact, definitions, or mere restatements of the problem; these sentences specifically advance the reasoning by mapping out the direct results of particular hypothetical moves or assignments. These sentences typically appear in the middle stages of reasoning, as the solver iteratively explores and tests possible solution paths."
        ],
        [
          "9",
          "Metacognitive Uncertainty Checkpoints",
          "These sentences serve as explicit metacognitive markers where the reasoner pauses to question, verify, or reconsider the accuracy, completeness, or validity of their current line of thought. Included are utterances that signal doubt, prompt a re-examination, or initiate a check for overlooked possibilities (e.g., \"Wait, but let me make sure,\" \"Wait, is that correct,\" \"But wait, is there another angle\"). Not included are initial problem restatements, final conclusions, or straightforward progressions without self-interruption. These checkpoints typically appear mid-reasoning, often immediately after a tentative inference or calculation, functioning as internal quality control before proceeding further."
        ],
        [
          "10",
          "Anticipating and Weighing Downstream Consequences",
          "These sentences serve the cognitive function of projecting possible downstream effects, side effects, or ripple consequences of a proposed action, change, or event\u2014often considering both positive and negative outcomes. Included are statements that explicitly speculate about what might happen as a result of a prior step, policy, or phenomenon, especially when they use modal verbs (\"might,\" \"could,\" \"would\") and causal language (\"lead to,\" \"result in,\" \"cause\"). Not included are sentences that merely state direct effects, summarize prior reasoning, or propose solutions; these focus specifically on mapping out secondary or tertiary impacts. They typically appear after an initial proposal or analysis, as the reasoner explores the broader implications of their reasoning."
        ],
        [
          "11",
          "Generating Mechanistic or Causal Explanations",
          "These sentences articulate underlying mechanisms, causal relationships, or physical processes that explain why or how a phenomenon occurs. Included are statements that describe the step-by-step interactions, energy transfers, or structural features responsible for observed effects (e.g., \"Gases expand when heated because their molecules have more energy and push against the walls...\"). Not included are mere observations, restatements of facts, or high-level summaries without mechanistic detail. These sentences typically appear after an initial observation or question, serving as the core explanatory phase within the reasoning process."
        ],
        [
          "12",
          "Enumerating and Formalizing Outcome Spaces in Probability Problems",
          "These sentences perform the cognitive function of explicitly identifying, quantifying, or formalizing the total number of possible outcomes and/or the number of favorable outcomes in a combinatorial or probabilistic scenario. This includes specifying combinations, permutations, or other counting methods (e.g., \"C(52,5)\", \"6 * 6 = 36\") and often sets up the denominator and/or numerator for a probability calculation. Sentences in this category do NOT include the final calculation of probability, general statements about probability formulas, or qualitative reasoning about likelihood\u2014they are specifically about enumerating or expressing the relevant sets of outcomes, typically appearing immediately before or during the setup phase of a probability computation."
        ],
        [
          "13",
          "Analogy Mapping and Structural Alignment",
          "These sentences perform the cognitive function of explicitly mapping the structure of an analogy or proportional relationship, identifying the roles of each element, and aligning the components to infer the missing term or relationship. Included in this category are statements that (a) restate the analogy in a formal or structural way (e.g., \"A is to B as C is to D\"), (b) articulate the mapping between elements, and (c) propose or test candidate completions for the analogy based on this mapping. NOT INCLUDED are sentences that merely describe the elements individually, provide background knowledge, or explain the meaning of terms without engaging in explicit structural alignment. These sentences typically appear after the initial understanding of the analogy and before or during the proposal of a final answer, serving as the core step where the analogy is operationalized and the solution is constructed."
        ],
        [
          "14",
          "Expanding the Scope Through Additional Considerations",
          "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing supplementary factors, perspectives, or dimensions that may influence the answer. Included in this category are statements that begin with phrases like \"I'm also thinking about...\", \"I should also consider...\", or \"Another thought is...\", and which enumerate further relevant aspects (e.g., environmental, economic, psychological, historical) not yet discussed. This function does NOT include initial identification of the main issue, deep analysis of a single factor, or summary/conclusion statements; rather, it typically appears after the initial reasoning groundwork, as the LLM seeks to ensure comprehensive coverage by systematically adding new angles or variables to the analysis."
        ],
        [
          "15",
          "Formalization of Natural Language Statements into Logical or Symbolic Form",
          "This function involves translating natural language statements, premises, or conclusions into formal logical expressions, symbolic notation, or explicit conditional structures (e.g., \"If P, then Q\", \"A \u2192 B\", \"\u2200x (A(x) \u2192 B(x))\"). It includes restating everyday statements as logical conditionals, identifying logical relationships (implication, contrapositive, converse), and mapping real-world scenarios to formal logic. It does NOT include evaluating the truth of statements, drawing inferences, or applying logical rules\u2014only the act of formalizing or representing information in logical/symbolic terms. These sentences typically appear early in reasoning, often immediately after reading or restating the problem, serving as a foundation for subsequent logical manipulation or inference."
        ],
        [
          "16",
          "Problem Formulation / Task Framing",
          "These sentences explicitly articulate the problem, question, or scenario that the reasoning process will address, often rephrasing or summarizing the task in the LLM's own words. This function includes statements that set the scope and focus of the reasoning, such as identifying what needs to be figured out, predicted, or explained, but does NOT include the subsequent steps of analysis, hypothesis generation, or solution proposal. These sentences almost always appear at or near the very beginning of a reasoning trace, serving as the entry point and orienting the reasoning process."
        ],
        [
          "17",
          "Metacognitive Prompting for Cognitive Reorientation",
          "These sentences serve as explicit metacognitive prompts where the reasoner signals an intention to pause, reconsider, or shift their cognitive approach to the problem. This function includes statements that announce a deliberate change in strategy (e.g., \"Let me try to visualize it,\" \"Let me think again,\" \"Let me try to break it down\"), attempts to reframe or clarify the problem, or efforts to approach the reasoning from a new angle. It does NOT include substantive reasoning steps, factual recall, or direct analysis\u2014rather, it marks a transition or reset in the reasoning process. These prompts typically appear at points of uncertainty, impasse, or before a new line of reasoning is initiated, often serving as cognitive \"signposts\" within the trace."
        ],
        [
          "18",
          "Final Answer Articulation and Justification",
          "This function consists of sentences that explicitly state the final answer or conclusion reached after a reasoning process, often accompanied by a brief justification or summary of how the answer was derived. Included are statements that use phrases like \"So, the answer is...\", \"Therefore, the probability is...\", \"So, putting it all together, the answer is...\", or similar constructions that directly present the solution or decision, sometimes with a concise rationale. Not included are intermediate calculations, hypothesis generation, evidence gathering, or step-by-step reasoning; these sentences appear at or near the end of the reasoning trace, serving to clearly communicate the resolved outcome to the user."
        ],
        [
          "19",
          "Retrieval and Stating of Factual or Conceptual Knowledge",
          "These sentences serve to recall and explicitly state relevant facts, definitions, properties, or general knowledge from memory or prior learning, which are then used to inform or support subsequent reasoning. Included are statements that assert what is known about categories, features, relationships, or examples (e.g., \"Birds have feathers, which are made of keratin too, but they're different structures\"). Not included are sentences that interpret, compare, hypothesize, or draw conclusions from these facts\u2014only the direct retrieval or assertion of knowledge. These sentences typically appear early or mid-way in reasoning, often immediately before or after identifying what information is needed to solve the problem."
        ]
      ],
      "orthogonality": 0.8868914246559143,
      "assigned_fraction": 0.9,
      "category_counts": {
        "0": 1,
        "1": 5,
        "2": 4,
        "4": 3,
        "5": 5,
        "6": 4,
        "7": 2,
        "9": 1,
        "10": 3,
        "11": 4,
        "12": 1,
        "13": 1,
        "14": 1,
        "15": 1,
        "16": 2,
        "17": 1,
        "18": 3,
        "19": 3,
        "None": 5
      },
      "detailed_results": {
        "0": {
          "title": "Conditional Visualization and Geometric Prediction",
          "description": "These sentences perform the cognitive function of mentally simulating geometric manipulations\u2014such as slicing, projecting, folding, or illuminating shapes\u2014and then conditionally predicting the resulting cross-section, shadow, or intersection. Included are statements that explicitly describe what the outcome \"should be\" or \"would be\" under a specified geometric operation, often using conditional or hypothetical language (e.g., \"If I slice...,\" \"When I fold...,\" \"So, the shadow will be...\"). Not included are sentences that merely recall definitions, state general properties, or summarize conclusions without simulating a specific geometric transformation. These sentences typically appear in the middle of reasoning traces, as the thinker works through possible scenarios to build up to a final answer.",
          "size": 1276,
          "precision": 0.9649122807017544,
          "recall": 0.55,
          "accuracy": 0.765,
          "f1": 0.7006369426751593,
          "examples": [
            "If I slice it parallel to a side, the cross-section should be a triangle, but in 3D, it's actually a triangle that's been extruded along the axis of the cone",
            "But wait, in 3D, the cross-section of a cone with a plane can be a triangle only if the plane intersects the apex and the base along a straight line",
            "If I slice through the center parallel to two faces, the cross-section should be a regular polygon",
            "If I slice the cone parallel to a generatrix, the resulting cross-section should be a straight line, but in three dimensions, it's more complex",
            "If I slice parallel to a side, the cross-section should be a triangle, but in three dimensions, it's a triangle that's part of the cone's surface",
            "If you have a cube and light is coming from one corner, the shadow on the ground would be a regular hexagon",
            "If I slice the cone parallel to a side, the cross-section would be a triangle because the cone's surface is made up of straight lines (generatrices)",
            "If I have a square and light is shining from above one corner, the shadow on the ground is a square, but if the light is at an angle, it might be a rectangle or a parallelogram",
            "But in the case of an icosahedron, each face is a triangle, so the cross-section might be a regular polygon with more sides",
            "If I have a cone and I slice it with a plane that's parallel to one of its sides, the intersection curve should be a straight line because the plane is parallel to the generatrix",
            "Since the line of sight is along one of the vertices, the projection would be a shape formed by the intersection of the octahedron with a plane perpendicular to that vertex",
            "If I imagine slicing the cone with a plane that's parallel to the axis, the intersection should be a curve",
            "Since each face is a triangle, and the icosahedron has 20 faces, slicing through the center parallel to one face would intersect multiple edges",
            "So, if I take a cross-section parallel to the base of each pyramid, it should be a square",
            "If I consider the cylinder as a rectangle when unwrapped, the shadow would be a parallelogram because the light is at an angle"
          ]
        },
        "1": {
          "title": "Generating and Articulating Alternative Explanations or Possibilities",
          "description": "This function involves explicitly proposing other plausible causes, explanations, or scenarios that could account for an observed fact, event, or outcome, thereby preventing premature or unwarranted conclusions. Included are sentences that enumerate alternative reasons, factors, or mechanisms (e.g., \"It could have been something else,\" \"There could be other factors at play,\" \"Maybe the car was just lucky and didn't need any maintenance\"). NOT INCLUDED are sentences that merely state uncertainty, restate the problem, or draw conclusions without listing alternatives. These sentences typically appear after an initial hypothesis or inference, serving to broaden the reasoning by considering other possibilities and highlighting the non-necessity of a single explanation.",
          "size": 544,
          "precision": 0.8275862068965517,
          "recall": 0.72,
          "accuracy": 0.785,
          "f1": 0.7700534759358287,
          "examples": [
            "It could have had irregular maintenance but still not broken down, or maybe it's a reliable car that doesn't need much maintenance",
            "He could be tall and not play professional basketball, or he could be a professional basketball player who is tall, but the two facts don't necessarily connect unless we have more information",
            "It could have had regular maintenance, or it could have had some other reason why it didn't break down",
            "It could be due to stress, lack of sleep, medical conditions, or other physical activities",
            "I should also consider that sometimes the disease might not even be fully understood, so there could be other factors at play that aren't yet known",
            "It could have been watered more, or maybe it's a genetic trait, or maybe the environment has changed",
            "It could have broken down and then been fixed without needing regular maintenance, or maybe it never needed any maintenance because it's a new car or something",
            "They could have been doing any number of other activities or even just be in a hot environment",
            "No, because there are cases where people don't sweat as much, especially if they're in a cool environment or have a lower metabolic rate",
            "So, even if Michael isn't sleep deprived, he might still be experiencing some of these other issues that are causing his cognitive problems",
            "Maybe the car was just lucky and didn't need any maintenance, or maybe it had some other reason why it didn't break down",
            "There could be other factors that make him happy, like seeing a friend, getting a good grade, or any number of other things",
            "Marcus could be training for other reasons, like personal fitness, or he might not meet all the other necessary criteria to be an Olympic athlete",
            "There are other possible causes, so we can't automatically conclude that a drought occurred just because there's a crop failure",
            "So, if someone is sweating heavily, it might not necessarily be because they were running"
          ]
        },
        "2": {
          "title": "Explicit Expression of Uncertainty or Doubt",
          "description": "These sentences serve the cognitive function of explicitly signaling uncertainty, doubt, or lack of confidence about a preceding hypothesis, inference, or proposed solution. They typically follow a suggestion, recall, or partial analysis, and act to qualify or hedge the preceding statement, indicating that the model does not fully endorse it as correct or complete. This category includes statements that directly express not being sure, not knowing, or not being certain about the validity, applicability, or effectiveness of an idea; it does NOT include mere questions, open-ended speculation, or statements of ignorance without reference to a specific prior claim. These sentences most often appear immediately after a tentative proposal or reasoning step, serving as a metacognitive check within the reasoning process.",
          "size": 1718,
          "precision": 0.9230769230769231,
          "recall": 0.36,
          "accuracy": 0.665,
          "f1": 0.5179856115107913,
          "examples": [
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the right fit",
            "But I'm not sure how that would work exactly",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's a significant effect",
            "But I'm not sure how that would work",
            "But I'm not sure if that's reliable",
            "But I'm not sure if that's the main reason",
            "But I'm not entirely sure how that works in detail",
            "But I'm not sure how feasible that is",
            "But I'm not exactly sure how that would work in practice",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the right direction",
            "But I'm not sure how that works in practice",
            "But I'm not sure if that's the best fit"
          ]
        },
        "4": {
          "title": "Step-by-Step Calculation Execution",
          "description": "This function involves explicitly performing and narrating individual arithmetic or algebraic calculations required to advance the solution, often breaking down multi-step computations into smaller, sequential operations. Included are sentences that show the agent working through numeric operations (addition, multiplication, division, exponentiation, etc.) or evaluating expressions, often with intermediate results stated. Not included are sentences that set up equations, state general formulas, interpret results, or discuss strategies\u2014only the direct execution of calculations. These sentences typically appear in the middle of the reasoning process, after the problem setup and before the final answer or conclusion.",
          "size": 2659,
          "precision": 1.0,
          "recall": 0.42,
          "accuracy": 0.71,
          "f1": 0.5915492957746479,
          "examples": [
            "Now, let's compute S(9):\n\nS(9) = 9 * 10 * 19 / 6\n\nWait, 9 * 10 = 90, 90 * 19 = 1,710\n\nThen, 1,710 / 6 = 285\n\nSo, S(9) is 285",
            "Let me compute that:\n\n12 \u00d7 11 = 132\n\n132 \u00d7 10 = 1320\n\n1320 \u00d7 9 = 11,880\n\n11,880 \u00d7 8 = 95,040\n\nSo, P(12,5) = 95,040",
            "Calculating that: 4*5 is 20, 20*9 is 180, and 180 divided by 6 is 30",
            "992 * 60 = 59,520  \n992 * 3 = 2,976  \nAdding them together: 59,520 + 2,976 = 62,496\n\nNow, divide that by 6: 62,496 / 6 = 10,416\n\nSo, S(31) is 10,416",
            "Alternatively, 144 - (2 + 1 + 3) = 144 - 6 = 138",
            "Then, multiply that result by (625 / 1296):\n\n(5/6) * (625 / 1296) = (5 * 625) / (6 * 1296)\n\nCalculating numerator: 5 * 625 = 3125",
            "Calculating that:\n\n2\u00b2 = 4\n\n4 x 3 = 12\n\n12 x 5 = 60\n\nSo, the LCM of 2, 3, 4, 5, and 6 is 60",
            "Their sum is 1 + 2 + 5 + 12 = 20, and the product is 1*2*5*12 = 120",
            "Their sum is 1 + 2 + 3 + 14 = 20, but the product is 1*2*3*14 = 84",
            "Let me compute that: 6 * 5 is 30, and 30 * 4 is 120",
            "Let me calculate that:\n\n2\u00b2 is 4, 3\u00b2 is 9, and 5 is 5",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Let's compute that: 8 + (8 / 8) is 8 + 1 = 9",
            "Let me compute that: 18 divided by 2 is 9, so 9 * 17 is 153",
            "Let me check k = 1:\n\nS_odd = (45 + 11)/2 = 56/2 = 28\nS_even = (45 - 11)/2 = 34/2 = 17\n\nCheck if 28 and 17 are possible"
          ]
        },
        "5": {
          "title": "Generating Alternative Hypotheses or Interpretations",
          "description": "These sentences serve the function of proposing alternative possible answers, explanations, or conceptual framings when the solution is uncertain or multiple interpretations are plausible. Included in this category are explicit suggestions of other possibilities, often introduced by phrases like \"maybe it's...\", \"alternatively...\", \"wait, maybe...\", or \"another thought/angle...\", and sometimes offering a new candidate answer or a different way to interpret the problem. NOT INCLUDED are sentences that commit to a single answer, evaluate existing hypotheses, or summarize conclusions. These sentences typically appear in the exploratory or brainstorming phase of reasoning, often after initial ideas have been considered but before a final answer is selected.",
          "size": 1026,
          "precision": 0.94,
          "recall": 0.94,
          "accuracy": 0.94,
          "f1": 0.94,
          "examples": [
            "Alternatively, maybe it's something like a shadow",
            "Alternatively, maybe it's about the movement",
            "Alternatively, maybe it's a keyhole",
            "Alternatively, maybe it's about the function",
            "Alternatively, maybe it's a symbol or a sign",
            "Maybe it's something like a problem",
            "Alternatively, maybe it's about the support",
            "Alternatively, maybe it's something like a paper towel",
            "Alternatively, maybe it's a bird",
            "Alternatively, maybe it's a palindrome or something",
            "Wait, maybe it's something like a leaf",
            "Another thought: maybe it's a question of anatomy",
            "Alternatively, maybe it's about the support structure",
            "Or perhaps it's something like a vacuum",
            "Alternatively, maybe it's about the function"
          ]
        },
        "6": {
          "title": "Generating and Proposing Candidate Solutions or Hypotheses",
          "description": "This function involves the generation and articulation of possible solutions, strategies, or hypotheses in response to a problem or subproblem. Sentences in this category typically introduce ideas with hedging language (e.g., \"maybe,\" \"perhaps,\" \"I could,\" \"another thought is\") and present them as options to be considered, rather than as final answers or conclusions. This function is distinct from evaluating, selecting, or justifying solutions; it is focused solely on the creative proposal of potential approaches, and these sentences most often appear in the exploratory or brainstorming phase of reasoning, prior to any critical assessment or decision-making.",
          "size": 1247,
          "precision": 0.7647058823529411,
          "recall": 0.65,
          "accuracy": 0.725,
          "f1": 0.7027027027027027,
          "examples": [
            "Maybe use a projector to cast images onto a wall and then modify them with paint or other materials",
            "I could use materials like insulation, maybe a thick layer of soil to keep the temperature stable, and control the humidity with some kind of dehumidifier or by placing containers in water",
            "Or perhaps using a natural alarm system, like a siren made from household items, though that might be stretching the no-technology rule",
            "Or perhaps I can use the table to support something else, like a ladder made from tied-together items, but I don't have any ropes or strings",
            "Maybe creating a DIY bass trap by stuffing a large pillow or using a thick rug could help with low-frequency sounds",
            "Another thought: maybe I can use the table to create a ramp or a slope to reach a higher place, but without any other objects, that seems impossible",
            "It might require some initial investment in the right containers, maybe some insulation materials, and controlling the environment with fans or dehumidifiers",
            "If it's indoors, maybe I can use natural light or shadows to help sort materials based on their transparency",
            "Another idea: perhaps I can use the table to hold the mirror at a certain angle and use it to focus light onto a specific point, creating a hotspot that could be used to start a fire or melt through a material",
            "Maybe combining screens with different sizes and using natural airflow to separate materials",
            "Maybe I can create a makeshift water level using a small container and some water",
            "Another thought is using a system of flags or colored cloth tied to something visible, like a tree or a building, to signal from a distance",
            "Maybe using clay if it's available, but if not, perhaps using a natural container like a hollowed-out tree trunk or a cave",
            "Also, using natural materials like leaves or grass for insulation could help with airflow",
            "Maybe using natural wind or some sort of manual airflow system"
          ]
        },
        "7": {
          "title": "Conditional Scenario Construction and Outcome Tracing",
          "description": "This function involves the explicit construction of hypothetical scenarios\u2014often using \"if...then...\" or \"so, if...\" statements\u2014to trace the consequences of specific actions, assumptions, or variable assignments within the problem context. Included are sentences that set up a condition or choice and then logically deduce the resulting state, configuration, or implication, often as part of a stepwise exploration of possible solutions. Not included are general statements of fact, definitions, or mere restatements of the problem; these sentences specifically advance the reasoning by mapping out the direct results of particular hypothetical moves or assignments. These sentences typically appear in the middle stages of reasoning, as the solver iteratively explores and tests possible solution paths.",
          "size": 1181,
          "precision": 0.7567567567567568,
          "recall": 0.56,
          "accuracy": 0.69,
          "f1": 0.6436781609195402,
          "examples": [
            "If I take the wolf over first, then on the starting side, I have the goat and the cabbage",
            "If the doctor is male, then the boy is his son, but the doctor is not the boy's father",
            "\" If the surgeon is the father, and he's saying, \"I can't operate on him, he's my son,\" but the son is actually the surgeon's own child, which is the father's son",
            "Wait, perhaps the man is on the same side as the dog, but the problem says the man is on one side, and the dog is on the other",
            "Wait, maybe the surgeon is the son, and he's saying he can't operate on himself because he's his own son",
            "So, if I take the goat over first, then on the starting side, I have wolf and cabbage",
            "So, if I was in third place and I pass the second-place runner, I'm now in second",
            "So, if he arrives on Friday, stays for three days, and leaves on Friday, it's because three days later is also a Friday",
            "If the surgeon is the mother, then she could say, \"I can't operate on him, he's my son,\" because the son is her child",
            "But if the shadow is from another source, then the sun doesn't have to be",
            "So, Leaf is a part, Branch is a collection of leaves, Tree is a collection of branches, Forest is a collection of trees",
            "So, if all company X computers crash, and your computer crashes, does that mean your computer is a company X computer",
            "If I was in fourth place and I pass the second-place runner, I have to pass the third-place runner as well, so I would be in second place after that",
            "The doctor is the boy's mother, so the boy is the doctor's son, and the doctor isn't the boy's father because she's his mother",
            "If you hold something in your right hand, you can't hold it in your left because your left hand is on the opposite side"
          ]
        },
        "9": {
          "title": "Metacognitive Uncertainty Checkpoints",
          "description": "These sentences serve as explicit metacognitive markers where the reasoner pauses to question, verify, or reconsider the accuracy, completeness, or validity of their current line of thought. Included are utterances that signal doubt, prompt a re-examination, or initiate a check for overlooked possibilities (e.g., \"Wait, but let me make sure,\" \"Wait, is that correct,\" \"But wait, is there another angle\"). Not included are initial problem restatements, final conclusions, or straightforward progressions without self-interruption. These checkpoints typically appear mid-reasoning, often immediately after a tentative inference or calculation, functioning as internal quality control before proceeding further.",
          "size": 545,
          "precision": 0.8468468468468469,
          "recall": 0.94,
          "accuracy": 0.885,
          "f1": 0.8909952606635071,
          "examples": [
            "Wait, but hold on, is that correct",
            "Wait, but is that correct",
            "Wait, but let me think again",
            "Wait, but let me think again",
            "Wait, but hold on",
            "Wait, but let me think again",
            "Wait, but let me think again",
            "Wait, but let me make sure",
            "Wait, let me think again",
            "Wait, let me think",
            "Wait, but let me check that",
            "Wait, but I should make sure",
            "Wait, no, let me think again",
            "But wait, is it similar",
            "Wait, but I'm not entirely sure"
          ]
        },
        "10": {
          "title": "Anticipating and Weighing Downstream Consequences",
          "description": "These sentences serve the cognitive function of projecting possible downstream effects, side effects, or ripple consequences of a proposed action, change, or event\u2014often considering both positive and negative outcomes. Included are statements that explicitly speculate about what might happen as a result of a prior step, policy, or phenomenon, especially when they use modal verbs (\"might,\" \"could,\" \"would\") and causal language (\"lead to,\" \"result in,\" \"cause\"). Not included are sentences that merely state direct effects, summarize prior reasoning, or propose solutions; these focus specifically on mapping out secondary or tertiary impacts. They typically appear after an initial proposal or analysis, as the reasoner explores the broader implications of their reasoning.",
          "size": 1959,
          "precision": 0.9871794871794872,
          "recall": 0.77,
          "accuracy": 0.88,
          "f1": 0.8651685393258428,
          "examples": [
            "This might lead to more efficient energy use and better conservation efforts, but it could also impact jobs in traditional energy sectors",
            "Reducing meat could lead to a reduction in chronic diseases, but there might also be economic costs if people have to adjust their diets or if certain industries collapse",
            "This might strain public resources, leading to higher taxes or more efficient service delivery",
            "Alternatively, it might lead to more automation as businesses try to reduce costs by replacing workers with machines, but that could also have broader economic implications like job loss in certain sectors",
            "This could lead to debt issues or deficit spending, which might have broader economic implications like inflation or reduced investment in other areas",
            "If renewable energy becomes more common, maybe the cost of electricity would decrease, which is good for consumers, but it might also affect industries that depend on high energy costs",
            "Plus, with more time at home, there might be less energy use during peak hours or reduced demand for office spaces, which could free up resources and lower costs for businesses",
            "This could lead to changes in how public transportation is operated and maintained, possibly leading to cost savings or service changes",
            "This might have broader economic implications, like job losses and reduced investment in non-defense sectors",
            "More internet usage might lead to higher energy consumption, which could strain resources and contribute to climate change",
            "It might also make certain crops less profitable, which could impact the agricultural industry and possibly lead to food price increases",
            "On the flip side, if companies reduce hours, they might save on labor costs, which could affect the overall economy, maybe even leading to more hiring or lay-offs depending on the situation",
            "That could lead to new businesses and innovations, but it might also cause some industries to decline, leading to economic disruptions",
            "But on the other hand, if remote workers are spread out, it could lead to a more distributed economy, which might be more resilient to local shocks",
            "However, the transition could be painful for industries that can't adapt, leading to job losses and economic struggles in certain regions"
          ]
        },
        "11": {
          "title": "Generating Mechanistic or Causal Explanations",
          "description": "These sentences articulate underlying mechanisms, causal relationships, or physical processes that explain why or how a phenomenon occurs. Included are statements that describe the step-by-step interactions, energy transfers, or structural features responsible for observed effects (e.g., \"Gases expand when heated because their molecules have more energy and push against the walls...\"). Not included are mere observations, restatements of facts, or high-level summaries without mechanistic detail. These sentences typically appear after an initial observation or question, serving as the core explanatory phase within the reasoning process.",
          "size": 1729,
          "precision": 0.75,
          "recall": 0.75,
          "accuracy": 0.75,
          "f1": 0.75,
          "examples": [
            "Gases expand when heated because their molecules have more energy and push against the walls of the balloon more, making it bigger",
            "Maybe temperature affects the solubility by influencing the kinetic energy of the molecules, making them move around more and interact better with water",
            "Some materials might conduct better when they're heated because the increased temperature gives the electrons more energy to move around",
            "So the water molecules start moving faster as they absorb heat, which makes the water feel warmer",
            "For example, when ice melts, the hydrogen bonds between water molecules break because the energy from heat provides the energy needed to overcome those bonds",
            "If the medium is more elastic, it can store and release energy more effectively, which allows the sound wave to travel farther and maintain its shape better",
            "It must be because water is a denser medium, so the sound waves can move faster through the closely packed particles",
            "Solids allow the wave to move faster because the particles are closely packed and can support the wave more efficiently",
            "On the other hand, dark colored materials like black absorb light, which might be because their electrons can't easily move to match the light's energy",
            "Metals might reflect more because their electrons can move and respond to the light, while insulators absorb more because their electrons are stuck",
            "For example, water vapor in the atmosphere might absorb heat, and then when it condenses into clouds, it releases it back to the surface, creating a sort of feedback loop",
            "Salt lowers the freezing point in ice, making it melt, while in ice cream, it might slow down the freezing process or affect the crystal structure to make it creamier",
            "When you heat a substance, the particles gain kinetic energy, which makes them move more",
            "That makes some sense because stretching would increase the distance between molecules, possibly increasing the surface area where friction can occur, leading to more heat",
            "Contracting might not generate as much heat because the energy is being stored, but the feeling of coolness could be due to the movement causing a change in temperature perception"
          ]
        },
        "12": {
          "title": "Enumerating and Formalizing Outcome Spaces in Probability Problems",
          "description": "These sentences perform the cognitive function of explicitly identifying, quantifying, or formalizing the total number of possible outcomes and/or the number of favorable outcomes in a combinatorial or probabilistic scenario. This includes specifying combinations, permutations, or other counting methods (e.g., \"C(52,5)\", \"6 * 6 = 36\") and often sets up the denominator and/or numerator for a probability calculation. Sentences in this category do NOT include the final calculation of probability, general statements about probability formulas, or qualitative reasoning about likelihood\u2014they are specifically about enumerating or expressing the relevant sets of outcomes, typically appearing immediately before or during the setup phase of a probability computation.",
          "size": 767,
          "precision": 0.9629629629629629,
          "recall": 0.52,
          "accuracy": 0.75,
          "f1": 0.6753246753246753,
          "examples": [
            "So, the total number of possible outcomes when drawing 3 marbles without replacement is the number of ways to choose 3 marbles out of 12, regardless of color",
            "So, the total number of possible ways to deal 13 cards from the deck is the combination of 52 cards taken 13 at a time, which is denoted as C(52,13)",
            "The total number of possible lottery tickets is the number of ways to choose 6 numbers out of 49",
            "So, in this case, the favorable outcomes are the number of ways to get 13 spades in a row, and the total possible outcomes are the number of ways to deal 13 cards from the deck",
            "So, the total number of ways to draw 3 cards from 52 is C(52,3), which is 52 choose 3",
            "And the number of favorable outcomes is the number of ways to choose 13 spades from the 13 available spades, which is C(13,13)",
            "Since there are 16 face cards in the deck, the number of ways to choose 3 face cards is C(16,3)",
            "So, when dealing 5 cards, the total number of possible outcomes is the number of ways to choose 5 cards from 52",
            "To find P(unique), I need to calculate the number of ways 30 people can have unique birthdays divided by the total number of possible birthday combinations",
            "First, the total number of possible outcomes when drawing two cards from the deck is the combination of 52 cards taken 2 at a time",
            "So, in this case, the favorable outcomes would be the number of ways to draw two marbles of different colors, and the total outcomes would be the number of ways to draw any two marbles from the bag",
            "The total number of possible hands is C(52, 5)",
            "Now, the favorable outcomes are the number of ways to draw 3 face cards",
            "So, the probability of getting a Yahtzee is the number of favorable outcomes divided by the total number of possible outcomes",
            "Therefore, the total number of ways to pick 6 jelly beans is the combination of 30 jelly beans taken 6 at a time"
          ]
        },
        "13": {
          "title": "Analogy Mapping and Structural Alignment",
          "description": "These sentences perform the cognitive function of explicitly mapping the structure of an analogy or proportional relationship, identifying the roles of each element, and aligning the components to infer the missing term or relationship. Included in this category are statements that (a) restate the analogy in a formal or structural way (e.g., \"A is to B as C is to D\"), (b) articulate the mapping between elements, and (c) propose or test candidate completions for the analogy based on this mapping. NOT INCLUDED are sentences that merely describe the elements individually, provide background knowledge, or explain the meaning of terms without engaging in explicit structural alignment. These sentences typically appear after the initial understanding of the analogy and before or during the proposal of a final answer, serving as the core step where the analogy is operationalized and the solution is constructed.",
          "size": 684,
          "precision": 0.958904109589041,
          "recall": 0.7,
          "accuracy": 0.835,
          "f1": 0.8092485549132947,
          "examples": [
            "So, the blank might be \"length\" because the ruler is to length as the clock is to time",
            "So, \"brick is to building\" as \"tree is to forest",
            "So, \"sail is to boat\" as \"wing is to [blank]",
            "So, \"words are to expression as paint is to artist",
            "So, \"words are to expression as paint is to artist",
            "So, \"archive is to history\" as \"seed bank is to [blank]",
            "So, the structure is \"Oxygen is to lungs as fuel is to [blank]",
            "So if pupil is to eye as aperture is to blank, then blank would be the camera, because the eye is the camera organ",
            "So, \"stage\" is to \"performer\" as \"canvas\" is to \"painter",
            "So, the structure is \"Anchor is to ship as foundation is to sail\"",
            "\" So, \"Camera is to photo as pen is to writing",
            "\" So pupil (A) is to eye (B) as aperture (C) is to D",
            "So, eclipse is to shadow as mirage is to image",
            "So, the mast is to boat as the wing is to airplane",
            "So if the pupil is to the eye as the aperture is to the camera, then maybe the blank is \"camera"
          ]
        },
        "14": {
          "title": "Expanding the Scope Through Additional Considerations",
          "description": "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing supplementary factors, perspectives, or dimensions that may influence the answer. Included in this category are statements that begin with phrases like \"I'm also thinking about...\", \"I should also consider...\", or \"Another thought is...\", and which enumerate further relevant aspects (e.g., environmental, economic, psychological, historical) not yet discussed. This function does NOT include initial identification of the main issue, deep analysis of a single factor, or summary/conclusion statements; rather, it typically appears after the initial reasoning groundwork, as the LLM seeks to ensure comprehensive coverage by systematically adding new angles or variables to the analysis.",
          "size": 1557,
          "precision": 0.8354430379746836,
          "recall": 0.66,
          "accuracy": 0.765,
          "f1": 0.7374301675977653,
          "examples": [
            "I'm also thinking about the legal aspects",
            "I'm also wondering about the psychological effects",
            "I'm also thinking about the overall economy",
            "I'm also wondering about the challenges",
            "I also think about the applications",
            "I'm also thinking about the environment",
            "I'm also thinking about the technology involved",
            "I'm also thinking about the ethical implications",
            "I'm also wondering about the role of genetic drift",
            "I'm also thinking about the social impacts",
            "I'm also considering the technological side",
            "I'm also considering the political implications",
            "I'm also thinking about the psychological impact",
            "I also think about the economy",
            "I'm also thinking about the potential downsides"
          ]
        },
        "15": {
          "title": "Formalization of Natural Language Statements into Logical or Symbolic Form",
          "description": "This function involves translating natural language statements, premises, or conclusions into formal logical expressions, symbolic notation, or explicit conditional structures (e.g., \"If P, then Q\", \"A \u2192 B\", \"\u2200x (A(x) \u2192 B(x))\"). It includes restating everyday statements as logical conditionals, identifying logical relationships (implication, contrapositive, converse), and mapping real-world scenarios to formal logic. It does NOT include evaluating the truth of statements, drawing inferences, or applying logical rules\u2014only the act of formalizing or representing information in logical/symbolic terms. These sentences typically appear early in reasoning, often immediately after reading or restating the problem, serving as a foundation for subsequent logical manipulation or inference.",
          "size": 481,
          "precision": 1.0,
          "recall": 0.19,
          "accuracy": 0.595,
          "f1": 0.319327731092437,
          "examples": [
            "\" That would translate to A \u2192 B, where A is \"is a professional basketball player\" and B is \"is tall",
            "In logical terms, does P(J) \u2192 Q(J), where Q(J) is J studied hard",
            "\" So, P \u2192 Q means if P is true, then Q must also be true",
            "\" So, the statement is \"If Tom eats ice cream, then Tom is happy",
            "In logic terms, that's If P, then Q",
            "The original statement is a conditional: If it snows, then schools close",
            "We know that G is true (plant is taller), but does that mean F must be true",
            "So, in logical terms, if all successful entrepreneurs (A) work hard (B), and Tina is a successful entrepreneur, then she works hard",
            "So, does P(J) imply that J studied hard",
            "So, in logic terms, if A implies B, then knowing B doesn't necessarily mean A is true unless we have more information",
            "So, if all S are P, and some S are P, then the conclusion would be that some S are P, which is already given",
            "The contrapositive of that would be B \u2192 \u00acR, meaning if the car breaks down, then it didn't have regular maintenance",
            "So, in symbols, I can represent this as: For all students S, if S studies hard, then S passes the exam",
            "So, it's like saying, given that R prevents B, and the car hasn't broken down, does that mean R happened",
            "Now, the conclusion we want to draw is Q (schools closed today) given that P (it snowed)"
          ]
        },
        "16": {
          "title": "Problem Formulation / Task Framing",
          "description": "These sentences explicitly articulate the problem, question, or scenario that the reasoning process will address, often rephrasing or summarizing the task in the LLM's own words. This function includes statements that set the scope and focus of the reasoning, such as identifying what needs to be figured out, predicted, or explained, but does NOT include the subsequent steps of analysis, hypothesis generation, or solution proposal. These sentences almost always appear at or near the very beginning of a reasoning trace, serving as the entry point and orienting the reasoning process.",
          "size": 981,
          "precision": 0.9333333333333333,
          "recall": 0.7,
          "accuracy": 0.825,
          "f1": 0.8,
          "examples": [
            "Okay, so I'm trying to figure out this logic problem: \"If studying guarantees passing, and John failed, what can you conclude",
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I'm trying to figure out the systemic effects of making college education free",
            "Okay, so I'm trying to figure out how gravity affects objects of different masses",
            "Okay, so I'm trying to figure out the systemic impact of vertical farming in major cities",
            "Okay, so I'm trying to figure out the ripple effects of making college education free",
            "Okay, so I'm trying to figure out the long-term effects of making all public transportation free in a city",
            "Okay, so I'm trying to figure out how to teach a language without using translations",
            "Okay, so I'm trying to figure out why honey flows more slowly than water",
            "Okay, so I'm trying to figure out the ripple effects of implementing a global currency",
            "Okay, so I'm trying to figure out how plants sense and grow toward light",
            "Okay, so I'm trying to figure out how fireflies produce light without generating heat",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out what happens when I push domino A in this chain"
          ]
        },
        "17": {
          "title": "Metacognitive Prompting for Cognitive Reorientation",
          "description": "These sentences serve as explicit metacognitive prompts where the reasoner signals an intention to pause, reconsider, or shift their cognitive approach to the problem. This function includes statements that announce a deliberate change in strategy (e.g., \"Let me try to visualize it,\" \"Let me think again,\" \"Let me try to break it down\"), attempts to reframe or clarify the problem, or efforts to approach the reasoning from a new angle. It does NOT include substantive reasoning steps, factual recall, or direct analysis\u2014rather, it marks a transition or reset in the reasoning process. These prompts typically appear at points of uncertainty, impasse, or before a new line of reasoning is initiated, often serving as cognitive \"signposts\" within the trace.",
          "size": 1244,
          "precision": 0.9191919191919192,
          "recall": 0.91,
          "accuracy": 0.915,
          "f1": 0.9145728643216081,
          "examples": [
            "Let me try to think more carefully",
            "Let me try to visualize it",
            "Let me try to structure this",
            "Let me try to approach this step by step",
            "Let me think again",
            "Let me try to visualize it",
            "Let me think again",
            "Let me think about it",
            "Let me try to think of it another way",
            "Let me think differently",
            "Let me think",
            "Let me think again",
            "Let me try to visualize it",
            "Let me think again",
            "Let me think again"
          ]
        },
        "18": {
          "title": "Final Answer Articulation and Justification",
          "description": "This function consists of sentences that explicitly state the final answer or conclusion reached after a reasoning process, often accompanied by a brief justification or summary of how the answer was derived. Included are statements that use phrases like \"So, the answer is...\", \"Therefore, the probability is...\", \"So, putting it all together, the answer is...\", or similar constructions that directly present the solution or decision, sometimes with a concise rationale. Not included are intermediate calculations, hypothesis generation, evidence gathering, or step-by-step reasoning; these sentences appear at or near the end of the reasoning trace, serving to clearly communicate the resolved outcome to the user.",
          "size": 755,
          "precision": 0.8852459016393442,
          "recall": 0.54,
          "accuracy": 0.735,
          "f1": 0.670807453416149,
          "examples": [
            "Therefore, the probability is 5/18",
            "So, the answer is 30 cubes in total",
            "So, the answer should be a triangle",
            "So, the answer is \"bacteria",
            "So, putting it all together, the most accurate answer is \"bacteria",
            "So, I think the answer is \"maps",
            "Therefore, the sum is 64",
            "So, the probability is 5/9",
            "So, the answer should be six identical pyramids",
            "So, I think I'm confident that the probability is 1/24",
            "So, yeah, the answer should be a circle",
            "So, the answer is a person",
            "So, the probability is 3/10",
            "Therefore, the conclusion is that X is not an A",
            "So, the answer should be \"bottom"
          ]
        },
        "19": {
          "title": "Retrieval and Stating of Factual or Conceptual Knowledge",
          "description": "These sentences serve to recall and explicitly state relevant facts, definitions, properties, or general knowledge from memory or prior learning, which are then used to inform or support subsequent reasoning. Included are statements that assert what is known about categories, features, relationships, or examples (e.g., \"Birds have feathers, which are made of keratin too, but they're different structures\"). Not included are sentences that interpret, compare, hypothesize, or draw conclusions from these facts\u2014only the direct retrieval or assertion of knowledge. These sentences typically appear early or mid-way in reasoning, often immediately before or after identifying what information is needed to solve the problem.",
          "size": 1176,
          "precision": 0.7719298245614035,
          "recall": 0.88,
          "accuracy": 0.81,
          "f1": 0.822429906542056,
          "examples": [
            "I know that birds do lay eggs, but so do reptiles like turtles, fish like salmon, and even some mammals, though I think most mammals don't lay eggs",
            "They use their wings differently, but they are mammals, not birds",
            "Birds have feathers, which are made of keratin too, but they're different structures",
            "Trees come to mind immediately because they have branches, trunks, and leaves",
            "But birds do walk, they just have wings for flight",
            "Bushes can have branches, but they also have leaves and sometimes trunks",
            "A wing is part of an airplane or a bird, right",
            "I remember that deserts are dry, sandy, and usually very hot, while oases are areas of greenery or water in the middle of a desert",
            "Insects like ants and spiders have legs, but they don't walk in the way humans do",
            "Ships sometimes have a figurehead, which is like a decorative sculpture on the front",
            "Some cacti have branches, but they also have leaves, I think",
            "I know that some furniture has legs, like tables and chairs",
            "But skin is more about animals, not specifically trees",
            "They're like their armor or protection",
            "It's a snakelike structure that helps in hearing"
          ]
        }
      }
    }
  }
}

==> sae-results/sae_topk_results_deepseek-r1-distill-qwen-1.5b_layer4.json <==
{
  "clustering_method": "sae_topk",
  "model_id": "deepseek-r1-distill-qwen-1.5b",
  "layer": 4,
  "cluster_range": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20
  ],
  "silhouette_scores": [
    0.039216119796037674,
    0.05019012838602066,
    0.05152206867933273,
    0.05345822870731354,
    0.05038868635892868,
    0.05338253080844879,
    0.05529821291565895,
    0.05745129659771919,
    0.05780526623129845,
    0.058378033339977264,
    0.05841251090168953,
    0.0601181834936142,
    0.05739668011665344,
    0.05911905691027641,
    0.05956735089421272,
    0.05842911824584007,
    0.05844799801707268
  ],
  "accuracy_scores": [
    0.63625,
    0.621,
    0.7058333333333332,
    0.7121428571428571,
    0.6956249999999999,
    0.7166666666666666,
    0.7285,
    0.7463636363636365,
    0.7570833333333336,
    0.7715384615384616,
    0.7525000000000001,
    0.767,
    0.755625,
    0.8061764705882353,
    0.7891666666666666,
    0.761578947368421,
    0.7887500000000001
  ],
  "precision_scores": [
    0.8026295255930087,
    0.770691709204882,
    0.7968755120595866,
    0.8578835978835979,
    0.8513026523885336,
    0.8444941220472805,
    0.8474682229702288,
    0.85547446071951,
    0.8542238850798586,
    0.8893689061804112,
    0.8871566468180143,
    0.8738263131043927,
    0.8870749663930004,
    0.8985941170455438,
    0.8723021784740639,
    0.8837439972634822,
    0.898455611897554
  ],
  "recall_scores": [
    0.4225,
    0.422,
    0.5816666666666668,
    0.5185714285714286,
    0.53125,
    0.5466666666666666,
    0.577,
    0.6027272727272727,
    0.6358333333333334,
    0.6346153846153846,
    0.6142857142857144,
    0.6220000000000001,
    0.6068749999999999,
    0.6964705882352941,
    0.6799999999999999,
    0.7193421052631578,
    0.658
  ],
  "f1_scores": [
    0.5214583922623707,
    0.5355849629400627,
    0.6600359103841386,
    0.6261059575345289,
    0.6195825052060919,
    0.6444108087147344,
    0.6760351432591478,
    0.6907750385718059,
    0.7065849777947286,
    0.721015333815277,
    0.683166786746976,
    0.7172097998811992,
    0.6893259205368361,
    0.7734244899625556,
    0.7509460745542245,
    0.7825963878938206,
    0.7482078850089179
  ],
  "assignment_rates": [
    0.7,
    0.6,
    0.78,
    0.8,
    0.78,
    0.88,
    0.9,
    0.98,
    0.9,
    0.96,
    0.8,
    0.94,
    0.92,
    0.92,
    0.94,
    0.96,
    0.84
  ],
  "orthogonality_scores": [
    0.7029436230659485,
    0.8069695234298706,
    0.7848175764083862,
    0.7754001617431641,
    0.7743461728096008,
    0.7392688393592834,
    0.804008424282074,
    0.8102442026138306,
    0.8054995536804199,
    0.8100699186325073,
    0.796921968460083,
    0.7973431348800659,
    0.7938425540924072,
    0.8016754984855652,
    0.8368666768074036,
    0.8202576041221619,
    0.8281205296516418
  ],
  "optimal_n_clusters": 17,
  "optimal_silhouette": 0.05911905691027641,
  "optimal_accuracy": 0.8061764705882353,
  "optimal_precision": 0.8985941170455438,
  "optimal_recall": 0.6964705882352941,
  "optimal_f1": 0.7734244899625556,
  "optimal_assignment_rate": 0.92,
  "optimal_orthogonality": 0.8016754984855652,
  "detailed_results": {
    "4": {
      "accuracy": 0.63625,
      "categories": [
        [
          "0",
          "Initiation of Deliberate Analytical Thinking",
          "These sentences explicitly signal the start of an intentional, reflective reasoning process, often by prompting the model (or reader) to pause and consider relevant knowledge, possible approaches, or to break down the problem step by step. Included are metacognitive prompts such as \"Let me think about...\", \"Let me start by...\", \"I'm trying to visualize...\", and similar phrases that mark a transition from question reception to active problem analysis. Not included are statements that present facts, perform calculations, draw conclusions, or summarize findings\u2014these sentences do not advance the substantive reasoning but instead initiate or frame the cognitive approach. They typically appear at or near the beginning of the reasoning trace or at the start of a new subproblem."
        ],
        [
          "1",
          "Anticipating Secondary Consequences and Downstream Effects",
          "These sentences serve the cognitive function of projecting possible indirect, secondary, or downstream consequences that may arise from a primary event, policy, or change. They typically introduce hypothetical outcomes that extend beyond the immediate or direct effects, often using modal verbs (\"might,\" \"could,\" \"may\") and causal connectors (\"which could lead to,\" \"which might affect,\" \"that could result in\"). INCLUDED are statements that speculate about ripple effects, side effects, or broader societal, economic, or cultural impacts; NOT INCLUDED are direct restatements of the main consequence, explanations of mechanisms, or evaluations of desirability. These sentences usually appear after the initial analysis or identification of direct effects, expanding the reasoning to consider broader implications."
        ],
        [
          "2",
          "Generating Local Explanatory Causal Inferences",
          "These sentences articulate immediate, mechanistic explanations for observed phenomena or relationships, typically by linking cause and effect within a specific context (\"because...\", \"so when...\", \"this causes...\"). INCLUDED are statements that directly connect an event, property, or structure to its consequence or function, often using causal conjunctions or explanatory rephrasings. NOT INCLUDED are high-level summaries, procedural steps, hypothesis generation, or abstract generalizations. These sentences usually appear after relevant facts have been gathered and serve as the core explanatory step within the reasoning process, often preceding or following integrative or summarizing statements."
        ],
        [
          "3",
          "Expression of Uncertainty or Doubt About a Candidate Solution or Step",
          "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence regarding the correctness, sufficiency, or appropriateness of a just-proposed answer, explanation, or reasoning step. Included are statements that hedge or qualify a preceding claim (e.g., \"But I'm not sure if that's the answer,\" \"But I'm not sure if that's accurate,\" \"That might work, but I'm not sure if it's enough\"), as well as those that question the reliability, necessity, or fit of a solution. Not included are initial expressions of confusion before any solution is proposed, or general statements of uncertainty unrelated to a specific candidate answer. These sentences typically appear immediately after a candidate answer, explanation, or reasoning step, serving as a self-monitoring or self-evaluative checkpoint in the reasoning process."
        ]
      ],
      "orthogonality": 0.7029436230659485,
      "assigned_fraction": 0.7,
      "category_counts": {
        "0": 18,
        "1": 5,
        "2": 5,
        "3": 7,
        "None": 15
      },
      "detailed_results": {
        "0": {
          "title": "Initiation of Deliberate Analytical Thinking",
          "description": "These sentences explicitly signal the start of an intentional, reflective reasoning process, often by prompting the model (or reader) to pause and consider relevant knowledge, possible approaches, or to break down the problem step by step. Included are metacognitive prompts such as \"Let me think about...\", \"Let me start by...\", \"I'm trying to visualize...\", and similar phrases that mark a transition from question reception to active problem analysis. Not included are statements that present facts, perform calculations, draw conclusions, or summarize findings\u2014these sentences do not advance the substantive reasoning but instead initiate or frame the cognitive approach. They typically appear at or near the beginning of the reasoning trace or at the start of a new subproblem.",
          "size": 5248,
          "precision": 0.6966292134831461,
          "recall": 0.62,
          "accuracy": 0.675,
          "f1": 0.656084656084656,
          "examples": [
            "Let me think about the basics",
            "Let me think about what I know",
            "Let me think about what I know",
            "Let me think about what I know",
            "Let me think about what I know",
            "Let me think about what I know",
            "Let me think about what I know",
            "Let me think about it",
            "Let me think about what I know",
            "Let me think about what I know",
            "Let me think about what I know",
            "Let me think about what I know",
            "Let me think about other possibilities",
            "Let me think about education first",
            "Let me think about how I can approach this"
          ]
        },
        "1": {
          "title": "Anticipating Secondary Consequences and Downstream Effects",
          "description": "These sentences serve the cognitive function of projecting possible indirect, secondary, or downstream consequences that may arise from a primary event, policy, or change. They typically introduce hypothetical outcomes that extend beyond the immediate or direct effects, often using modal verbs (\"might,\" \"could,\" \"may\") and causal connectors (\"which could lead to,\" \"which might affect,\" \"that could result in\"). INCLUDED are statements that speculate about ripple effects, side effects, or broader societal, economic, or cultural impacts; NOT INCLUDED are direct restatements of the main consequence, explanations of mechanisms, or evaluations of desirability. These sentences usually appear after the initial analysis or identification of direct effects, expanding the reasoning to consider broader implications.",
          "size": 5473,
          "precision": 1.0,
          "recall": 0.33,
          "accuracy": 0.665,
          "f1": 0.49624060150375937,
          "examples": [
            "But it might also mean that some people are more reliant on lab-grown meat, which could affect traditional farming communities that have been growing more organically or sustainably",
            "Social media can be a source of anxiety and depression, and without it, people might face more of these issues, which could affect their overall well-being",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "It could also lead to a new cultural identity, which might be confusing for people who aren't used to living on another planet",
            "This could lead to inequality in access, which might affect global development by making some countries more developed than others",
            "But it might also lead to more fragmentation, where different communities have their own versions of software, making it harder to maintain and share",
            "I should also consider that some cities might have better infrastructure or resources to handle the rising sea levels, so the impacts might be more pronounced in certain areas than others",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "UBI might help people feel more secure financially, but it could also lead to feelings of dependency if they rely on it",
            "But it might also lead to more social unrest if there's a lack of access to education for certain groups",
            "Free college might lead to a more educated society, but it could also lead to a change in how people think about education and its role in society",
            "If everyone is focused on reusing products, maybe there's less room for new ideas or technologies that could improve the economy",
            "If they don't, they might face more severe flooding and other infrastructure failures, which could lead to more frequent and severe natural disasters, affecting both the cities and the communities",
            "It might make software more accessible, but it could also lead to a lack of high-end software that's expensive",
            "As coastal cities face challenges, they might invest in new technologies to manage the rising sea levels, which could have broader economic benefits"
          ]
        },
        "2": {
          "title": "Generating Local Explanatory Causal Inferences",
          "description": "These sentences articulate immediate, mechanistic explanations for observed phenomena or relationships, typically by linking cause and effect within a specific context (\"because...\", \"so when...\", \"this causes...\"). INCLUDED are statements that directly connect an event, property, or structure to its consequence or function, often using causal conjunctions or explanatory rephrasings. NOT INCLUDED are high-level summaries, procedural steps, hypothesis generation, or abstract generalizations. These sentences usually appear after relevant facts have been gathered and serve as the core explanatory step within the reasoning process, often preceding or following integrative or summarizing statements.",
          "size": 5290,
          "precision": 0.625,
          "recall": 0.5,
          "accuracy": 0.6,
          "f1": 0.5555555555555556,
          "examples": [
            "The inside of the fridge is at a lower temperature than the outside, so when the refrigerant expands, it's pushing against the cooler air, which makes the back feel warm",
            "Because the lens is the part that connects the eye to the retina, and the pupil is the area where light enters",
            "Because the lens is the part that connects the eye to the retina, and the pupil is the area where light enters",
            "So, the pupil is the area where light enters, the lens is the structure that connects the eye to the retina, and the aperture is the opening of the eye",
            "If an object is blocking the sunlight, it's reflecting some of the light, but the shadow is formed because the object is blocking the direct sunlight",
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "So maybe the food is placed in a container that's at a lower temperature, and the microwaves heat the food, but the container is at a lower temperature, so the food cools from the outside",
            "In a microwave, the food is placed in a container that's at a lower temperature, so the food cools from the outside",
            "When light passes through a triangular prism, the refracted light inside the prism is bent, but it's still a straight line",
            "But in an oven, the air is heated, so the food stays warm, but the air is moving around the food, which might cause the food to cool from the inside",
            "So, when the straw is placed in water, the water level rises, but the meniscus causes the straw to look bent",
            "So, the light inside the prism is a straight line, but the overall path from the source to the exit is bent",
            "It's saying that if all the veins are going to the heart, then the blood vessel in question is a vein",
            "So, the Earth's rotation causes the ocean to bulge on the side facing the moon and the side facing the sun",
            "Perhaps in a microwave, the food is placed in a container that's at a lower temperature, so the food cools from the outside"
          ]
        },
        "3": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Solution or Step",
          "description": "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence regarding the correctness, sufficiency, or appropriateness of a just-proposed answer, explanation, or reasoning step. Included are statements that hedge or qualify a preceding claim (e.g., \"But I'm not sure if that's the answer,\" \"But I'm not sure if that's accurate,\" \"That might work, but I'm not sure if it's enough\"), as well as those that question the reliability, necessity, or fit of a solution. Not included are initial expressions of confusion before any solution is proposed, or general statements of uncertainty unrelated to a specific candidate answer. These sentences typically appear immediately after a candidate answer, explanation, or reasoning step, serving as a self-monitoring or self-evaluative checkpoint in the reasoning process.",
          "size": 4835,
          "precision": 0.8888888888888888,
          "recall": 0.24,
          "accuracy": 0.605,
          "f1": 0.3779527559055118,
          "examples": [
            "But I'm not sure if that's the correct explanation",
            "But I'm not sure if that's the correct explanation",
            "But I'm not sure if that's how it works",
            "But I'm not sure if that's the answer",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the case because it's possible that someone with a degree isn't an expert",
            "But I'm not sure if that's the case because it's possible that someone with a degree isn't an expert",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's what the question is asking"
          ]
        }
      }
    },
    "5": {
      "accuracy": 0.621,
      "categories": [
        [
          "0",
          "Expression of Uncertainty or Doubt About a Candidate Solution",
          "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence regarding the correctness, sufficiency, or applicability of a just-proposed idea, explanation, or answer. INCLUDED are statements that directly question or hedge the validity, accuracy, practicality, or appropriateness of a preceding reasoning step or hypothesis (e.g., \"But I'm not sure if that's the case,\" \"But I'm not sure if that's the answer,\" \"That sounds possible, but I'm not sure if it's reliable\"). NOT INCLUDED are general expressions of ignorance before any proposal (\"I don't know anything about this topic\"), or statements that introduce new ideas without evaluating prior ones. These sentences typically appear immediately after the model has generated a possible answer, explanation, or approach, serving as a metacognitive check or self-monitoring step in the reasoning process."
        ],
        [
          "1",
          "Consequence and Implication Generation",
          "These sentences serve the cognitive function of projecting possible consequences, implications, or downstream effects that would result if a certain condition, action, or change were to occur. They typically take the form \"If X, then Y might/could/would happen,\" and often chain further effects (\"which could lead to...\"). Included are sentences that hypothesize or speculate about what might follow from a scenario, policy, or event, whether positive or negative, and often use modal verbs (might, could, would). NOT INCLUDED are sentences that merely state facts, define terms, describe current states, or analyze causes without projecting forward. These sentences usually appear after an initial premise or scenario is introduced, forming the core of the reasoning about potential outcomes."
        ],
        [
          "2",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of deliberately broadening the reasoning process to include additional factors, perspectives, or alternative approaches that may not have been initially considered. This includes explicit prompts to \"think about\" or \"consider\" new aspects, variables, or angles\u2014whether they are constraints, examples, implications, or related concepts. It does NOT include sentences that merely elaborate on a current line of reasoning, summarize, or draw conclusions; rather, it specifically marks a shift to incorporate further elements or to re-examine the problem from a different viewpoint. These sentences typically appear at transition points within reasoning, often after an initial analysis or partial solution, signaling a move to ensure completeness, avoid oversight, or stimulate creative problem-solving."
        ],
        [
          "3",
          "Stepwise Arithmetic Computation and Calculation Reporting",
          "These sentences explicitly perform and report individual arithmetic operations (such as multiplication, division, addition, subtraction, exponentiation, or modular arithmetic) as part of a multi-step calculation. Included are statements that show the execution of a single arithmetic step, intermediate results, or the breakdown of a formula into its numeric components, often in sequence (e.g., \"20 \u00d7 19 = 380\", \"380 \u00d7 18 = 6840\", \"6840 divided by 6 is 1140\"). Not included are sentences that merely state the final answer, set up the problem, explain the reasoning behind the calculation, or describe general strategies without performing a specific arithmetic operation. These sentences typically appear in the middle of the reasoning process, serving as the computational backbone that connects problem setup to final answer derivation."
        ],
        [
          "4",
          "Generating and Evaluating Hypotheses or Candidate Explanations",
          "These sentences serve the function of proposing possible explanations, scenarios, or candidate answers to account for observed facts or to fill in missing information. They often use hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"so, maybe\") and present one or more plausible options for how a situation could be interpreted or resolved. This function is distinct from stating final conclusions or summarizing evidence; instead, it is about brainstorming, hypothesizing, or exploring alternative possibilities, typically appearing in the middle stages of reasoning as the model works through the problem space before settling on a final answer."
        ]
      ],
      "orthogonality": 0.8069695234298706,
      "assigned_fraction": 0.6,
      "category_counts": {
        "0": 5,
        "1": 7,
        "2": 9,
        "3": 5,
        "4": 4,
        "None": 20
      },
      "detailed_results": {
        "0": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Solution",
          "description": "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence regarding the correctness, sufficiency, or applicability of a just-proposed idea, explanation, or answer. INCLUDED are statements that directly question or hedge the validity, accuracy, practicality, or appropriateness of a preceding reasoning step or hypothesis (e.g., \"But I'm not sure if that's the case,\" \"But I'm not sure if that's the answer,\" \"That sounds possible, but I'm not sure if it's reliable\"). NOT INCLUDED are general expressions of ignorance before any proposal (\"I don't know anything about this topic\"), or statements that introduce new ideas without evaluating prior ones. These sentences typically appear immediately after the model has generated a possible answer, explanation, or approach, serving as a metacognitive check or self-monitoring step in the reasoning process.",
          "size": 3679,
          "precision": 0.9090909090909091,
          "recall": 0.4,
          "accuracy": 0.68,
          "f1": 0.5555555555555556,
          "examples": [
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the correct explanation",
            "But I'm not sure if that's the correct explanation",
            "But I'm not sure if that's the answer",
            "But I'm not sure if that's the answer",
            "But I'm not sure if that's the case because it's possible that someone with a degree isn't an expert",
            "But I'm not sure if that's the case because it's possible that someone with a degree isn't an expert",
            "But I'm not sure if that's true",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's accurate"
          ]
        },
        "1": {
          "title": "Consequence and Implication Generation",
          "description": "These sentences serve the cognitive function of projecting possible consequences, implications, or downstream effects that would result if a certain condition, action, or change were to occur. They typically take the form \"If X, then Y might/could/would happen,\" and often chain further effects (\"which could lead to...\"). Included are sentences that hypothesize or speculate about what might follow from a scenario, policy, or event, whether positive or negative, and often use modal verbs (might, could, would). NOT INCLUDED are sentences that merely state facts, define terms, describe current states, or analyze causes without projecting forward. These sentences usually appear after an initial premise or scenario is introduced, forming the core of the reasoning about potential outcomes.",
          "size": 4704,
          "precision": 0.9333333333333333,
          "recall": 0.42,
          "accuracy": 0.695,
          "f1": 0.5793103448275863,
          "examples": [
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "If countries are paying taxes, it might create a more stable market, but it could also lead to more volatility because of the different tax rates",
            "If they don't, they might face more severe flooding and other infrastructure failures, which could lead to more frequent and severe natural disasters, affecting both the cities and the communities",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If meat is reduced, it might affect the demand for certain products, leading to changes in supply chains and potentially higher prices for other goods",
            "However, it might also lead to a situation where software is more accessible, which could reduce the need for expensive proprietary software",
            "But if these industries are too competitive, it could lead to higher wages and more economic instability",
            "If meat is reduced, it might affect the carbon footprint of certain industries, like meat processing, which could lead to more emissions",
            "But if they can't invest, they might face economic difficulties, which could lead to migration and job losses elsewhere",
            "In terms of social equity, free public transport could lead to a more equal distribution of resources, but it might also lead to a more unequal distribution if the cost is too high",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "If social media is removed, they might have less access to certain products or services, leading to potential health issues if they can't afford them",
            "If public transport is free, it might create a more competitive job market, but it could also lead to a more efficient allocation of resources"
          ]
        },
        "2": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of deliberately broadening the reasoning process to include additional factors, perspectives, or alternative approaches that may not have been initially considered. This includes explicit prompts to \"think about\" or \"consider\" new aspects, variables, or angles\u2014whether they are constraints, examples, implications, or related concepts. It does NOT include sentences that merely elaborate on a current line of reasoning, summarize, or draw conclusions; rather, it specifically marks a shift to incorporate further elements or to re-examine the problem from a different viewpoint. These sentences typically appear at transition points within reasoning, often after an initial analysis or partial solution, signaling a move to ensure completeness, avoid oversight, or stimulate creative problem-solving.",
          "size": 2862,
          "precision": 0.6301369863013698,
          "recall": 0.46,
          "accuracy": 0.595,
          "f1": 0.5317919075144509,
          "examples": [
            "Wait, but let me think about the problem again",
            "I should also think about the wording",
            "I should also think about the challenges",
            "I also think about how",
            "I should also think about the scale",
            "I also think about the temperature",
            "Wait, let me think about the coordinates",
            "Wait, but let me think about another angle",
            "I should also think about the user experience",
            "I also think about the cooking method",
            "Let me think about other possibilities",
            "Wait, I also need to think about the materials",
            "I'm also thinking about the role of technology",
            "I should also think about the medical perspective",
            "I also think about the environment"
          ]
        },
        "3": {
          "title": "Stepwise Arithmetic Computation and Calculation Reporting",
          "description": "These sentences explicitly perform and report individual arithmetic operations (such as multiplication, division, addition, subtraction, exponentiation, or modular arithmetic) as part of a multi-step calculation. Included are statements that show the execution of a single arithmetic step, intermediate results, or the breakdown of a formula into its numeric components, often in sequence (e.g., \"20 \u00d7 19 = 380\", \"380 \u00d7 18 = 6840\", \"6840 divided by 6 is 1140\"). Not included are sentences that merely state the final answer, set up the problem, explain the reasoning behind the calculation, or describe general strategies without performing a specific arithmetic operation. These sentences typically appear in the middle of the reasoning process, serving as the computational backbone that connects problem setup to final answer derivation.",
          "size": 3842,
          "precision": 0.9787234042553191,
          "recall": 0.46,
          "accuracy": 0.725,
          "f1": 0.6258503401360545,
          "examples": [
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "Alternatively, 5 \u00d7 5 \u00d7 5 - (5 \u00d7 5) = 125 - 25 = 100",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "So, 10 divided by 2 is 5, and 36 divided by 2 is 18",
            "So, 3125 is 5^5 and 7776 is 2^5 * 3^5",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "Or 9 * 9 + 9 / 9 is 81 + 1, which is 82",
            "is 120, and 5 \u00d7 (5 - (5/5)) is 5 \u00d7 4 = 20",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "So, 4 * 9 is 36, and 36 * 5 is 180"
          ]
        },
        "4": {
          "title": "Generating and Evaluating Hypotheses or Candidate Explanations",
          "description": "These sentences serve the function of proposing possible explanations, scenarios, or candidate answers to account for observed facts or to fill in missing information. They often use hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"so, maybe\") and present one or more plausible options for how a situation could be interpreted or resolved. This function is distinct from stating final conclusions or summarizing evidence; instead, it is about brainstorming, hypothesizing, or exploring alternative possibilities, typically appearing in the middle stages of reasoning as the model works through the problem space before settling on a final answer.",
          "size": 5759,
          "precision": 0.40217391304347827,
          "recall": 0.37,
          "accuracy": 0.41,
          "f1": 0.38541666666666663,
          "examples": [
            "So, the light inside the prism is bent, but the overall shape is a triangle",
            "So, the refracted light inside the prism is a straight line, but the shape formed by the light is a triangle",
            "So, the refracted light inside the prism is a straight line, but the shape formed by the light is a triangle",
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "So, perhaps the aperture is the area of the eye that receives light, which is the pupil",
            "Perhaps in a microwave, the food is placed in a container that's at a lower temperature, so the food cools from the outside",
            "But since the plane is parallel to the side, the intersection should be a straight line, but because the cone is circular, the cross-section is a triangle",
            "So, perhaps the house is a four-sided house, but it's located in a place where the south is facing towards the house, meaning the house is facing north",
            "So, the analogy would be Spine : Book :: Kiel : Cover, because the keel is the middle part of a boat, and the spine is the middle part of a book",
            "In a microwave, the food is placed in a container that's at a lower temperature, so the food cools from the outside",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it",
            "In a boat, the keel is the middle part, so in a book, the keel would be the middle part, which is the spine",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car"
          ]
        }
      }
    },
    "6": {
      "accuracy": 0.7058333333333332,
      "categories": [
        [
          "0",
          "Expression of Uncertainty or Doubt About a Candidate Hypothesis",
          "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence regarding the correctness, sufficiency, or applicability of a just-considered hypothesis, explanation, or approach. Included are statements that hedge or qualify a preceding idea (e.g., \"But I'm not sure if that's the case,\" \"That might work, but I'm not sure if it's enough\"), often following an attempted answer, explanation, or reasoning step. Not included are initial expressions of ignorance (\"I don't know how to start\"), requests for information, or statements of certainty. These sentences typically appear after a candidate solution or reasoning step, serving as a self-monitoring or error-checking mechanism before proceeding or revising the reasoning."
        ],
        [
          "1",
          "Consideration of Additional Relevant Factors",
          "These sentences serve the cognitive function of explicitly broadening the scope of reasoning by introducing or acknowledging additional factors, variables, or perspectives that may influence the answer or deepen the analysis. Included in this category are statements that signal the LLM is actively expanding its consideration set (e.g., \"I'm also thinking about...\", \"I should also think about...\", \"Another thought is about...\"), typically by naming a new aspect, dimension, or stakeholder. NOT INCLUDED are sentences that merely elaborate on already-discussed factors, summarize, or draw conclusions; these sentences almost always appear after an initial line of reasoning, marking a transition to a more comprehensive or multidimensional analysis."
        ],
        [
          "2",
          "Metacognitive Prompting for Cognitive Reorientation",
          "These sentences serve as explicit metacognitive prompts where the model signals an intention to pause, reconsider, or shift its cognitive approach\u2014such as by rethinking, visualizing, recalling, or exploring alternative strategies. INCLUDED are utterances that announce a deliberate attempt to re-engage with the problem, seek a new perspective, or clarify understanding (e.g., \"Let me think again,\" \"Let me try to visualize it,\" \"Let me try to think of examples\"). NOT INCLUDED are direct attempts at solution steps, factual recall, or statements of conclusions. These prompts typically appear at transition points in reasoning, especially when the model encounters uncertainty, impasse, or the need to generate new ideas."
        ],
        [
          "3",
          "Hypothetical Consequence Generation",
          "These sentences serve the function of generating and articulating possible consequences or downstream effects of a given scenario, action, or change\u2014often using conditional (\"if...then...\") or modal (\"might,\" \"could,\" \"would\") constructions. INCLUDED are statements that explicitly speculate about what might happen as a result of a particular factor, policy, or event, often mapping out multiple possible outcomes (positive, negative, or both). NOT INCLUDED are sentences that merely state facts, define terms, summarize, or describe the current state without projecting forward to possible effects. These sentences typically appear in the middle stages of reasoning, after the scenario or premise is established and before final synthesis or conclusion, as the model explores the ramifications of different variables."
        ],
        [
          "4",
          "Generating and Evaluating Hypotheses or Explanatory Scenarios",
          "These sentences propose possible explanations, scenarios, or solutions to a problem by combining known facts, logical inferences, or analogies (\"So, maybe...\", \"Alternatively, perhaps...\", \"But if... then...\"). This function includes the active construction of candidate answers or mechanisms, often using conditional or speculative language, and sometimes immediately weighing their plausibility. It does NOT include merely restating facts, summarizing conclusions, or describing the reasoning process itself. These sentences typically appear in the exploratory or middle phase of reasoning, as the model works through possible answers before settling on a final conclusion."
        ],
        [
          "5",
          "Explicit Step-by-Step Calculation and Arithmetic Execution",
          "This function involves the explicit, line-by-line execution of arithmetic or algebraic calculations, often breaking down multi-step computations into smaller, easily verifiable sub-steps (e.g., \"6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024\"). Included are sentences that show the LLM performing, checking, or chaining together basic operations (addition, subtraction, multiplication, division, exponentiation, or simple algebraic manipulation) with concrete numbers or expressions. NOT INCLUDED are sentences that merely state a result without showing the calculation, discuss general strategies, set up equations, or interpret results. These sentences typically appear in the middle of reasoning traces, at the point where the LLM needs to compute or verify intermediate or final numeric values to proceed."
        ]
      ],
      "orthogonality": 0.7848175764083862,
      "assigned_fraction": 0.78,
      "category_counts": {
        "0": 6,
        "1": 5,
        "2": 3,
        "3": 6,
        "4": 12,
        "5": 7,
        "None": 11
      },
      "detailed_results": {
        "0": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Hypothesis",
          "description": "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence regarding the correctness, sufficiency, or applicability of a just-considered hypothesis, explanation, or approach. Included are statements that hedge or qualify a preceding idea (e.g., \"But I'm not sure if that's the case,\" \"That might work, but I'm not sure if it's enough\"), often following an attempted answer, explanation, or reasoning step. Not included are initial expressions of ignorance (\"I don't know how to start\"), requests for information, or statements of certainty. These sentences typically appear after a candidate solution or reasoning step, serving as a self-monitoring or error-checking mechanism before proceeding or revising the reasoning.",
          "size": 4083,
          "precision": 0.8641975308641975,
          "recall": 0.7,
          "accuracy": 0.795,
          "f1": 0.7734806629834253,
          "examples": [
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case because it's possible that someone with a degree isn't an expert",
            "But I'm not sure if that's the case because it's possible that someone with a degree isn't an expert",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the answer",
            "But I'm not sure if that's the correct explanation",
            "But I'm not sure if that's the correct explanation",
            "But I'm not sure if that's the answer",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's practical",
            "But I'm not sure if that's true",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary"
          ]
        },
        "1": {
          "title": "Consideration of Additional Relevant Factors",
          "description": "These sentences serve the cognitive function of explicitly broadening the scope of reasoning by introducing or acknowledging additional factors, variables, or perspectives that may influence the answer or deepen the analysis. Included in this category are statements that signal the LLM is actively expanding its consideration set (e.g., \"I'm also thinking about...\", \"I should also think about...\", \"Another thought is about...\"), typically by naming a new aspect, dimension, or stakeholder. NOT INCLUDED are sentences that merely elaborate on already-discussed factors, summarize, or draw conclusions; these sentences almost always appear after an initial line of reasoning, marking a transition to a more comprehensive or multidimensional analysis.",
          "size": 2185,
          "precision": 0.6565656565656566,
          "recall": 0.65,
          "accuracy": 0.655,
          "f1": 0.6532663316582915,
          "examples": [
            "I'm also thinking about the role of technology",
            "I also think about the temperature",
            "I'm also thinking about the historical context",
            "I also think about the environmental impact",
            "I'm also thinking about the impact on businesses",
            "I'm also thinking about the role of government policies",
            "I'm also thinking about the environmental impact",
            "I'm also thinking about the concept of mobility",
            "I'm also thinking about the role of temperature in decomposition",
            "I'm also thinking about the challenges",
            "Another thought is about the role of consumers",
            "I also think about the cooking method",
            "I also think about how",
            "I'm also thinking about the role of the city's residents",
            "I'm also thinking about the concept of heat capacity"
          ]
        },
        "2": {
          "title": "Metacognitive Prompting for Cognitive Reorientation",
          "description": "These sentences serve as explicit metacognitive prompts where the model signals an intention to pause, reconsider, or shift its cognitive approach\u2014such as by rethinking, visualizing, recalling, or exploring alternative strategies. INCLUDED are utterances that announce a deliberate attempt to re-engage with the problem, seek a new perspective, or clarify understanding (e.g., \"Let me think again,\" \"Let me try to visualize it,\" \"Let me try to think of examples\"). NOT INCLUDED are direct attempts at solution steps, factual recall, or statements of conclusions. These prompts typically appear at transition points in reasoning, especially when the model encounters uncertainty, impasse, or the need to generate new ideas.",
          "size": 1440,
          "precision": 0.8369565217391305,
          "recall": 0.77,
          "accuracy": 0.81,
          "f1": 0.8020833333333334,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me try to think differently",
            "Let me think",
            "Let me try to think about this differently",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me try to recall",
            "Let me try to clarify",
            "Let me try to think differently",
            "Let me think differently",
            "Let me think"
          ]
        },
        "3": {
          "title": "Hypothetical Consequence Generation",
          "description": "These sentences serve the function of generating and articulating possible consequences or downstream effects of a given scenario, action, or change\u2014often using conditional (\"if...then...\") or modal (\"might,\" \"could,\" \"would\") constructions. INCLUDED are statements that explicitly speculate about what might happen as a result of a particular factor, policy, or event, often mapping out multiple possible outcomes (positive, negative, or both). NOT INCLUDED are sentences that merely state facts, define terms, summarize, or describe the current state without projecting forward to possible effects. These sentences typically appear in the middle stages of reasoning, after the scenario or premise is established and before final synthesis or conclusion, as the model explores the ramifications of different variables.",
          "size": 4535,
          "precision": 0.9137931034482759,
          "recall": 0.53,
          "accuracy": 0.74,
          "f1": 0.6708860759493671,
          "examples": [
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "But if they can't invest, they might face economic difficulties, which could lead to migration and job losses elsewhere",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If countries are paying taxes, it might create a more stable market, but it could also lead to more volatility because of the different tax rates",
            "But if the wage increase is too high, it could lead to people working longer hours or reducing spending, which might have a negative impact on consumer spending",
            "If they don't, they might face more severe flooding and other infrastructure failures, which could lead to more frequent and severe natural disasters, affecting both the cities and the communities",
            "Small businesses might face challenges in adjusting to the wage increase, which could affect their ability to maintain jobs and possibly increase their costs, leading to potential issues like higher operational costs or reduced profitability",
            "If social media is removed, they might have less access to certain products or services, leading to potential health issues if they can't afford them",
            "However, it might also lead to a situation where software is more accessible, which could reduce the need for expensive proprietary software",
            "This could lead to more demand for recycling and waste management, which might require more resources, potentially affecting energy costs and thus oil prices",
            "If public transportation is free, maybe residents can spend more time outdoors, which could lead to a more active and healthy lifestyle",
            "But if these industries are too competitive, it could lead to higher wages and more economic instability",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change"
          ]
        },
        "4": {
          "title": "Generating and Evaluating Hypotheses or Explanatory Scenarios",
          "description": "These sentences propose possible explanations, scenarios, or solutions to a problem by combining known facts, logical inferences, or analogies (\"So, maybe...\", \"Alternatively, perhaps...\", \"But if... then...\"). This function includes the active construction of candidate answers or mechanisms, often using conditional or speculative language, and sometimes immediately weighing their plausibility. It does NOT include merely restating facts, summarizing conclusions, or describing the reasoning process itself. These sentences typically appear in the exploratory or middle phase of reasoning, as the model works through possible answers before settling on a final conclusion.",
          "size": 4804,
          "precision": 0.5324675324675324,
          "recall": 0.41,
          "accuracy": 0.525,
          "f1": 0.46327683615819204,
          "examples": [
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, the light inside the prism is bent, but the overall shape is a triangle",
            "So, the refracted light inside the prism is a straight line, but the shape formed by the light is a triangle",
            "So, the refracted light inside the prism is a straight line, but the shape formed by the light is a triangle",
            "Perhaps in a microwave, the food is placed in a container that's at a lower temperature, so the food cools from the outside",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it",
            "But since the plane is parallel to the side, the intersection should be a straight line, but because the cone is circular, the cross-section is a triangle",
            "But if the light is coming at a different angle, say 0\u00b0, the shadow would be a circle, and if it's 90\u00b0, the shadow would be a line",
            "In a microwave, the food is placed in a container that's at a lower temperature, so the food cools from the outside"
          ]
        },
        "5": {
          "title": "Explicit Step-by-Step Calculation and Arithmetic Execution",
          "description": "This function involves the explicit, line-by-line execution of arithmetic or algebraic calculations, often breaking down multi-step computations into smaller, easily verifiable sub-steps (e.g., \"6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024\"). Included are sentences that show the LLM performing, checking, or chaining together basic operations (addition, subtraction, multiplication, division, exponentiation, or simple algebraic manipulation) with concrete numbers or expressions. NOT INCLUDED are sentences that merely state a result without showing the calculation, discuss general strategies, set up equations, or interpret results. These sentences typically appear in the middle of reasoning traces, at the point where the LLM needs to compute or verify intermediate or final numeric values to proceed.",
          "size": 3799,
          "precision": 0.9772727272727273,
          "recall": 0.43,
          "accuracy": 0.71,
          "f1": 0.5972222222222222,
          "examples": [
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "So, 10 divided by 2 is 5, and 36 divided by 2 is 18",
            "Alternatively, 5 \u00d7 5 \u00d7 5 - (5 \u00d7 5) = 125 - 25 = 100",
            "So, 3125 is 5^5 and 7776 is 2^5 * 3^5",
            "If n = 50, then n + 14 = 64, which is 8\u00b2, and n - 14 = 36, which is 6\u00b2",
            "Or 9 * 9 + 9 / 9 is 81 + 1, which is 82",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "Or 9^2 + 9 * 9, which is 81 + 81, which is 162",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "Let's see: 9 + 9 is 18, divided by 9 is 2, then 9 * 2 is 18",
            "Wait, 5 - 7 is -2, 3^-2 is 1/9, so 1/9 + 9 is 82/9, which is about 9"
          ]
        }
      }
    },
    "7": {
      "accuracy": 0.7121428571428571,
      "categories": [
        [
          "0",
          "Expression of Uncertainty or Doubt About a Candidate Solution",
          "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding the correctness, accuracy, sufficiency, or appropriateness of a just-considered idea, answer, or approach. They typically follow the proposal or consideration of a possible solution, serving to flag that the reasoning process is not yet complete or that the current hypothesis may be flawed. This category includes statements that hedge or question the validity of a preceding thought (e.g., \"But I'm not sure if that's the case,\" \"But I'm not sure if that's accurate\"), but does NOT include initial brainstorming, explicit rejection, or final conclusions\u2014only the metacognitive act of signaling doubt about a specific candidate solution or step. These sentences most often appear after a tentative answer or reasoning step, before moving on to further analysis or alternative possibilities."
        ],
        [
          "1",
          "Consequence and Implication Generation",
          "This function involves generating possible consequences, implications, or downstream effects that might result from a hypothetical scenario, action, or change (\"If X, then Y might happen, which could lead to Z\"). Included are sentences that explicitly speculate about what could follow from a given premise, often using modal verbs (\"might,\" \"could,\" \"may\") and causal connectors (\"which could lead to,\" \"resulting in,\" \"affecting\"). NOT INCLUDED are sentences that merely restate facts, define terms, or describe current states without projecting forward to possible outcomes. These sentences typically appear after an initial premise or hypothesis is introduced, serving to explore the broader ramifications within the reasoning process."
        ],
        [
          "2",
          "Step-by-Step Arithmetic Computation and Verification",
          "This function involves explicitly performing and narrating individual arithmetic calculations (e.g., multiplication, division, addition, subtraction, exponentiation) as intermediate steps within a larger problem. Included are sentences that break down multi-step computations, show partial results, or check calculations to ensure accuracy. NOT INCLUDED are sentences that merely state a final answer, set up an equation without computing, or discuss conceptual reasoning without explicit arithmetic. These sentences typically appear in the middle of reasoning traces, immediately after a formula or plan is established and before drawing a final conclusion."
        ],
        [
          "3",
          "Conditional and Causal Structural Elaboration",
          "These sentences articulate the structural or causal consequences of specific conditions or relationships within the problem, often using conjunctions like \"since,\" \"because,\" \"but,\" or \"so.\" They serve to clarify how a particular property, constraint, or configuration (e.g., \"since the plane is parallel to the side\") leads to a specific outcome or limits possible outcomes (e.g., \"the intersection should be a straight line\"). INCLUDED are sentences that explicitly link a condition or property to its direct effect on the problem's structure or result, often as part of a step-by-step deduction. NOT INCLUDED are sentences that merely state facts, restate the problem, or summarize conclusions without connecting a condition to its consequence. These sentences typically appear in the middle of reasoning traces, as the model works through the implications of the problem's setup."
        ],
        [
          "4",
          "Generating and Articulating Alternative Hypotheses",
          "These sentences serve the function of explicitly proposing alternative explanations, answers, or possibilities in response to a problem or question. They typically introduce a new, plausible scenario or interpretation\u2014often prefaced by phrases like \"Alternatively, maybe...\", \"Or perhaps...\", \"Wait, perhaps...\", or \"So, maybe...\"\u2014that differs from the current line of reasoning. This function is distinct from evaluating, selecting, or justifying hypotheses; it is solely about generating and articulating possible alternatives, and these sentences usually appear after an initial hypothesis has been considered but before a final conclusion is reached."
        ],
        [
          "5",
          "Metacognitive Prompting for Reflection or Reconsideration",
          "These sentences explicitly signal the model's intent to pause, reflect, or reconsider its current line of reasoning, often in response to uncertainty, ambiguity, or the need for a new perspective. Included are phrases that prompt internal cognitive operations such as re-examining assumptions, recalling information, visualizing, or approaching the problem differently (e.g., \"Let me think again,\" \"Let me try to visualize,\" \"Let me try to clarify\"). NOT INCLUDED are statements that directly advance the solution, state facts, or summarize conclusions. These prompts typically appear at transition points within reasoning traces\u2014especially when the model is about to shift strategies, check its work, or address confusion."
        ],
        [
          "6",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or variables for consideration. They explicitly signal the inclusion of new dimensions (e.g., environmental, economic, technological, ethical) that may be relevant to the problem or question at hand, beyond what has already been discussed. This category includes statements that begin with phrases like \"I also think about,\" \"I'm also thinking about,\" \"I should also think about,\" or \"I also wonder about,\" and are used to ensure a more comprehensive analysis; it does NOT include sentences that merely elaborate on already-introduced points or that summarize, conclude, or evaluate without adding new aspects. These sentences typically appear after an initial line of reasoning, as the thinker seeks to avoid oversight and enhance thoroughness."
        ]
      ],
      "orthogonality": 0.7754001617431641,
      "assigned_fraction": 0.8,
      "category_counts": {
        "0": 6,
        "1": 2,
        "2": 6,
        "3": 5,
        "4": 11,
        "5": 5,
        "6": 5,
        "None": 10
      },
      "detailed_results": {
        "0": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Solution",
          "description": "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding the correctness, accuracy, sufficiency, or appropriateness of a just-considered idea, answer, or approach. They typically follow the proposal or consideration of a possible solution, serving to flag that the reasoning process is not yet complete or that the current hypothesis may be flawed. This category includes statements that hedge or question the validity of a preceding thought (e.g., \"But I'm not sure if that's the case,\" \"But I'm not sure if that's accurate\"), but does NOT include initial brainstorming, explicit rejection, or final conclusions\u2014only the metacognitive act of signaling doubt about a specific candidate solution or step. These sentences most often appear after a tentative answer or reasoning step, before moving on to further analysis or alternative possibilities.",
          "size": 2889,
          "precision": 0.8703703703703703,
          "recall": 0.47,
          "accuracy": 0.7,
          "f1": 0.6103896103896103,
          "examples": [
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the answer",
            "But I'm not sure if that's how it works",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "Hmm, but I'm not sure if that's correct"
          ]
        },
        "1": {
          "title": "Consequence and Implication Generation",
          "description": "This function involves generating possible consequences, implications, or downstream effects that might result from a hypothetical scenario, action, or change (\"If X, then Y might happen, which could lead to Z\"). Included are sentences that explicitly speculate about what could follow from a given premise, often using modal verbs (\"might,\" \"could,\" \"may\") and causal connectors (\"which could lead to,\" \"resulting in,\" \"affecting\"). NOT INCLUDED are sentences that merely restate facts, define terms, or describe current states without projecting forward to possible outcomes. These sentences typically appear after an initial premise or hypothesis is introduced, serving to explore the broader ramifications within the reasoning process.",
          "size": 4572,
          "precision": 0.8,
          "recall": 0.52,
          "accuracy": 0.695,
          "f1": 0.6303030303030304,
          "examples": [
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "But if they can't invest, they might face economic difficulties, which could lead to migration and job losses elsewhere",
            "If countries are paying taxes, it might create a more stable market, but it could also lead to more volatility because of the different tax rates",
            "If they don't, they might face more severe flooding and other infrastructure failures, which could lead to more frequent and severe natural disasters, affecting both the cities and the communities",
            "Small businesses might face challenges in adjusting to the wage increase, which could affect their ability to maintain jobs and possibly increase their costs, leading to potential issues like higher operational costs or reduced profitability",
            "For example, if we rely more on renewable energy, we might have to invest in new technologies and infrastructure, which could have broader economic impacts",
            "This could lead to more demand for recycling and waste management, which might require more resources, potentially affecting energy costs and thus oil prices",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "But if the wage increase is too high, it could lead to people working longer hours or reducing spending, which might have a negative impact on consumer spending",
            "If plastic is eliminated, companies might find ways to reduce their energy consumption and production costs, leading to more efficient and sustainable production processes",
            "But if these industries are too competitive, it could lead to higher wages and more economic instability",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If meat is reduced, it might affect the demand for certain products, leading to changes in supply chains and potentially higher prices for other goods"
          ]
        },
        "2": {
          "title": "Step-by-Step Arithmetic Computation and Verification",
          "description": "This function involves explicitly performing and narrating individual arithmetic calculations (e.g., multiplication, division, addition, subtraction, exponentiation) as intermediate steps within a larger problem. Included are sentences that break down multi-step computations, show partial results, or check calculations to ensure accuracy. NOT INCLUDED are sentences that merely state a final answer, set up an equation without computing, or discuss conceptual reasoning without explicit arithmetic. These sentences typically appear in the middle of reasoning traces, immediately after a formula or plan is established and before drawing a final conclusion.",
          "size": 3668,
          "precision": 1.0,
          "recall": 0.26,
          "accuracy": 0.63,
          "f1": 0.41269841269841273,
          "examples": [
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "So, 10 divided by 2 is 5, and 36 divided by 2 is 18",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "Let me calculate that: 6*5 is 30, 30*4 is 120, 120*3 is 360",
            "So, 3125 is 5^5 and 7776 is 2^5 * 3^5",
            "Let me compute that: 4 * 3 is 12, and 12 * 5 is 60",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "Let me compute that: 5*600 is 3000, and 5*25 is 125, so 3000 + 125 is 3125",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "Let me calculate that: 5*5 is 25, 25*5 is 125, 125*5 is 625"
          ]
        },
        "3": {
          "title": "Conditional and Causal Structural Elaboration",
          "description": "These sentences articulate the structural or causal consequences of specific conditions or relationships within the problem, often using conjunctions like \"since,\" \"because,\" \"but,\" or \"so.\" They serve to clarify how a particular property, constraint, or configuration (e.g., \"since the plane is parallel to the side\") leads to a specific outcome or limits possible outcomes (e.g., \"the intersection should be a straight line\"). INCLUDED are sentences that explicitly link a condition or property to its direct effect on the problem's structure or result, often as part of a step-by-step deduction. NOT INCLUDED are sentences that merely state facts, restate the problem, or summarize conclusions without connecting a condition to its consequence. These sentences typically appear in the middle of reasoning traces, as the model works through the implications of the problem's setup.",
          "size": 2632,
          "precision": 0.7666666666666667,
          "recall": 0.69,
          "accuracy": 0.74,
          "f1": 0.7263157894736842,
          "examples": [
            "But since the plane is parallel to the side, the intersection should be a straight line, but because the cone is circular, the cross-section is a triangle",
            "That makes sense because the plane is parallel to the side, so it's cutting through the cone along a straight line, but since the cone is circular, the intersection is a triangle",
            "Because each reflection plane would pass through the axis and the midpoint of the edge, but since the edge is shared by two faces, the reflection plane would be determined by the axis and the midpoint",
            "However, because the plane is parallel to the side, the intersection should be a straight line, but since the cone is a three-dimensional shape, the cross-section should be a triangle",
            "But since the opposite face is a pentagon, the reflection plane would actually pass through the center of that face and the axis",
            "Since the plane is parallel to the side, it won't cut through the base, but it will intersect the cone along a line",
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "Since each face is a triangle, and the plane is parallel, the intersection should create a shape that's similar to the face but scaled",
            "Instead, it will intersect the cone along a straight line, but since the plane is parallel to the side, the intersection should be a triangle",
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "So, the light inside the prism is bent, but the overall shape is a triangle",
            "Each edge is shared by two faces, so the reflection plane would pass through that axis and the midpoint of the edge",
            "So, the refracted light inside the prism is a straight line, but the shape formed by the light is a triangle",
            "So, the refracted light inside the prism is a straight line, but the shape formed by the light is a triangle",
            "Because each of the three faces is adjacent to the vertex, and the edges form a triangle"
          ]
        },
        "4": {
          "title": "Generating and Articulating Alternative Hypotheses",
          "description": "These sentences serve the function of explicitly proposing alternative explanations, answers, or possibilities in response to a problem or question. They typically introduce a new, plausible scenario or interpretation\u2014often prefaced by phrases like \"Alternatively, maybe...\", \"Or perhaps...\", \"Wait, perhaps...\", or \"So, maybe...\"\u2014that differs from the current line of reasoning. This function is distinct from evaluating, selecting, or justifying hypotheses; it is solely about generating and articulating possible alternatives, and these sentences usually appear after an initial hypothesis has been considered but before a final conclusion is reached.",
          "size": 3504,
          "precision": 0.72,
          "recall": 0.36,
          "accuracy": 0.61,
          "f1": 0.4799999999999999,
          "examples": [
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car"
          ]
        },
        "5": {
          "title": "Metacognitive Prompting for Reflection or Reconsideration",
          "description": "These sentences explicitly signal the model's intent to pause, reflect, or reconsider its current line of reasoning, often in response to uncertainty, ambiguity, or the need for a new perspective. Included are phrases that prompt internal cognitive operations such as re-examining assumptions, recalling information, visualizing, or approaching the problem differently (e.g., \"Let me think again,\" \"Let me try to visualize,\" \"Let me try to clarify\"). NOT INCLUDED are statements that directly advance the solution, state facts, or summarize conclusions. These prompts typically appear at transition points within reasoning traces\u2014especially when the model is about to shift strategies, check its work, or address confusion.",
          "size": 1506,
          "precision": 0.9222222222222223,
          "recall": 0.83,
          "accuracy": 0.88,
          "f1": 0.8736842105263158,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think about why",
            "Let me think"
          ]
        },
        "6": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or variables for consideration. They explicitly signal the inclusion of new dimensions (e.g., environmental, economic, technological, ethical) that may be relevant to the problem or question at hand, beyond what has already been discussed. This category includes statements that begin with phrases like \"I also think about,\" \"I'm also thinking about,\" \"I should also think about,\" or \"I also wonder about,\" and are used to ensure a more comprehensive analysis; it does NOT include sentences that merely elaborate on already-introduced points or that summarize, conclude, or evaluate without adding new aspects. These sentences typically appear after an initial line of reasoning, as the thinker seeks to avoid oversight and enhance thoroughness.",
          "size": 2075,
          "precision": 0.9259259259259259,
          "recall": 0.5,
          "accuracy": 0.73,
          "f1": 0.6493506493506493,
          "examples": [
            "I also think about the temperature",
            "I'm also thinking about the role of technology",
            "I also think about the environment",
            "I'm also thinking about the impact on businesses",
            "I'm also thinking about the challenges",
            "I also think about the environmental impact",
            "I'm also thinking about the historical context",
            "I also think about how",
            "I'm also thinking about the role of temperature in decomposition",
            "I'm also thinking about the economic implications",
            "I'm also thinking about the concept of mobility",
            "I'm also thinking about the environmental impact",
            "I'm also thinking about the role of government policies",
            "I should also think about the economic impact",
            "I'm also thinking about the impact on education"
          ]
        }
      }
    },
    "8": {
      "accuracy": 0.6956249999999999,
      "categories": [
        [
          "0",
          "Solution Confirmation and Synthesis Statements",
          "These sentences explicitly confirm, synthesize, or summarize a conclusion, answer, or intermediate result reached through prior reasoning steps. They typically begin with \"So,\" and serve to validate that a solution, analogy, or deduction is correct, consistent, or matches expectations. INCLUDED are statements that directly affirm correctness, consistency, or completion of a reasoning process (e.g., \"So, that seems correct,\" \"So, the answer is X,\" \"So, that matches\"). NOT INCLUDED are exploratory, hypothesis-generating, or process-oriented statements that do not confirm or summarize a result (e.g., \"Let me try,\" \"Maybe,\" \"I think\"). These statements almost always appear at the end of a reasoning segment or after a key inference, marking closure or validation of a reasoning path."
        ],
        [
          "1",
          "Step-by-Step Arithmetic Computation",
          "These sentences perform explicit, granular calculations to arrive at intermediate or final numerical results, often breaking down complex arithmetic (multiplication, division, addition, exponentiation) into smaller, sequential steps. Included are statements that show the process of computing values (e.g., \"45 * 105: 45 * 100 = 4500, 45 * 5 = 225, so total is 4500 + 225 = 4725\") or confirm arithmetic at each stage. Not included are sentences that merely state a formula, set up an equation, or summarize a result without showing the calculation steps. These sentences typically appear in the middle of the reasoning process, following the setup of a mathematical expression and preceding the final answer or conclusion."
        ],
        [
          "2",
          "Generating and Evaluating Alternative Hypotheses",
          "These sentences serve the function of proposing possible explanations, answers, or interpretations\u2014often in the form of speculative \"maybe,\" \"perhaps,\" \"alternatively,\" or \"wait, another thought\" statements. This function includes the explicit generation of candidate solutions or hypotheses, sometimes immediately followed by tentative evaluation or dismissal (\"but that's not the answer,\" \"but that's not possible\"). It does NOT include the final selection of an answer, detailed step-by-step deduction, or the initial restatement of the problem; rather, these sentences typically appear in the exploratory, brainstorming phase of reasoning, often clustered before or during the process of narrowing down to a final answer."
        ],
        [
          "3",
          "Metacognitive Prompting for Deliberate Analytical Engagement",
          "These sentences serve as explicit metacognitive prompts, signaling the model's intentional shift into active, conscious analytical thinking or re-examination. They include phrases like \"Let me think,\" \"Let me try to think differently,\" \"Let me try to clarify,\" and \"Let me try to visualize,\" which mark the initiation or renewal of focused reasoning, reconsideration, or the adoption of alternative strategies (e.g., step-by-step analysis, visualization, example generation). This category excludes actual substantive reasoning steps, calculations, or conclusions; it is limited to self-directed cues that precede or frame such processes. These prompts typically appear at transition points\u2014before new reasoning attempts, when encountering uncertainty, or when reconsidering previous steps."
        ],
        [
          "4",
          "Consideration of Additional Relevant Factors",
          "These sentences serve the cognitive function of explicitly broadening the scope of reasoning by introducing additional factors, perspectives, or dimensions that may influence the answer. They typically occur after an initial line of reasoning, signaling the reasoner\u2019s awareness that the problem may be multi-faceted and that a more comprehensive analysis is needed. Included are statements that add new variables, implications, or contexts for consideration (e.g., ethical, economic, environmental, psychological aspects); not included are sentences that merely elaborate on already-discussed points, summarize, or draw conclusions without introducing new factors. These sentences usually appear in the middle of the reasoning process, after an initial approach but before final synthesis or conclusion."
        ],
        [
          "5",
          "Hypothetical Consequence Generation",
          "These sentences serve the function of generating possible downstream effects or consequences that could result from a given premise, action, or change in conditions. Included in this category are statements that use conditional or modal language (e.g., \"if... might/could/would lead to...\") to speculate about what might happen next, often chaining effects (A could lead to B, which might cause C). NOT INCLUDED are sentences that merely state facts, describe current situations, or summarize conclusions without positing hypothetical outcomes. These sentences typically appear after an initial premise or proposal and form the core of the \"what could happen if...\" exploration phase in reasoning."
        ],
        [
          "6",
          "Problem Identification and Task Framing",
          "These sentences serve to explicitly identify, restate, or frame the problem or question that the reasoning process will address. They often paraphrase the prompt, specify the task (e.g., \"figure out this riddle,\" \"determine the next in the sequence,\" \"analyze the analogy\"), and sometimes express initial uncertainty or intent to solve. INCLUDED are statements that announce the reasoning target or clarify what is to be solved; NOT INCLUDED are sentences that begin the analysis, propose solutions, or reflect on the reasoning process after the problem is stated. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations."
        ],
        [
          "7",
          "Expression of Uncertainty or Doubt About a Prior Assertion",
          "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the truth, sufficiency, accuracy, or appropriateness of a preceding statement, inference, or proposed answer. Included are statements that question or hedge a just-made claim (e.g., \"But I'm not sure if that's true,\" \"But I'm not sure if that's the case,\" \"But I'm not sure if that's the intended answer\"), often using phrases like \"I'm not sure,\" \"I don't know,\" or \"I doubt.\" NOT INCLUDED are general expressions of confusion (\"I'm confused\"), requests for clarification, or uncertainty about what to do next; the focus is specifically on evaluating the validity or adequacy of a just-stated idea. These sentences typically appear immediately after a claim or reasoning step, serving as a self-monitoring or self-corrective checkpoint within the reasoning process."
        ]
      ],
      "orthogonality": 0.7743461728096008,
      "assigned_fraction": 0.78,
      "category_counts": {
        "0": 6,
        "1": 8,
        "2": 6,
        "3": 2,
        "4": 4,
        "5": 6,
        "6": 4,
        "7": 3,
        "None": 11
      },
      "detailed_results": {
        "0": {
          "title": "Solution Confirmation and Synthesis Statements",
          "description": "These sentences explicitly confirm, synthesize, or summarize a conclusion, answer, or intermediate result reached through prior reasoning steps. They typically begin with \"So,\" and serve to validate that a solution, analogy, or deduction is correct, consistent, or matches expectations. INCLUDED are statements that directly affirm correctness, consistency, or completion of a reasoning process (e.g., \"So, that seems correct,\" \"So, the answer is X,\" \"So, that matches\"). NOT INCLUDED are exploratory, hypothesis-generating, or process-oriented statements that do not confirm or summarize a result (e.g., \"Let me try,\" \"Maybe,\" \"I think\"). These statements almost always appear at the end of a reasoning segment or after a key inference, marking closure or validation of a reasoning path.",
          "size": 1185,
          "precision": 0.8131868131868132,
          "recall": 0.74,
          "accuracy": 0.785,
          "f1": 0.774869109947644,
          "examples": [
            "So, that works",
            "So, that gives",
            "So, that works",
            "So, that would be 6",
            "So, that seems correct",
            "So, that makes sense",
            "So, that seems consistent",
            "So, that's another possibility",
            "So, that's another possibility",
            "So, that's another possibility",
            "So, that's another possibility",
            "So, that should be okay",
            "So, that seems correct",
            "So, the answer should be day",
            "So, the analogy is correct"
          ]
        },
        "1": {
          "title": "Step-by-Step Arithmetic Computation",
          "description": "These sentences perform explicit, granular calculations to arrive at intermediate or final numerical results, often breaking down complex arithmetic (multiplication, division, addition, exponentiation) into smaller, sequential steps. Included are statements that show the process of computing values (e.g., \"45 * 105: 45 * 100 = 4500, 45 * 5 = 225, so total is 4500 + 225 = 4725\") or confirm arithmetic at each stage. Not included are sentences that merely state a formula, set up an equation, or summarize a result without showing the calculation steps. These sentences typically appear in the middle of the reasoning process, following the setup of a mathematical expression and preceding the final answer or conclusion.",
          "size": 3546,
          "precision": 1.0,
          "recall": 0.24,
          "accuracy": 0.62,
          "f1": 0.3870967741935484,
          "examples": [
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "Let me compute that: 5*600 is 3000, and 5*25 is 125, so 3000 + 125 is 3125",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "Let me compute that step by step:\n   - 45 * 105: 45 * 100 = 4500, 45 * 5 = 225, so total is 4500 + 225 = 4725",
            "First, 31*32: 31*30 is 930, and 31*2 is 62, so 930 + 62 = 992",
            "So, 120 / (2 * 6) = 120 / 12 = 10",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "Let me calculate that: 6*5 is 30, 30*4 is 120, 120*3 is 360",
            "Calculating that: 4 * 3 is 12, and 12 * 5 is 60",
            "Wait, 12 \u00d7 11 \u00d7 10 \u00d7 9 \u00d7 8 is 95040, and 12^5 is 248832",
            "Let me calculate that: 5*5 is 25, 25*5 is 125, 125*5 is 625",
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2"
          ]
        },
        "2": {
          "title": "Generating and Evaluating Alternative Hypotheses",
          "description": "These sentences serve the function of proposing possible explanations, answers, or interpretations\u2014often in the form of speculative \"maybe,\" \"perhaps,\" \"alternatively,\" or \"wait, another thought\" statements. This function includes the explicit generation of candidate solutions or hypotheses, sometimes immediately followed by tentative evaluation or dismissal (\"but that's not the answer,\" \"but that's not possible\"). It does NOT include the final selection of an answer, detailed step-by-step deduction, or the initial restatement of the problem; rather, these sentences typically appear in the exploratory, brainstorming phase of reasoning, often clustered before or during the process of narrowing down to a final answer.",
          "size": 2005,
          "precision": 0.5934065934065934,
          "recall": 0.54,
          "accuracy": 0.585,
          "f1": 0.5654450261780104,
          "examples": [
            "Maybe the riddle is trying to say that the man is an albatross, and he's taking a bite of albatross soup, but that's not possible because he's a bird",
            "Alternatively, maybe it's a bird that's a type of bird, but I'm not sure",
            "Alternatively, maybe it's a bird that's a type of bird, but I'm not sure",
            "Alternatively, maybe it's a bird that's a type of bird, but I'm not sure",
            "Alternatively, maybe it's a bird that's a type of bird, but I'm not sure",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's a river that's not flowing, but that's not a place",
            "Alternatively, maybe it's \"verge\" as in a point where two things meet, but that's not the right term",
            "Alternatively, maybe it's \"verge\" as in a point where two things meet, but that's not the right term"
          ]
        },
        "3": {
          "title": "Metacognitive Prompting for Deliberate Analytical Engagement",
          "description": "These sentences serve as explicit metacognitive prompts, signaling the model's intentional shift into active, conscious analytical thinking or re-examination. They include phrases like \"Let me think,\" \"Let me try to think differently,\" \"Let me try to clarify,\" and \"Let me try to visualize,\" which mark the initiation or renewal of focused reasoning, reconsideration, or the adoption of alternative strategies (e.g., step-by-step analysis, visualization, example generation). This category excludes actual substantive reasoning steps, calculations, or conclusions; it is limited to self-directed cues that precede or frame such processes. These prompts typically appear at transition points\u2014before new reasoning attempts, when encountering uncertainty, or when reconsidering previous steps.",
          "size": 1592,
          "precision": 0.961038961038961,
          "recall": 0.74,
          "accuracy": 0.855,
          "f1": 0.8361581920903954,
          "examples": [
            "Let me try to think differently",
            "Let me try to think differently",
            "Let me think about this",
            "Let me think",
            "Let me try to think about this differently",
            "Let me think about this",
            "Let me think",
            "Let me try to think of examples",
            "Let me try to think of it differently",
            "Let me think again",
            "Let me think",
            "Let me try to think of examples",
            "Let me think again",
            "Let me think",
            "Let me think again"
          ]
        },
        "4": {
          "title": "Consideration of Additional Relevant Factors",
          "description": "These sentences serve the cognitive function of explicitly broadening the scope of reasoning by introducing additional factors, perspectives, or dimensions that may influence the answer. They typically occur after an initial line of reasoning, signaling the reasoner\u2019s awareness that the problem may be multi-faceted and that a more comprehensive analysis is needed. Included are statements that add new variables, implications, or contexts for consideration (e.g., ethical, economic, environmental, psychological aspects); not included are sentences that merely elaborate on already-discussed points, summarize, or draw conclusions without introducing new factors. These sentences usually appear in the middle of the reasoning process, after an initial approach but before final synthesis or conclusion.",
          "size": 2282,
          "precision": 0.6120689655172413,
          "recall": 0.71,
          "accuracy": 0.63,
          "f1": 0.6574074074074073,
          "examples": [
            "I'm also thinking about the challenges",
            "I'm also thinking about the ethical implications",
            "I'm also thinking about the importance of consistency",
            "I'm also thinking about the historical context",
            "I'm also thinking about the role of technology",
            "I'm also thinking about the user interface",
            "I'm also thinking about the broader implications",
            "I also think about the environment",
            "I also think about the temperature",
            "I also think about how",
            "I'm also thinking about the different regions",
            "I'm also thinking about the impact on education",
            "I'm also thinking about the impact on education",
            "I also wonder about the challenges",
            "I'm also thinking about the technological side"
          ]
        },
        "5": {
          "title": "Hypothetical Consequence Generation",
          "description": "These sentences serve the function of generating possible downstream effects or consequences that could result from a given premise, action, or change in conditions. Included in this category are statements that use conditional or modal language (e.g., \"if... might/could/would lead to...\") to speculate about what might happen next, often chaining effects (A could lead to B, which might cause C). NOT INCLUDED are sentences that merely state facts, describe current situations, or summarize conclusions without positing hypothetical outcomes. These sentences typically appear after an initial premise or proposal and form the core of the \"what could happen if...\" exploration phase in reasoning.",
          "size": 4584,
          "precision": 0.8524590163934426,
          "recall": 0.52,
          "accuracy": 0.715,
          "f1": 0.6459627329192545,
          "examples": [
            "There might be more pressure to provide better resources, which could lead to a lack of funding or resources for schools",
            "Social media can be a source of anxiety and depression, and without it, people might face more of these issues, which could affect their overall well-being",
            "In terms of economic impacts, if people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "If people can't afford public transport, they might rely on car travel, which can be stressful and lead to mental health issues",
            "It might also create more opportunities for people to work, which could increase workforce participation",
            "It might make software more accessible, but it could also lead to a lack of high-end software that's expensive",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "This could lead to more demand for recycling and waste management, which might require more resources, potentially affecting energy costs and thus oil prices",
            "But it might also lead to more social unrest if there's a lack of access to education for certain groups",
            "If public transportation is free, maybe residents can spend more time outdoors, which could lead to a more active and healthy lifestyle",
            "But it might also lead to more debates about education funding and access, which could be a source of political tension",
            "Additionally, longer lifespans might lead to more people relying on retirement savings, which could affect how retirement funds are managed",
            "If social media is removed, they might have less access to certain products or services, leading to potential health issues if they can't afford them"
          ]
        },
        "6": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences serve to explicitly identify, restate, or frame the problem or question that the reasoning process will address. They often paraphrase the prompt, specify the task (e.g., \"figure out this riddle,\" \"determine the next in the sequence,\" \"analyze the analogy\"), and sometimes express initial uncertainty or intent to solve. INCLUDED are statements that announce the reasoning target or clarify what is to be solved; NOT INCLUDED are sentences that begin the analysis, propose solutions, or reflect on the reasoning process after the problem is stated. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations.",
          "size": 1987,
          "precision": 0.9782608695652174,
          "recall": 0.45,
          "accuracy": 0.72,
          "f1": 0.6164383561643836,
          "examples": [
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I'm trying to figure out what comes next in the sequence MTWT_, and then I need to provide the answer",
            "Okay, so I'm trying to figure out this riddle: \"Forward I'm heavy, but backward I'm not",
            "Okay, so I'm trying to figure out what the user is asking here",
            "Okay, so I'm trying to figure out this race question: \"You pass the person in second place",
            "Okay, so I need to figure out the answer to this analogy: \"Hunger is to eat as thirst is to _____",
            "Okay, so I'm trying to figure out what breaks when you say it",
            "Okay, so I've come across this riddle, and I want to figure out how it's possible",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I'm trying to figure out what comes next in the sequence Do, Re, Mi, Fa, and then what's next",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out what comes next in the sequence: WWW, What, When, Where, ____",
            "Okay, so I've come across this riddle, and I want to figure it out",
            "Okay, so I have this sequence: NOON, LEVEL, RADAR, and I need to figure out what comes next",
            "Okay, so I came across this logic puzzle, and I want to figure it out step by step"
          ]
        },
        "7": {
          "title": "Expression of Uncertainty or Doubt About a Prior Assertion",
          "description": "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the truth, sufficiency, accuracy, or appropriateness of a preceding statement, inference, or proposed answer. Included are statements that question or hedge a just-made claim (e.g., \"But I'm not sure if that's true,\" \"But I'm not sure if that's the case,\" \"But I'm not sure if that's the intended answer\"), often using phrases like \"I'm not sure,\" \"I don't know,\" or \"I doubt.\" NOT INCLUDED are general expressions of confusion (\"I'm confused\"), requests for clarification, or uncertainty about what to do next; the focus is specifically on evaluating the validity or adequacy of a just-stated idea. These sentences typically appear immediately after a claim or reasoning step, serving as a self-monitoring or self-corrective checkpoint within the reasoning process.",
          "size": 3665,
          "precision": 1.0,
          "recall": 0.31,
          "accuracy": 0.655,
          "f1": 0.47328244274809156,
          "examples": [
            "But I'm not sure if that's true",
            "But I'm not sure if that's true",
            "But I'm not sure if that's enough",
            "But I'm not sure if that's true",
            "But I'm not sure if that's accurate",
            "But wait, I'm not sure if that's true",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's practical",
            "I'm not sure if that's practical, but it's an idea",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's how it works"
          ]
        }
      }
    },
    "9": {
      "accuracy": 0.7166666666666666,
      "categories": [
        [
          "0",
          "Expression of Uncertainty or Doubt About a Candidate Step or Hypothesis",
          "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding the correctness, accuracy, sufficiency, or appropriateness of a just-proposed idea, step, explanation, or hypothesis within the reasoning process. Included are statements that hedge or qualify a preceding suggestion (e.g., \"But I'm not sure if that's the case,\" \"That might work, but I'm not sure if it's enough\"), often using phrases like \"I'm not sure,\" \"I don't know if,\" or \"that seems,\" and typically referencing the immediately prior reasoning move. Not included are initial expressions of ignorance before any proposal, direct error corrections, or statements of certainty. These sentences usually appear immediately after a candidate solution, inference, or explanation, serving as a metacognitive check or self-monitoring step before proceeding further."
        ],
        [
          "1",
          "Generating and Evaluating Alternative Hypotheses",
          "These sentences serve the function of explicitly proposing possible explanations, scenarios, or solutions that could account for the facts or resolve ambiguities in the problem. They often use hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"so, if...\") and are typically phrased as speculative or conditional statements. This category includes the act of brainstorming or considering multiple plausible options, but does NOT include final conclusions, direct evidence evaluation, or mere restatements of the problem. These sentences usually appear in the exploratory middle phase of reasoning, after the problem is understood but before a final answer is selected."
        ],
        [
          "2",
          "Generating Alternative Hypotheses or Possibilities",
          "This function involves proposing alternative explanations, solutions, or candidate answers when the initial approach is uncertain or inconclusive. Sentences in this category typically introduce new possibilities using hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait, maybe,\" \"or maybe\"), and often enumerate or brainstorm different options for consideration. INCLUDED are statements that explicitly suggest a new, plausible direction or candidate (even if quickly dismissed); NOT INCLUDED are statements that evaluate, select, or justify among options, nor those that merely restate the problem or summarize prior reasoning. These sentences usually appear in the exploratory or generative phase of reasoning, often after an initial hypothesis has been questioned or found lacking."
        ],
        [
          "3",
          "Consequence and Causal Outcome Generation",
          "This function involves hypothesizing or articulating possible consequences, outcomes, or downstream effects that may result from a given condition, action, or change. Included are sentences that explicitly link a cause (often introduced by \"if,\" \"but if,\" \"however, if,\" etc.) to one or more potential effects, often using modal verbs (\"might,\" \"could,\" \"would\") and causal connectors (\"which could lead to,\" \"resulting in,\" \"thereby,\" etc.). NOT INCLUDED are sentences that merely state facts, define terms, describe current states, or summarize without projecting forward to possible results. These sentences typically appear after an initial premise or scenario is introduced, serving as the reasoning step where the model explores the ramifications of that premise."
        ],
        [
          "4",
          "Structural Decomposition and Mapping of Relationships",
          "These sentences perform the function of breaking down complex objects or scenarios into their constituent parts and explicitly mapping the relationships between those parts (such as faces, edges, vertices, intersections, or folds). Included are statements that enumerate, relate, or describe how elements (e.g., \"each edge is shared by two faces,\" \"the plane will intersect the other three edges,\" \"each fold is a reflection across a line\") interact or correspond within the structure, often using quantifiers like \"each,\" \"every,\" or \"all.\" Not included are sentences that hypothesize, speculate, summarize, or draw conclusions\u2014these focus strictly on the internal structure and relational mapping, typically appearing in the middle stages of reasoning as the problem is being analyzed in detail."
        ],
        [
          "5",
          "Causal Explanation of Intermediate Steps",
          "These sentences articulate the immediate causal or mechanistic link between two states or events, typically using \"so,\" \"because,\" or similar connectors to explain how one condition leads directly to another. Included are statements that explicitly describe how a physical, chemical, or logical process unfolds from one step to the next (e.g., \"X happens, so Y results,\" or \"Because A, B occurs\"), often focusing on the transfer or transformation of energy, matter, or information. Not included are high-level summaries, initial problem decompositions, or final conclusions; these sentences usually appear in the middle of reasoning traces, providing the connective tissue that explains how and why intermediate outcomes arise."
        ],
        [
          "6",
          "Metacognitive Prompting for Reconsideration or Reorientation",
          "These sentences explicitly signal the model's intent to pause, reconsider, or reorient its thinking\u2014often after encountering uncertainty, confusion, or a potential error. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me try to clarify,\" \"Let me try to think differently,\" and similar variants that mark a deliberate cognitive reset or shift in approach. NOT INCLUDED are substantive reasoning steps, direct calculations, explanations, or statements that advance the solution itself; these prompts do not contribute new content but instead serve as metacognitive markers. They typically appear at transition points\u2014after a dead end, realization of confusion, or before attempting a new line of reasoning."
        ],
        [
          "7",
          "Stepwise Arithmetic Computation and Verification",
          "This function involves explicitly performing and/or checking individual arithmetic calculations (e.g., multiplication, division, addition, exponentiation) as intermediate steps within a larger problem. Included are sentences that show the LLM working through numeric operations, often breaking down multi-step calculations into smaller parts, sometimes with running commentary or corrections. NOT INCLUDED are statements that merely state a result without showing the calculation, general formula application without numeric evaluation, or high-level planning of solution steps. These sentences typically appear in the middle of reasoning traces, after the problem has been framed and before or during the synthesis of the final answer."
        ],
        [
          "8",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or variables that may be relevant to the problem at hand. They typically signal the LLM's awareness that the initial line of reasoning may be incomplete or limited, prompting the inclusion of further considerations (e.g., environmental, economic, technological, ethical, or contextual aspects). This function does NOT include sentences that directly analyze, calculate, or conclude; rather, it is about flagging or acknowledging supplementary elements to be integrated into the reasoning, often appearing after an initial approach has been established but before final synthesis or conclusion."
        ]
      ],
      "orthogonality": 0.7392688393592834,
      "assigned_fraction": 0.88,
      "category_counts": {
        "0": 7,
        "1": 5,
        "2": 3,
        "3": 7,
        "4": 5,
        "5": 5,
        "6": 5,
        "7": 4,
        "8": 3,
        "None": 6
      },
      "detailed_results": {
        "0": {
          "title": "Expression of Uncertainty or Doubt About a Candidate Step or Hypothesis",
          "description": "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding the correctness, accuracy, sufficiency, or appropriateness of a just-proposed idea, step, explanation, or hypothesis within the reasoning process. Included are statements that hedge or qualify a preceding suggestion (e.g., \"But I'm not sure if that's the case,\" \"That might work, but I'm not sure if it's enough\"), often using phrases like \"I'm not sure,\" \"I don't know if,\" or \"that seems,\" and typically referencing the immediately prior reasoning move. Not included are initial expressions of ignorance before any proposal, direct error corrections, or statements of certainty. These sentences usually appear immediately after a candidate solution, inference, or explanation, serving as a metacognitive check or self-monitoring step before proceeding further.",
          "size": 2737,
          "precision": 0.9583333333333334,
          "recall": 0.46,
          "accuracy": 0.72,
          "f1": 0.6216216216216216,
          "examples": [
            "But I'm not sure if that's the case",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's how it works",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the answer",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the correct explanation"
          ]
        },
        "1": {
          "title": "Generating and Evaluating Alternative Hypotheses",
          "description": "These sentences serve the function of explicitly proposing possible explanations, scenarios, or solutions that could account for the facts or resolve ambiguities in the problem. They often use hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"so, if...\") and are typically phrased as speculative or conditional statements. This category includes the act of brainstorming or considering multiple plausible options, but does NOT include final conclusions, direct evidence evaluation, or mere restatements of the problem. These sentences usually appear in the exploratory middle phase of reasoning, after the problem is understood but before a final answer is selected.",
          "size": 2716,
          "precision": 0.5142857142857142,
          "recall": 0.36,
          "accuracy": 0.51,
          "f1": 0.4235294117647058,
          "examples": [
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "But then, the man is on the other side, so the dog would have to go from one side to the other, but the man",
            "But then, the man is on the other side, so the dog would have to go from one side to the other, but the man is already there",
            "Alternatively, maybe the bear is facing south because the house is facing south, but that would mean the bear is walking south, which is possible",
            "So, maybe the dog is in a boat, and the man is on the other side",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "So, the key is in the car but not in the right place",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car"
          ]
        },
        "2": {
          "title": "Generating Alternative Hypotheses or Possibilities",
          "description": "This function involves proposing alternative explanations, solutions, or candidate answers when the initial approach is uncertain or inconclusive. Sentences in this category typically introduce new possibilities using hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait, maybe,\" \"or maybe\"), and often enumerate or brainstorm different options for consideration. INCLUDED are statements that explicitly suggest a new, plausible direction or candidate (even if quickly dismissed); NOT INCLUDED are statements that evaluate, select, or justify among options, nor those that merely restate the problem or summarize prior reasoning. These sentences usually appear in the exploratory or generative phase of reasoning, often after an initial hypothesis has been questioned or found lacking.",
          "size": 1568,
          "precision": 0.8207547169811321,
          "recall": 0.87,
          "accuracy": 0.84,
          "f1": 0.8446601941747572,
          "examples": [
            "Maybe it's a different configuration",
            "Or perhaps it's something like a shadow or a coin",
            "Maybe I can use division or something else",
            "Hmm, maybe it's a different shape",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's a stage manager or something else",
            "Or maybe it's a sphere",
            "Alternatively, maybe the cake is a different shape, like a square or something, but that's not a cake",
            "Alternatively, maybe it's a different color altogether, like a shade of indigo or something else",
            "Alternatively, maybe it's a different color altogether, like a shade of indigo or something else",
            "Alternatively, maybe it's a different color altogether, like a shade of indigo or something else"
          ]
        },
        "3": {
          "title": "Consequence and Causal Outcome Generation",
          "description": "This function involves hypothesizing or articulating possible consequences, outcomes, or downstream effects that may result from a given condition, action, or change. Included are sentences that explicitly link a cause (often introduced by \"if,\" \"but if,\" \"however, if,\" etc.) to one or more potential effects, often using modal verbs (\"might,\" \"could,\" \"would\") and causal connectors (\"which could lead to,\" \"resulting in,\" \"thereby,\" etc.). NOT INCLUDED are sentences that merely state facts, define terms, describe current states, or summarize without projecting forward to possible results. These sentences typically appear after an initial premise or scenario is introduced, serving as the reasoning step where the model explores the ramifications of that premise.",
          "size": 3288,
          "precision": 0.9152542372881356,
          "recall": 0.54,
          "accuracy": 0.745,
          "f1": 0.679245283018868,
          "examples": [
            "But if they can't invest, they might face economic difficulties, which could lead to migration and job losses elsewhere",
            "Small businesses might face challenges in adjusting to the wage increase, which could affect their ability to maintain jobs and possibly increase their costs, leading to potential issues like higher operational costs or reduced profitability",
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "If they don't, they might face more severe flooding and other infrastructure failures, which could lead to more frequent and severe natural disasters, affecting both the cities and the communities",
            "But if these industries are too competitive, it could lead to higher wages and more economic instability",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "But if the wage increase is too high, it could lead to people working longer hours or reducing spending, which might have a negative impact on consumer spending",
            "If countries are paying taxes, it might create a more stable market, but it could also lead to more volatility because of the different tax rates",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If the wage increase is too high, small businesses might struggle to make a profit, which could lead to fewer employees and possibly fewer jobs",
            "If social media is removed, they might have less access to certain products or services, leading to potential health issues if they can't afford them",
            "However, it might also lead to a situation where software is more accessible, which could reduce the need for expensive proprietary software",
            "This could lead to more demand for recycling and waste management, which might require more resources, potentially affecting energy costs and thus oil prices"
          ]
        },
        "4": {
          "title": "Structural Decomposition and Mapping of Relationships",
          "description": "These sentences perform the function of breaking down complex objects or scenarios into their constituent parts and explicitly mapping the relationships between those parts (such as faces, edges, vertices, intersections, or folds). Included are statements that enumerate, relate, or describe how elements (e.g., \"each edge is shared by two faces,\" \"the plane will intersect the other three edges,\" \"each fold is a reflection across a line\") interact or correspond within the structure, often using quantifiers like \"each,\" \"every,\" or \"all.\" Not included are sentences that hypothesize, speculate, summarize, or draw conclusions\u2014these focus strictly on the internal structure and relational mapping, typically appearing in the middle stages of reasoning as the problem is being analyzed in detail.",
          "size": 2315,
          "precision": 0.9285714285714286,
          "recall": 0.39,
          "accuracy": 0.68,
          "f1": 0.5492957746478874,
          "examples": [
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "Because each reflection plane would pass through the axis and the midpoint of the edge, but since the edge is shared by two faces, the reflection plane would be determined by the axis and the midpoint",
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "Therefore, the number of edges in the new shape would be 12, each corresponding to the original edges of the cube",
            "So, the number of such planes would be the number of ways to choose 2 space diagonals from 4, divided by 2 because each plane is counted twice",
            "Each edge is shared by two faces, so the reflection plane would pass through that axis and the midpoint of the edge",
            "But if I take two opposite edges, each edge is part of a face, but the plane containing those two edges would actually be the same as the face itself",
            "Each of these intersections will be lines, and the cross-section will be a triangle formed by these three lines",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line",
            "But each edge is shared by two faces, so if the slicing plane intersects an edge, it's intersecting two faces at once",
            "Since each face is a triangle, and the plane is parallel, the intersection should create a shape that's similar to the face but scaled",
            "So, if there are 4 space diagonals, the number of unique planes would be C(4,2) = 6, but since each plane is determined by two diagonals, and each plane is counted twice, so 6 / 2 = 3",
            "So, if the slicing plane intersects 9 edges, it's intersecting 9 edges, each of which is part of two faces",
            "n=4: Let's see, if each new circle intersects all previous ones at two points each, so for the fourth circle, it intersects the three existing circles at 6 points, which would divide the fourth circle into 6 arcs, each arc corresponding to a new region",
            "So, the resulting shape would have three triangular faces, each corresponding to a fold"
          ]
        },
        "5": {
          "title": "Causal Explanation of Intermediate Steps",
          "description": "These sentences articulate the immediate causal or mechanistic link between two states or events, typically using \"so,\" \"because,\" or similar connectors to explain how one condition leads directly to another. Included are statements that explicitly describe how a physical, chemical, or logical process unfolds from one step to the next (e.g., \"X happens, so Y results,\" or \"Because A, B occurs\"), often focusing on the transfer or transformation of energy, matter, or information. Not included are high-level summaries, initial problem decompositions, or final conclusions; these sentences usually appear in the middle of reasoning traces, providing the connective tissue that explains how and why intermediate outcomes arise.",
          "size": 2118,
          "precision": 0.7804878048780488,
          "recall": 0.64,
          "accuracy": 0.73,
          "f1": 0.7032967032967035,
          "examples": [
            "But for cooking, the salt lowers the evaporation rate because it reduces the surface tension, so the water can stay in contact with the food longer, which speeds up the cooking process",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "The atmosphere then radiates it back, but because the surface is warmer, it radiates less than it absorbed, trapping the extra heat",
            "When you heat the gas, the energy increases, so the particles move faster, leading to more collisions and expansion",
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "This is because water has a higher refractive index, so the light's electric field can't propagate in the same direction as the wave's propagation",
            "Since the water is cooler, it can only absorb heat from the coffee, which is hotter, so the water warms up",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down",
            "The heat from the water can be absorbed by the food more efficiently, which speeds up the cooking time",
            "When it contracts, it releases heat, so its heat capacity decreases, making it feel cooler",
            "At higher temperatures, the molecules are more spread out, so the forces are weaker",
            "But since the room is also losing heat, the temperature difference between the tea and the room is decreasing, which means the tea is cooling faster relative to the room's temperature change",
            "When it contracts, the volume decreases, so the temperature drops, making it feel cooler"
          ]
        },
        "6": {
          "title": "Metacognitive Prompting for Reconsideration or Reorientation",
          "description": "These sentences explicitly signal the model's intent to pause, reconsider, or reorient its thinking\u2014often after encountering uncertainty, confusion, or a potential error. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me try to clarify,\" \"Let me try to think differently,\" and similar variants that mark a deliberate cognitive reset or shift in approach. NOT INCLUDED are substantive reasoning steps, direct calculations, explanations, or statements that advance the solution itself; these prompts do not contribute new content but instead serve as metacognitive markers. They typically appear at transition points\u2014after a dead end, realization of confusion, or before attempting a new line of reasoning.",
          "size": 1264,
          "precision": 0.945054945054945,
          "recall": 0.86,
          "accuracy": 0.905,
          "f1": 0.9005235602094239,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think differently",
            "Let me think about why",
            "Let me think again"
          ]
        },
        "7": {
          "title": "Stepwise Arithmetic Computation and Verification",
          "description": "This function involves explicitly performing and/or checking individual arithmetic calculations (e.g., multiplication, division, addition, exponentiation) as intermediate steps within a larger problem. Included are sentences that show the LLM working through numeric operations, often breaking down multi-step calculations into smaller parts, sometimes with running commentary or corrections. NOT INCLUDED are statements that merely state a result without showing the calculation, general formula application without numeric evaluation, or high-level planning of solution steps. These sentences typically appear in the middle of reasoning traces, after the problem has been framed and before or during the synthesis of the final answer.",
          "size": 3017,
          "precision": 1.0,
          "recall": 0.35,
          "accuracy": 0.675,
          "f1": 0.5185185185185185,
          "examples": [
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "Wait, 5 - 7 is -2, 3^-2 is 1/9, so 1/9 + 9 is 82/9, which is about 9",
            "So, 3125 is 5^5 and 7776 is 2^5 * 3^5",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "44 / 4 + 4 is 11 + 4 = 15, which is close but not 17",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "Alternatively, 5 \u00d7 5 \u00d7 5 - (5 \u00d7 5) = 125 - 25 = 100",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "So, 10 divided by 2 is 5, and 36 divided by 2 is 18",
            "Let me calculate that: 6*5 is 30, 30*4 is 120, 120*3 is 360"
          ]
        },
        "8": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or variables that may be relevant to the problem at hand. They typically signal the LLM's awareness that the initial line of reasoning may be incomplete or limited, prompting the inclusion of further considerations (e.g., environmental, economic, technological, ethical, or contextual aspects). This function does NOT include sentences that directly analyze, calculate, or conclude; rather, it is about flagging or acknowledging supplementary elements to be integrated into the reasoning, often appearing after an initial approach has been established but before final synthesis or conclusion.",
          "size": 1823,
          "precision": 0.7377049180327869,
          "recall": 0.45,
          "accuracy": 0.645,
          "f1": 0.5590062111801243,
          "examples": [
            "I also think about the temperature",
            "I'm also thinking about the role of technology",
            "I'm also thinking about the impact on businesses",
            "I also think about the environment",
            "I'm also thinking about the historical context",
            "I also think about the environmental impact",
            "I'm also thinking about the challenges",
            "I'm also thinking about the economic implications",
            "I'm also thinking about the concept of mobility",
            "I'm also thinking about the role of temperature in decomposition",
            "I'm also thinking about the environmental impact",
            "I should also think about the economic impact",
            "I also think about how",
            "I'm also thinking about the role of government policies",
            "I'm also thinking about the concept of heat capacity"
          ]
        }
      }
    },
    "10": {
      "accuracy": 0.7285,
      "categories": [
        [
          "0",
          "Consideration of Additional Relevant Factors",
          "These sentences serve the function of explicitly introducing supplementary factors, variables, or dimensions that may influence the reasoning or outcome. They signal the reasoner's deliberate expansion of the scope of analysis by acknowledging aspects not previously discussed, often using phrases like \"I also think about...\" or \"I'm also thinking about...\". This category includes statements that add new considerations to the reasoning process, but does NOT include sentences that merely elaborate on or explain already-mentioned factors, nor those that summarize, conclude, or directly answer the main question. These sentences typically appear after an initial line of reasoning, as the reasoner broadens their analysis to ensure completeness or to avoid oversight."
        ],
        [
          "1",
          "Problem Identification and Task Framing",
          "These sentences explicitly articulate the main question, problem, or task that the reasoning process will address, often rephrasing or summarizing the prompt in the LLM's own words. This function includes statements that set the scope, clarify the objective, or restate the challenge to be solved, but does NOT include any analysis, background information, hypothesis generation, or solution steps. These sentences almost always appear at or near the very beginning of a reasoning trace, serving as the entry point that orients the subsequent reasoning."
        ],
        [
          "2",
          "Local Conclusion or Intermediate Result Articulation",
          "This function involves explicitly stating a local conclusion, intermediate result, or immediate answer derived from prior reasoning steps. These sentences typically synthesize preceding calculations, deductions, or checks into a concise outcome, often using phrases like \"So,\" \"Therefore,\" or \"That means.\" Included are statements that summarize or confirm a result (numeric, logical, or categorical) reached at a particular stage, but NOT broader explanations, justifications, or the final overall answer unless the reasoning is complete; these sentences usually appear at the end of a reasoning segment or after a calculation, but not necessarily as the final answer in the entire trace."
        ],
        [
          "3",
          "Procedural Decomposition and Quantitative Elaboration",
          "These sentences perform the function of breaking down a complex problem into smaller, concrete procedural steps, often by explicitly enumerating cases, components, or calculations needed to reach a solution. Included in this category are statements that detail how to partition a problem (e.g., \"each new circle intersects all previous ones at two points each\"), specify how quantities are derived (e.g., \"the number of such planes would be the number of ways to choose 2 space diagonals from 4, divided by 2\"), or describe the sequential effects of operations (e.g., \"after folding along all three lines, the hexagon will be folded into a three-dimensional shape\"). Not included are sentences that merely state the final answer, express uncertainty, or provide high-level summaries without procedural detail. These sentences typically appear in the middle of the reasoning process, as the solver operationalizes the solution by mapping out the necessary steps and calculations."
        ],
        [
          "4",
          "Expression of Uncertainty or Doubt About a Prior Inference or Assumption",
          "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding a previously stated inference, explanation, or assumption. Included are statements that question the accuracy, practicality, sufficiency, or correctness of a just-made claim or step (e.g., \"But I'm not sure if that's true,\" \"But I'm not sure how that works exactly\"). Not included are initial expressions of ignorance (\"I don't know how this works\"), open-ended questions, or statements introducing new information. These sentences typically appear immediately after the model proposes a hypothesis, explanation, or step, serving as a self-monitoring or error-checking mechanism within the reasoning process."
        ],
        [
          "5",
          "Causal-Mechanistic Elaboration",
          "These sentences articulate the underlying causal or mechanistic processes that connect an action, change, or condition to its observed effect, often using \"so,\" \"because,\" or \"when\" to explicitly link cause and effect. INCLUDED are statements that explain *how* or *why* a phenomenon occurs by detailing the sequence of physical, chemical, or logical steps (e.g., \"When you heat it, the molecules move faster, so the pressure increases\"). NOT INCLUDED are mere statements of fact, definitions, analogies, or high-level summaries that do not unpack the stepwise mechanism. These sentences typically appear in the middle of reasoning traces, following the identification of relevant facts and preceding or supporting the final answer or conclusion."
        ],
        [
          "6",
          "Stepwise Arithmetic Computation and Verification",
          "This function involves explicitly performing and documenting individual arithmetic operations (such as multiplication, division, addition, or exponentiation) as intermediate steps toward solving a larger quantitative problem. Included are sentences that break down calculations into smaller, verifiable parts, often showing partial products, quotients, or sums, and sometimes checking or recalculating results. Not included are statements that merely state a final answer, set up an equation, or discuss the reasoning strategy without actually executing the arithmetic. These sentences typically appear in the middle of the reasoning process, following problem setup and preceding the final answer or conclusion."
        ],
        [
          "7",
          "Consequence and Implication Generation",
          "These sentences serve the cognitive function of projecting possible consequences, implications, or downstream effects of a hypothesized change, action, or condition. They typically take the form \"If X happens, it could/might/would lead to Y,\" focusing on causal or conditional relationships and exploring the ripple effects on related systems, groups, or outcomes. This category includes statements that explicitly reason about what could follow from a scenario, but does NOT include mere restatements of facts, definitions, or direct solutions; it is most often found in the middle phase of reasoning, after initial analysis and before synthesis or conclusion."
        ],
        [
          "8",
          "Cognitive Pausing and Reorientation",
          "These sentences serve as explicit markers where the LLM pauses its current reasoning to mentally regroup, reconsider, or re-examine the problem. They signal a deliberate cognitive shift\u2014either to reflect, visualize, recall, or approach the problem from a new angle\u2014before proceeding with further analysis. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me try to visualize this,\" and \"Let me try to recall,\" which do not advance the argument directly but instead indicate an internal cognitive reset or re-engagement; not included are statements that introduce new information, draw conclusions, or summarize findings. These sentences typically appear at transition points within the reasoning process, often preceding a new line of thought, a reconsideration, or a change in reasoning strategy."
        ],
        [
          "9",
          "Event and State Sequencing / Consequence Elaboration",
          "These sentences explicitly lay out the sequence of events, states, or conditional consequences within a scenario, often using \"so,\" \"then,\" \"if...then,\" \"but then,\" or \"alternatively\" to connect steps. This function involves chaining together actions, states, or logical outcomes to clarify how one situation leads to another, or to test the implications of a hypothesis. INCLUDED are sentences that narrate or simulate the unfolding of events, conditional branches, or the direct consequences of actions; NOT INCLUDED are abstract generalizations, definitions, or meta-reasoning about strategies. These sentences typically appear in the middle of reasoning traces, as the model works through possible scenarios or tests the implications of its current understanding."
        ]
      ],
      "orthogonality": 0.804008424282074,
      "assigned_fraction": 0.9,
      "category_counts": {
        "0": 7,
        "1": 3,
        "2": 6,
        "3": 2,
        "4": 8,
        "5": 5,
        "6": 2,
        "7": 4,
        "8": 6,
        "9": 2,
        "None": 5
      },
      "detailed_results": {
        "0": {
          "title": "Consideration of Additional Relevant Factors",
          "description": "These sentences serve the function of explicitly introducing supplementary factors, variables, or dimensions that may influence the reasoning or outcome. They signal the reasoner's deliberate expansion of the scope of analysis by acknowledging aspects not previously discussed, often using phrases like \"I also think about...\" or \"I'm also thinking about...\". This category includes statements that add new considerations to the reasoning process, but does NOT include sentences that merely elaborate on or explain already-mentioned factors, nor those that summarize, conclude, or directly answer the main question. These sentences typically appear after an initial line of reasoning, as the reasoner broadens their analysis to ensure completeness or to avoid oversight.",
          "size": 2077,
          "precision": 0.7346938775510204,
          "recall": 0.72,
          "accuracy": 0.73,
          "f1": 0.7272727272727272,
          "examples": [
            "I also think about the temperature",
            "I also think about the environment",
            "I'm also thinking about the challenges",
            "I'm also thinking about the historical context",
            "I also think about how",
            "I'm also thinking about the impact on businesses",
            "I'm also thinking about the impact on education",
            "I'm also thinking about the economic implications",
            "I'm also thinking about the broader implications",
            "I'm also thinking about the ethical implications",
            "I'm also thinking about the concept of elasticity",
            "I'm also thinking about the impact on education",
            "I'm also thinking about the impact on the economy",
            "I'm also thinking about the supply chain",
            "I should also think about the economic impact"
          ]
        },
        "1": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences explicitly articulate the main question, problem, or task that the reasoning process will address, often rephrasing or summarizing the prompt in the LLM's own words. This function includes statements that set the scope, clarify the objective, or restate the challenge to be solved, but does NOT include any analysis, background information, hypothesis generation, or solution steps. These sentences almost always appear at or near the very beginning of a reasoning trace, serving as the entry point that orients the subsequent reasoning.",
          "size": 1483,
          "precision": 0.9111111111111111,
          "recall": 0.41,
          "accuracy": 0.685,
          "f1": 0.5655172413793103,
          "examples": [
            "Okay, so I need to figure out the ripple effects of implementing a four-day work week nationwide",
            "Okay, so I'm trying to figure out what comes next in the sequence MTWT_, and then I need to provide the answer",
            "Okay, so I need to figure out the probability of getting no pairs when dealing 5 cards",
            "Okay, so I'm trying to figure out this race question: \"You pass the person in second place",
            "Okay, so I'm trying to figure out the systemic consequences of reducing global meat consumption by 50%",
            "Okay, so I need to figure out how increasing the minimum wage affects different aspects of the economy",
            "Okay, so I need to figure out the systemic impact of making all vehicles electric by 2030",
            "Okay, so I need to figure out how a four-day work week would affect society and the economy",
            "Okay, so I need to figure out the answer to this analogy: Winter is to summer as night is to ________",
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I need to figure out the probability of getting exactly one 6 when rolling five dice",
            "Okay, so I'm trying to figure out what gets bigger when you take away from it",
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I need to figure out the systemic effects of drastically reducing military spending worldwide",
            "Okay, so I need to figure out how cellular respiration produces energy"
          ]
        },
        "2": {
          "title": "Local Conclusion or Intermediate Result Articulation",
          "description": "This function involves explicitly stating a local conclusion, intermediate result, or immediate answer derived from prior reasoning steps. These sentences typically synthesize preceding calculations, deductions, or checks into a concise outcome, often using phrases like \"So,\" \"Therefore,\" or \"That means.\" Included are statements that summarize or confirm a result (numeric, logical, or categorical) reached at a particular stage, but NOT broader explanations, justifications, or the final overall answer unless the reasoning is complete; these sentences usually appear at the end of a reasoning segment or after a calculation, but not necessarily as the final answer in the entire trace.",
          "size": 1453,
          "precision": 0.8181818181818182,
          "recall": 0.72,
          "accuracy": 0.78,
          "f1": 0.7659574468085107,
          "examples": [
            "So, the probability is zero",
            "So, that works",
            "So, that gives",
            "So, that works",
            "So, the analogy is correct",
            "So, that would be 6",
            "Therefore, the sum is 64",
            "So, the answer should be day",
            "So, that confirms it",
            "So, that's three socks",
            "So, that seems consistent",
            "So, the probability is 0",
            "So, the probability is 0",
            "Therefore, the probability is 0",
            "So, that matches"
          ]
        },
        "3": {
          "title": "Procedural Decomposition and Quantitative Elaboration",
          "description": "These sentences perform the function of breaking down a complex problem into smaller, concrete procedural steps, often by explicitly enumerating cases, components, or calculations needed to reach a solution. Included in this category are statements that detail how to partition a problem (e.g., \"each new circle intersects all previous ones at two points each\"), specify how quantities are derived (e.g., \"the number of such planes would be the number of ways to choose 2 space diagonals from 4, divided by 2\"), or describe the sequential effects of operations (e.g., \"after folding along all three lines, the hexagon will be folded into a three-dimensional shape\"). Not included are sentences that merely state the final answer, express uncertainty, or provide high-level summaries without procedural detail. These sentences typically appear in the middle of the reasoning process, as the solver operationalizes the solution by mapping out the necessary steps and calculations.",
          "size": 2315,
          "precision": 0.7887323943661971,
          "recall": 0.56,
          "accuracy": 0.705,
          "f1": 0.6549707602339182,
          "examples": [
            "Therefore, the number of edges in the new shape would be 12, each corresponding to the original edges of the cube",
            "So, the number of such planes would be the number of ways to choose 2 space diagonals from 4, divided by 2 because each plane is counted twice",
            "n=4: Let's see, if each new circle intersects all previous ones at two points each, so for the fourth circle, it intersects the three existing circles at 6 points, which would divide the fourth circle into 6 arcs, each arc corresponding to a new region",
            "A cube has 12 edges, but when we connect the centers, each edge of the cube is divided into two by the centers of the adjacent faces",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line",
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "If I fold along the lines connecting opposite vertices, which are essentially the lines from each vertex to the vertex opposite to it, then each fold would bring two of these triangles together",
            "So, the number of new regions added by the fourth circle is equal to the number of times it intersects the existing circles plus 1",
            "So, the fourth circle will intersect the first three circles at 2 points each, so 6 points in total",
            "So, how many sets of three vertices are there such that the lines from the center to each of these three vertices form a pyramid",
            "So, if I slice it parallel to two opposite faces, the plane will intersect some of the edges of the icosahedron",
            "With 3 great circles, each new circle can intersect the previous two at two points each, so each new circle can add 2*(n-1) regions, where n is the number of circles",
            "Since there are three such lines, I can imagine folding the hexagon three times, each time along a different axis",
            "Then, folding along the second line, which is perpendicular to the first, would split each trapezoid into two triangles",
            "So, the slicing plane will intersect each of these 18 faces along a line"
          ]
        },
        "4": {
          "title": "Expression of Uncertainty or Doubt About a Prior Inference or Assumption",
          "description": "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding a previously stated inference, explanation, or assumption. Included are statements that question the accuracy, practicality, sufficiency, or correctness of a just-made claim or step (e.g., \"But I'm not sure if that's true,\" \"But I'm not sure how that works exactly\"). Not included are initial expressions of ignorance (\"I don't know how this works\"), open-ended questions, or statements introducing new information. These sentences typically appear immediately after the model proposes a hypothesis, explanation, or step, serving as a self-monitoring or error-checking mechanism within the reasoning process.",
          "size": 2602,
          "precision": 0.8441558441558441,
          "recall": 0.65,
          "accuracy": 0.765,
          "f1": 0.7344632768361582,
          "examples": [
            "But I'm not sure how that works",
            "But I'm not sure if that's how it works",
            "But I'm not sure how that works exactly",
            "But I'm not sure how that works",
            "But I'm not sure how that works",
            "But I'm not entirely sure how that works",
            "But I'm not sure how that works exactly",
            "But I'm not sure how that works exactly",
            "But I'm not sure how that would work exactly",
            "But I'm not sure how that works exactly",
            "But I'm not sure how that would work",
            "But I'm not sure if that's true",
            "But I'm not sure if that's true",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate"
          ]
        },
        "5": {
          "title": "Causal-Mechanistic Elaboration",
          "description": "These sentences articulate the underlying causal or mechanistic processes that connect an action, change, or condition to its observed effect, often using \"so,\" \"because,\" or \"when\" to explicitly link cause and effect. INCLUDED are statements that explain *how* or *why* a phenomenon occurs by detailing the sequence of physical, chemical, or logical steps (e.g., \"When you heat it, the molecules move faster, so the pressure increases\"). NOT INCLUDED are mere statements of fact, definitions, analogies, or high-level summaries that do not unpack the stepwise mechanism. These sentences typically appear in the middle of reasoning traces, following the identification of relevant facts and preceding or supporting the final answer or conclusion.",
          "size": 1988,
          "precision": 0.7878787878787878,
          "recall": 0.52,
          "accuracy": 0.69,
          "f1": 0.6265060240963856,
          "examples": [
            "When you heat the gas, the energy increases, so the particles move faster, leading to more collisions and expansion",
            "But for cooking, the salt lowers the evaporation rate because it reduces the surface tension, so the water can stay in contact with the food longer, which speeds up the cooking process",
            "When you let it contract, the stress is released, and the molecules slow down, decreasing thermal motion",
            "So, when the spoon is heated, the metal expands more, and the pressure inside the spoon increases",
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "When it contracts, the volume decreases, so the temperature drops, making it feel cooler",
            "At lower temperatures, they slow down, so the density decreases, making the balloon shrink",
            "When you cool it, the energy decreases, so the particles slow down, leading to fewer collisions and contraction",
            "Heating increases their kinetic energy, causing them to move faster and collide more with the balloon's walls, expanding it",
            "If you heat it, the molecules have enough energy to overcome the bonds and melt",
            "This is because the vapor pressure of water increases with pressure, and to reach that higher pressure, you need to heat the water more",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down",
            "At lower temperatures, the molecules have enough energy to overcome the bonds holding them in a solid, so they melt",
            "Since the water is cooler, it can only absorb heat from the coffee, which is hotter, so the water warms up",
            "When it contracts, the entropy decreases, leading to heat loss, so it feels cooler"
          ]
        },
        "6": {
          "title": "Stepwise Arithmetic Computation and Verification",
          "description": "This function involves explicitly performing and documenting individual arithmetic operations (such as multiplication, division, addition, or exponentiation) as intermediate steps toward solving a larger quantitative problem. Included are sentences that break down calculations into smaller, verifiable parts, often showing partial products, quotients, or sums, and sometimes checking or recalculating results. Not included are statements that merely state a final answer, set up an equation, or discuss the reasoning strategy without actually executing the arithmetic. These sentences typically appear in the middle of the reasoning process, following problem setup and preceding the final answer or conclusion.",
          "size": 2858,
          "precision": 1.0,
          "recall": 0.44,
          "accuracy": 0.72,
          "f1": 0.6111111111111112,
          "examples": [
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "Let me compute that step by step:\n   - 45 * 105: 45 * 100 = 4500, 45 * 5 = 225, so total is 4500 + 225 = 4725",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "Let me compute that: 5*600 is 3000, and 5*25 is 125, so 3000 + 125 is 3125",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "Calculating that: 4 * 3 is 12, and 12 * 5 is 60",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "Let me calculate that: 5*5 is 25, 25*5 is 125, 125*5 is 625",
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "- 62 divided by 3: 3*20=60, so 62 - 60 = 2",
            "First, 31*32: 31*30 is 930, and 31*2 is 62, so 930 + 62 = 992",
            "Calculating step by step:\n\n7 \u00d7 6 = 42  \n42 \u00d7 5 = 210  \n210 \u00d7 4 = 840  \n840 \u00d7 3 = 2520  \n2520 \u00d7 2 = 5040  \n5040 \u00d7 1 = 5040\n\nSo, 7",
            "Let me calculate that: 6*5 is 30, 30*4 is 120, 120*3 is 360"
          ]
        },
        "7": {
          "title": "Consequence and Implication Generation",
          "description": "These sentences serve the cognitive function of projecting possible consequences, implications, or downstream effects of a hypothesized change, action, or condition. They typically take the form \"If X happens, it could/might/would lead to Y,\" focusing on causal or conditional relationships and exploring the ripple effects on related systems, groups, or outcomes. This category includes statements that explicitly reason about what could follow from a scenario, but does NOT include mere restatements of facts, definitions, or direct solutions; it is most often found in the middle phase of reasoning, after initial analysis and before synthesis or conclusion.",
          "size": 3073,
          "precision": 0.9166666666666666,
          "recall": 0.55,
          "accuracy": 0.75,
          "f1": 0.6874999999999999,
          "examples": [
            "Small businesses might face challenges in adjusting to the wage increase, which could affect their ability to maintain jobs and possibly increase their costs, leading to potential issues like higher operational costs or reduced profitability",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "Additionally, longer lifespans might lead to more people relying on retirement savings, which could affect how retirement funds are managed",
            "If global carbon pricing leads to higher taxes on emissions, it might make it more difficult for countries to reduce their emissions, which could have a domino effect on the entire economy",
            "But if the wage increase is too high, it could lead to people working longer hours or reducing spending, which might have a negative impact on consumer spending",
            "Plus, it could affect the job market, as people might be more cautious about spending their income, leading to reduced consumer spending and economic contraction",
            "In terms of economic impacts, if people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "It would require careful planning to ensure that social security systems can support the increased demand, family structures can adapt to the new dynamics, and career patterns can evolve to meet the changing needs of the population",
            "If they don't, they might face more severe flooding and other infrastructure failures, which could lead to more frequent and severe natural disasters, affecting both the cities and the communities",
            "As coastal cities face challenges, they might invest in new technologies to manage the rising sea levels, which could have broader economic benefits",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "That could lead to a decline in their ability to protect themselves, which might affect their overall well-being",
            "On the negative side, it could lead to financial constraints for families, a lack of quality education, and potential issues with enrollment and resource allocation"
          ]
        },
        "8": {
          "title": "Cognitive Pausing and Reorientation",
          "description": "These sentences serve as explicit markers where the LLM pauses its current reasoning to mentally regroup, reconsider, or re-examine the problem. They signal a deliberate cognitive shift\u2014either to reflect, visualize, recall, or approach the problem from a new angle\u2014before proceeding with further analysis. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me try to visualize this,\" and \"Let me try to recall,\" which do not advance the argument directly but instead indicate an internal cognitive reset or re-engagement; not included are statements that introduce new information, draw conclusions, or summarize findings. These sentences typically appear at transition points within the reasoning process, often preceding a new line of thought, a reconsideration, or a change in reasoning strategy.",
          "size": 1381,
          "precision": 0.9836065573770492,
          "recall": 0.6,
          "accuracy": 0.795,
          "f1": 0.7453416149068324,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think about this",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think"
          ]
        },
        "9": {
          "title": "Event and State Sequencing / Consequence Elaboration",
          "description": "These sentences explicitly lay out the sequence of events, states, or conditional consequences within a scenario, often using \"so,\" \"then,\" \"if...then,\" \"but then,\" or \"alternatively\" to connect steps. This function involves chaining together actions, states, or logical outcomes to clarify how one situation leads to another, or to test the implications of a hypothesis. INCLUDED are sentences that narrate or simulate the unfolding of events, conditional branches, or the direct consequences of actions; NOT INCLUDED are abstract generalizations, definitions, or meta-reasoning about strategies. These sentences typically appear in the middle of reasoning traces, as the model works through possible scenarios or tests the implications of its current understanding.",
          "size": 1616,
          "precision": 0.6896551724137931,
          "recall": 0.6,
          "accuracy": 0.665,
          "f1": 0.641711229946524,
          "examples": [
            "Wait, but the dinner is five minutes after she let him go, so the shooting is the first event, then she holds him underwater, then she lets him go, and then dinner",
            "So, the woman holds him underwater, then she lets him go, and then five minutes later, they have dinner",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, he pushes the car until he reaches the hotel, but he's actually driving away from the hotel",
            "Wait, perhaps the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner",
            "But then, the man is on the other side, so the dog would have to go from one side to the other, but the man",
            "If you're facing forward on a boat, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "Alternatively, a bicycle is on the ground when you're facing forward, so it's heavy, and when you're facing backward, you're still on the ground, so it's not heavy",
            "But if I move the goat, I have to make sure the wolf isn't left alone with the cabbage",
            "So, the shooting happens, then she holds him underwater, then she lets him go, and then five minutes later, they have dinner"
          ]
        }
      }
    },
    "11": {
      "accuracy": 0.7463636363636365,
      "categories": [
        [
          "0",
          "Expanding the Scope of Consideration (Enumerative Elaboration)",
          "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or variables for consideration. They typically use phrases like \"I also think about...\", \"I'm also thinking about...\", or \"I should also think about...\", signaling the inclusion of new, relevant aspects that may impact the analysis or solution. This function is distinct from initial hypothesis generation or final synthesis; it occurs during the exploratory or elaborative phase, where the reasoner systematically enumerates further elements to ensure a comprehensive evaluation, but does not yet integrate or weigh them. Sentences that summarize, conclude, or directly evaluate are NOT included in this category."
        ],
        [
          "1",
          "Generating and Evaluating Alternative Hypotheses",
          "These sentences serve the function of proposing possible explanations, scenarios, or solutions\u2014often introduced with phrases like \"maybe,\" \"perhaps,\" \"alternatively,\" \"or perhaps,\" or \"wait, but\"\u2014and then tentatively evaluating their plausibility in light of the problem's constraints. This category includes speculative reasoning, counterfactuals, and the explicit consideration of multiple possible interpretations or solution paths, but does NOT include definitive conclusions, factual recall, or straightforward deduction. These sentences typically appear in the exploratory or middle phase of reasoning, as the model searches for a viable solution by considering and testing different hypotheses before settling on a final answer."
        ],
        [
          "2",
          "Concrete Scenario Simulation and Consequence Tracing",
          "These sentences perform the function of simulating specific actions or manipulations within a problem scenario and tracing their direct consequences, often using conditional or sequential language (\"if I... then...\", \"so, when...\", \"because if... then...\"). Included are statements that describe the immediate geometric, structural, or logical outcomes of a hypothetical operation (e.g., slicing, folding, connecting points) on an object or system. Not included are abstract generalizations, definitions, or high-level summaries\u2014these sentences are grounded in step-by-step, concrete manipulations and their direct results. They typically appear in the middle of reasoning, after the problem is set up and before final synthesis or conclusion."
        ],
        [
          "3",
          "Hypothesis Generation via Alternative Possibilities",
          "These sentences serve the function of generating and proposing alternative hypotheses or candidate explanations when the solution is uncertain or prior reasoning is inconclusive. They typically introduce new possibilities with hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait, maybe\"), often in rapid succession, to explore the problem space and avoid premature closure. This category includes speculative suggestions and re-framings of the problem, but does NOT include the evaluation, justification, or elimination of these hypotheses; it is focused solely on the creative, generative phase, which usually appears after an impasse or when initial ideas have been exhausted, often mid-way through the reasoning process."
        ],
        [
          "4",
          "Stating the Final or Interim Conclusion",
          "These sentences explicitly articulate a conclusion, answer, or result derived from prior reasoning steps, often summarizing or confirming the outcome of the preceding analysis. Included are statements that directly present the solution, decision, or a key intermediate finding (e.g., \"So, the answer is X,\" \"Therefore, the probability is zero,\" \"So, that seems correct\"). Not included are sentences that merely speculate, hypothesize, or introduce new reasoning steps without committing to a conclusion. These sentences typically appear at the end of a reasoning chain or at key checkpoints where the model consolidates its findings before moving on."
        ],
        [
          "5",
          "Causal-Explanatory Linking of Mechanisms",
          "These sentences articulate a direct causal or mechanistic link between two or more elements within the reasoning process, typically using structures like \"so,\" \"because,\" \"which means,\" or \"as a result.\" They serve to explain *why* or *how* a particular outcome, observation, or process occurs, often by connecting an underlying property or event to its consequence. This function includes statements that explicitly state the causal relationship between variables, mechanisms, or steps, but does **not** include mere descriptions of facts, restatements of the question, or high-level summaries; it is most commonly found in the middle of reasoning traces, as the model unpacks and connects the steps leading to a conclusion."
        ],
        [
          "6",
          "Problem Identification and Framing",
          "These sentences serve the function of explicitly stating or restating the problem, question, or task that the reasoning process will address. They typically appear at the very beginning of a reasoning trace and mark the transition from context or prompt to active reasoning. Included are sentences that paraphrase, clarify, or announce the intent to solve a specific problem, puzzle, or question (e.g., \"Okay, so I'm trying to figure out this logic problem\"). Not included are sentences that begin the analysis, propose solutions, or reflect on the reasoning process after the problem has been stated."
        ],
        [
          "7",
          "Expression of Uncertainty or Doubt About a Prior Hypothesis",
          "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the validity, correctness, or applicability of a just-stated idea, hypothesis, or line of reasoning. Included are statements that directly question or hedge the preceding thought (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not sure how that works,\" \"But I'm not sure if that's the case\"), often using phrases like \"not sure,\" \"not certain,\" or \"not entirely sure.\" NOT INCLUDED are initial expressions of ignorance (\"I don't know\"), requests for information, or statements of certainty. These sentences typically appear immediately after the model proposes a possible answer, explanation, or step, serving as a self-monitoring checkpoint before proceeding or revising the reasoning."
        ],
        [
          "8",
          "Metacognitive Prompting for Internal Re-Evaluation or Re-Visualization",
          "These sentences serve as explicit metacognitive cues where the model signals an intention to pause, reconsider, or re-express the problem internally\u2014often by \"thinking again,\" \"visualizing,\" \"clarifying,\" or \"imagining\" the scenario. This function includes statements that initiate a new round of internal processing, perspective-shifting, or mental simulation, but does NOT include actual reasoning steps, factual recall, or the presentation of conclusions. Such prompts typically appear at transition points in reasoning, especially when the model encounters uncertainty, confusion, or the need to check or reframe its approach before proceeding."
        ],
        [
          "9",
          "Projecting Conditional Consequences",
          "These sentences perform the cognitive function of projecting possible downstream effects or outcomes that would follow if a certain condition or change occurs (\"If X, then Y, which could lead to Z\"). They include explicit or implicit conditional statements that hypothesize causal chains, often using modal verbs (\"might,\" \"could,\" \"would\") and linking phrases (\"which could lead to,\" \"which might result in\"). This category does NOT include mere statements of fact, definitions, or explanations of mechanisms; it specifically involves forward-looking, hypothetical reasoning about consequences. These sentences typically appear after an initial premise or condition has been established, serving to explore the ramifications of that premise within the reasoning process."
        ],
        [
          "10",
          "Stepwise Calculation and Arithmetic Execution",
          "This function involves explicitly performing and narrating arithmetic operations or calculations as intermediate steps toward solving a larger problem. Included are sentences that break down mathematical expressions, compute products, sums, quotients, or powers, and show the process of arriving at a numeric result (e.g., \"15 \u00d7 14 = 210\", \"210 \u00d7 13 = 2730\", \"2730 divided by 6 is 455\"). NOT INCLUDED are sentences that merely state formulas, set up equations, or discuss mathematical concepts without actually carrying out the computation. These sentences typically appear in the middle of the reasoning process, following the setup of a problem and preceding the final answer or conclusion."
        ]
      ],
      "orthogonality": 0.8102442026138306,
      "assigned_fraction": 0.98,
      "category_counts": {
        "0": 4,
        "1": 9,
        "2": 11,
        "3": 3,
        "4": 3,
        "5": 5,
        "6": 3,
        "7": 2,
        "8": 3,
        "9": 3,
        "10": 3,
        "None": 1
      },
      "detailed_results": {
        "0": {
          "title": "Expanding the Scope of Consideration (Enumerative Elaboration)",
          "description": "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or variables for consideration. They typically use phrases like \"I also think about...\", \"I'm also thinking about...\", or \"I should also think about...\", signaling the inclusion of new, relevant aspects that may impact the analysis or solution. This function is distinct from initial hypothesis generation or final synthesis; it occurs during the exploratory or elaborative phase, where the reasoner systematically enumerates further elements to ensure a comprehensive evaluation, but does not yet integrate or weigh them. Sentences that summarize, conclude, or directly evaluate are NOT included in this category.",
          "size": 1775,
          "precision": 0.7777777777777778,
          "recall": 0.63,
          "accuracy": 0.725,
          "f1": 0.6961325966850829,
          "examples": [
            "I also think about the temperature",
            "I'm also thinking about the challenges",
            "I also think about how",
            "I also think about the environment",
            "I'm also thinking about the historical context",
            "I'm also thinking about the role of technology",
            "I'm also thinking about the concept of elasticity",
            "I'm also thinking about the concept of mobility",
            "I should also think about the economic impact",
            "I'm also thinking about the impact on businesses",
            "I'm also thinking about the impact on education",
            "I'm also thinking about the economic implications",
            "I'm also thinking about the importance of consistency",
            "I'm also thinking about the ethical implications",
            "I should also think about the wording"
          ]
        },
        "1": {
          "title": "Generating and Evaluating Alternative Hypotheses",
          "description": "These sentences serve the function of proposing possible explanations, scenarios, or solutions\u2014often introduced with phrases like \"maybe,\" \"perhaps,\" \"alternatively,\" \"or perhaps,\" or \"wait, but\"\u2014and then tentatively evaluating their plausibility in light of the problem's constraints. This category includes speculative reasoning, counterfactuals, and the explicit consideration of multiple possible interpretations or solution paths, but does NOT include definitive conclusions, factual recall, or straightforward deduction. These sentences typically appear in the exploratory or middle phase of reasoning, as the model searches for a viable solution by considering and testing different hypotheses before settling on a final answer.",
          "size": 1995,
          "precision": 0.5,
          "recall": 0.42,
          "accuracy": 0.5,
          "f1": 0.4565217391304348,
          "examples": [
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Wait, but the dinner is five minutes after she let him go, so the shooting is the first event, then she holds him underwater, then she lets him go, and then dinner",
            "So, the woman holds him underwater, then she lets him go, and then five minutes later, they have dinner",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "Wait, but the key is turned, so if it's in the car but not functioning, turning it wouldn't start the car",
            "Wait, but the key is turned, so if it's in the car but not functioning, turning it wouldn't start the car",
            "Wait, but the key is turned, so if it's in the car but not functioning, turning it wouldn't start the car"
          ]
        },
        "2": {
          "title": "Concrete Scenario Simulation and Consequence Tracing",
          "description": "These sentences perform the function of simulating specific actions or manipulations within a problem scenario and tracing their direct consequences, often using conditional or sequential language (\"if I... then...\", \"so, when...\", \"because if... then...\"). Included are statements that describe the immediate geometric, structural, or logical outcomes of a hypothetical operation (e.g., slicing, folding, connecting points) on an object or system. Not included are abstract generalizations, definitions, or high-level summaries\u2014these sentences are grounded in step-by-step, concrete manipulations and their direct results. They typically appear in the middle of reasoning, after the problem is set up and before final synthesis or conclusion.",
          "size": 1886,
          "precision": 0.8831168831168831,
          "recall": 0.68,
          "accuracy": 0.795,
          "f1": 0.768361581920904,
          "examples": [
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "So, if I slice it parallel to one face, the plane will intersect the other three faces",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line",
            "Because if you have two opposite triangular faces, and you slice through the center parallel to them, the cross-section should be a square",
            "Because each reflection plane would pass through the axis and the midpoint of the edge, but since the edge is shared by two faces, the reflection plane would be determined by the axis and the midpoint",
            "So, the number of such planes would be the number of ways to choose 2 space diagonals from 4, divided by 2 because each plane is counted twice",
            "Therefore, the number of edges in the new shape would be 12, each corresponding to the original edges of the cube",
            "So, if I slice it parallel to two opposite faces, the plane will intersect some of the edges of the icosahedron",
            "So, the slicing plane will intersect each of these 18 faces along a line",
            "So, the resulting shape would have three triangular faces, each corresponding to a fold",
            "But since the slicing plane is parallel to two opposite faces, it doesn't intersect those two, so it must intersect the other 18 faces",
            "So, if the slicing plane intersects 9 edges, it's intersecting 9 edges, each of which is part of two faces",
            "However, since the slicing plane is parallel to two opposite faces, it won't intersect those two, but it will intersect the other 18",
            "So, after three folds, the hexagon is folded into a shape with three new faces, each corresponding to a fold"
          ]
        },
        "3": {
          "title": "Hypothesis Generation via Alternative Possibilities",
          "description": "These sentences serve the function of generating and proposing alternative hypotheses or candidate explanations when the solution is uncertain or prior reasoning is inconclusive. They typically introduce new possibilities with hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait, maybe\"), often in rapid succession, to explore the problem space and avoid premature closure. This category includes speculative suggestions and re-framings of the problem, but does NOT include the evaluation, justification, or elimination of these hypotheses; it is focused solely on the creative, generative phase, which usually appears after an impasse or when initial ideas have been exhausted, often mid-way through the reasoning process.",
          "size": 1588,
          "precision": 0.9393939393939394,
          "recall": 0.93,
          "accuracy": 0.935,
          "f1": 0.9346733668341709,
          "examples": [
            "Hmm, maybe it's a different shape",
            "Maybe it's a different configuration",
            "Wait, maybe it's about a negative number",
            "Wait, maybe it's a circle",
            "Wait, maybe it's a circle",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's a metaphor",
            "Or maybe it's a sphere",
            "Wait, maybe it's about a mathematical concept",
            "Alternatively, maybe it's a stage manager or something else",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving"
          ]
        },
        "4": {
          "title": "Stating the Final or Interim Conclusion",
          "description": "These sentences explicitly articulate a conclusion, answer, or result derived from prior reasoning steps, often summarizing or confirming the outcome of the preceding analysis. Included are statements that directly present the solution, decision, or a key intermediate finding (e.g., \"So, the answer is X,\" \"Therefore, the probability is zero,\" \"So, that seems correct\"). Not included are sentences that merely speculate, hypothesize, or introduce new reasoning steps without committing to a conclusion. These sentences typically appear at the end of a reasoning chain or at key checkpoints where the model consolidates its findings before moving on.",
          "size": 1284,
          "precision": 0.8048780487804879,
          "recall": 0.66,
          "accuracy": 0.75,
          "f1": 0.7252747252747254,
          "examples": [
            "So, the probability is zero",
            "So, that works",
            "So, the analogy is correct",
            "So, that works",
            "So, that gives",
            "So, that's another possibility",
            "So, that's another possibility",
            "So, that's another possibility",
            "So, that's another possibility",
            "So, in that case, the answer would be no",
            "So, perhaps the answer is the lens",
            "So, maybe the answer is the lens",
            "So, maybe the answer is the lens",
            "So, that should be the answer",
            "So, maybe the answer is that it's impossible"
          ]
        },
        "5": {
          "title": "Causal-Explanatory Linking of Mechanisms",
          "description": "These sentences articulate a direct causal or mechanistic link between two or more elements within the reasoning process, typically using structures like \"so,\" \"because,\" \"which means,\" or \"as a result.\" They serve to explain *why* or *how* a particular outcome, observation, or process occurs, often by connecting an underlying property or event to its consequence. This function includes statements that explicitly state the causal relationship between variables, mechanisms, or steps, but does **not** include mere descriptions of facts, restatements of the question, or high-level summaries; it is most commonly found in the middle of reasoning traces, as the model unpacks and connects the steps leading to a conclusion.",
          "size": 1747,
          "precision": 0.7816091954022989,
          "recall": 0.68,
          "accuracy": 0.745,
          "f1": 0.7272727272727274,
          "examples": [
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "So, even though the temperature difference isn't changing proportionally, the tea is cooling faster because the room is getting colder, which affects the cooling rate",
            "When it contracts, the volume decreases, so the temperature drops, making it feel cooler",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "But since the room is also losing heat, the temperature difference between the tea and the room is decreasing, which means the tea is cooling faster relative to the room's temperature change",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down",
            "But for cooking, the salt lowers the evaporation rate because it reduces the surface tension, so the water can stay in contact with the food longer, which speeds up the cooking process",
            "When it contracts, it releases heat, so its heat capacity decreases, making it feel cooler",
            "In summary, the tea cools faster in a cold room because the room is losing heat to the tea, which causes the room's temperature to drop, making the temperature difference smaller",
            "Since the water is cooler, it can only absorb heat from the coffee, which is hotter, so the water warms up",
            "The cooling rate is still proportional to the temperature difference, but the room's temperature is decreasing, so the tea cools faster in the cold room compared to a lukewarm room where the temperature difference remains the same",
            "The inside of the fridge is at a lower temperature than the outside, so when the refrigerant expands, it's pushing against the cooler air, which makes the back feel warm",
            "When you heat the gas, the energy increases, so the particles move faster, leading to more collisions and expansion"
          ]
        },
        "6": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve the function of explicitly stating or restating the problem, question, or task that the reasoning process will address. They typically appear at the very beginning of a reasoning trace and mark the transition from context or prompt to active reasoning. Included are sentences that paraphrase, clarify, or announce the intent to solve a specific problem, puzzle, or question (e.g., \"Okay, so I'm trying to figure out this logic problem\"). Not included are sentences that begin the analysis, propose solutions, or reflect on the reasoning process after the problem has been stated.",
          "size": 865,
          "precision": 0.9841269841269841,
          "recall": 0.62,
          "accuracy": 0.805,
          "f1": 0.7607361963190183,
          "examples": [
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out why this man used the phone",
            "Okay, so I need to figure out the analogy here",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out what breaks when you say it",
            "Okay, so I've come across this riddle, and I want to figure out how it's possible"
          ]
        },
        "7": {
          "title": "Expression of Uncertainty or Doubt About a Prior Hypothesis",
          "description": "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the validity, correctness, or applicability of a just-stated idea, hypothesis, or line of reasoning. Included are statements that directly question or hedge the preceding thought (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not sure how that works,\" \"But I'm not sure if that's the case\"), often using phrases like \"not sure,\" \"not certain,\" or \"not entirely sure.\" NOT INCLUDED are initial expressions of ignorance (\"I don't know\"), requests for information, or statements of certainty. These sentences typically appear immediately after the model proposes a possible answer, explanation, or step, serving as a self-monitoring checkpoint before proceeding or revising the reasoning.",
          "size": 2654,
          "precision": 0.8333333333333334,
          "recall": 0.3,
          "accuracy": 0.62,
          "f1": 0.4411764705882353,
          "examples": [
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's how it works",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's practical",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the case",
            "But I'm not sure how that works",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's true"
          ]
        },
        "8": {
          "title": "Metacognitive Prompting for Internal Re-Evaluation or Re-Visualization",
          "description": "These sentences serve as explicit metacognitive cues where the model signals an intention to pause, reconsider, or re-express the problem internally\u2014often by \"thinking again,\" \"visualizing,\" \"clarifying,\" or \"imagining\" the scenario. This function includes statements that initiate a new round of internal processing, perspective-shifting, or mental simulation, but does NOT include actual reasoning steps, factual recall, or the presentation of conclusions. Such prompts typically appear at transition points in reasoning, especially when the model encounters uncertainty, confusion, or the need to check or reframe its approach before proceeding.",
          "size": 1237,
          "precision": 1.0,
          "recall": 0.87,
          "accuracy": 0.935,
          "f1": 0.9304812834224598,
          "examples": [
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me try to think differently",
            "Let me think",
            "Let me think",
            "Let me try to clarify",
            "Let me think again",
            "Let me try to think about this differently",
            "Let me think again",
            "Let me think about this",
            "Let me try to visualize it",
            "Let me think",
            "Let me think again",
            "Let me think"
          ]
        },
        "9": {
          "title": "Projecting Conditional Consequences",
          "description": "These sentences perform the cognitive function of projecting possible downstream effects or outcomes that would follow if a certain condition or change occurs (\"If X, then Y, which could lead to Z\"). They include explicit or implicit conditional statements that hypothesize causal chains, often using modal verbs (\"might,\" \"could,\" \"would\") and linking phrases (\"which could lead to,\" \"which might result in\"). This category does NOT include mere statements of fact, definitions, or explanations of mechanisms; it specifically involves forward-looking, hypothetical reasoning about consequences. These sentences typically appear after an initial premise or condition has been established, serving to explore the ramifications of that premise within the reasoning process.",
          "size": 2881,
          "precision": 0.9615384615384616,
          "recall": 0.5,
          "accuracy": 0.74,
          "f1": 0.6578947368421052,
          "examples": [
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "Small businesses might face challenges in adjusting to the wage increase, which could affect their ability to maintain jobs and possibly increase their costs, leading to potential issues like higher operational costs or reduced profitability",
            "But if they can't invest, they might face economic difficulties, which could lead to migration and job losses elsewhere",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "But if the wage increase is too high, it could lead to people working longer hours or reducing spending, which might have a negative impact on consumer spending",
            "However, it might also lead to a situation where software is more accessible, which could reduce the need for expensive proprietary software",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "If the wage increase is too high, small businesses might struggle to make a profit, which could lead to fewer employees and possibly fewer jobs",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "But if these industries are too competitive, it could lead to higher wages and more economic instability",
            "In terms of social equity, free public transport could lead to a more equal distribution of resources, but it might also lead to a more unequal distribution if the cost is too high",
            "If public transport is free, it might create a more competitive job market, but it could also lead to a more efficient allocation of resources",
            "This could lead to more demand for recycling and waste management, which might require more resources, potentially affecting energy costs and thus oil prices",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth"
          ]
        },
        "10": {
          "title": "Stepwise Calculation and Arithmetic Execution",
          "description": "This function involves explicitly performing and narrating arithmetic operations or calculations as intermediate steps toward solving a larger problem. Included are sentences that break down mathematical expressions, compute products, sums, quotients, or powers, and show the process of arriving at a numeric result (e.g., \"15 \u00d7 14 = 210\", \"210 \u00d7 13 = 2730\", \"2730 divided by 6 is 455\"). NOT INCLUDED are sentences that merely state formulas, set up equations, or discuss mathematical concepts without actually carrying out the computation. These sentences typically appear in the middle of the reasoning process, following the setup of a problem and preceding the final answer or conclusion.",
          "size": 2934,
          "precision": 0.9444444444444444,
          "recall": 0.34,
          "accuracy": 0.66,
          "f1": 0.5,
          "examples": [
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "Let me compute that step by step:\n   - 45 * 105: 45 * 100 = 4500, 45 * 5 = 225, so total is 4500 + 225 = 4725",
            "Let me compute that: 5*600 is 3000, and 5*25 is 125, so 3000 + 125 is 3125",
            "So, 10 divided by 2 is 5, and 36 divided by 2 is 18",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "So, 3125 is 5^5 and 7776 is 2^5 * 3^5",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "Alternatively, 5 \u00d7 5 \u00d7 5 - (5 \u00d7 5) = 125 - 25 = 100",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024"
          ]
        }
      }
    },
    "12": {
      "accuracy": 0.7570833333333336,
      "categories": [
        [
          "0",
          "Stepwise Arithmetic Computation and Verification",
          "This function involves explicitly performing and narrating arithmetic calculations (such as multiplication, division, addition, or exponentiation) step by step, often breaking down complex expressions into simpler sub-operations and sometimes double-checking results. Included are sentences that show the process of calculating intermediate or final numeric values, often with mental math, partial products, or checks (e.g., \"Let me compute that: 45 * 105: 45 * 100 = 4500, 45 * 5 = 225, so total is 4500 + 225 = 4725\"). Not included are statements that merely state a result without showing the calculation, or those that discuss formulas, concepts, or problem setup without actual computation. These sentences typically appear in the middle of reasoning traces, immediately after a formula or operation is identified and before the final answer or conclusion is drawn."
        ],
        [
          "1",
          "Expression of Uncertainty or Doubt About a Prior Step",
          "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding the correctness, sufficiency, practicality, or applicability of a previously considered idea, explanation, or step in the reasoning process. Included are statements that question the validity, accuracy, or feasibility of a just-mentioned thought (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not sure how that works\"), often using hedging language and typically introduced by \"But\" or \"Wait.\" Not included are initial expressions of ignorance (\"I don't know how...\"), open-ended questions, or forward-looking speculations; these sentences specifically reflect on and cast doubt upon a preceding assertion or line of reasoning, usually appearing immediately after a candidate answer, hypothesis, or explanation is proposed."
        ],
        [
          "2",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or dimensions that may be relevant to the problem at hand. They explicitly signal the inclusion of new aspects (\"also think about,\" \"also wondering about,\" \"should also think about\") that have not yet been addressed, ensuring a more comprehensive and multi-faceted analysis. This function does NOT include initial identification of main factors, deep analysis of a single aspect, or summary statements; rather, it specifically marks the act of supplementing the current reasoning with further considerations, typically appearing after some initial analysis has already begun."
        ],
        [
          "3",
          "Concrete Scenario Simulation and Consequence Tracing",
          "These sentences perform the cognitive function of simulating specific actions or manipulations (e.g., slicing, folding, connecting points) on mathematical or geometric objects and explicitly tracing the immediate consequences of those actions. Included are statements that describe what happens to the structure, components, or relationships as a direct result of a hypothetical operation (\"If I slice...,\" \"So, after folding...,\" \"Because if you...\"). Not included are abstract generalizations, definitions, or statements that merely state facts without simulating a process. These sentences typically appear in the middle of reasoning, as the thinker works through possible scenarios to predict or analyze outcomes step by step."
        ],
        [
          "4",
          "Hypothesis Generation and Scenario Construction",
          "These sentences serve the function of generating possible explanations, hypotheses, or scenarios to account for the facts or constraints of a problem. They often begin with phrases like \"So,\" \"Maybe,\" \"Alternatively,\" \"Wait, but,\" or \"If,\" and propose a specific situation, causal chain, or interpretation that could resolve ambiguities or explain observed phenomena. This category includes the explicit construction or articulation of candidate solutions or narrative possibilities, but does NOT include the evaluation, selection, or rejection of these hypotheses (which would be a separate function), nor does it include the initial restatement of the problem or the final answer. These sentences typically appear in the exploratory middle phase of reasoning, after the problem is understood but before a final conclusion is reached."
        ],
        [
          "5",
          "Consequence and Causal Projection",
          "These sentences serve the function of projecting possible consequences or causal outcomes that may result from a given condition, action, or change. They typically take the form \"If X happens, it might/could/would lead to Y,\" explicitly linking a hypothesized scenario to its downstream effects. INCLUDED are statements that articulate direct or indirect results, ramifications, or chain reactions stemming from a premise; NOT INCLUDED are mere descriptions of facts, definitions, or statements that only evaluate or compare without projecting a causal or consequential relationship. These sentences most often appear in the body of reasoning, following the introduction of a premise or scenario, as the model explores and elaborates on the implications of that premise."
        ],
        [
          "6",
          "Problem Identification and Framing",
          "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. They mark the initial cognitive operation of orienting to the problem space, often using phrases like \"I'm trying to figure out...\" or \"I need to figure out...\". This function includes only the act of clarifying what is to be solved or analyzed, not any steps of analysis, hypothesis generation, or solution attempts. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent reasoning steps."
        ],
        [
          "7",
          "Local Conclusion or Interim Result Assertion",
          "These sentences serve to explicitly state a local conclusion, interim result, or validation of a sub-step within the reasoning process. They typically synthesize the immediate outcome of preceding calculations, deductions, or checks, often using phrases like \"So, that means...\", \"So, the answer is...\", or \"So, that seems correct.\" This category includes statements that confirm, summarize, or tentatively propose a result for a specific part of the problem, but does NOT include broader final summaries, initial hypotheses, or detailed justifications. These sentences usually appear at the end of a reasoning sub-step, often before moving on to the next part of the problem or before a final answer is given."
        ],
        [
          "8",
          "Hypothesis Generation via Alternative Possibility Consideration",
          "These sentences serve the function of generating and explicitly proposing alternative hypotheses or interpretations when the LLM is uncertain or reevaluating its current line of reasoning. They are characterized by linguistic markers such as \"maybe,\" \"wait, maybe,\" \"alternatively,\" or \"or maybe,\" and often introduce a new possible answer, explanation, or conceptual frame. This function is distinct from initial hypothesis formation (which typically occurs at the start) and from final answer selection or justification; instead, these sentences usually appear mid-reasoning, especially at points of doubt, impasse, or when the model is actively exploring multiple solution paths before converging on a final answer."
        ],
        [
          "9",
          "Generating and Proposing Instrumental Solution Candidates",
          "These sentences serve the function of brainstorming, hypothesizing, or proposing possible tools, methods, or resources that could be used to achieve a goal or solve a problem. They typically take the form \"Maybe I can use X to do Y,\" \"If I can use X, then I can Y,\" or similar constructions, and often include uncertainty or tentative language (\"maybe,\" \"I think,\" \"if\"). This category includes the generation of new, concrete solution ideas involving the use of specific objects, tools, or methods, but does NOT include the evaluation, selection, or implementation of these ideas, nor general statements about the problem or abstract reasoning. These sentences usually appear in the middle phase of reasoning, after the problem is understood but before a final solution is chosen or justified."
        ],
        [
          "10",
          "Causal or Mechanistic Linking of Steps and Outcomes",
          "These sentences articulate the direct causal or mechanistic connection between a condition, action, or property and its resulting effect within the reasoning process. They typically use structures like \"so,\" \"which means,\" \"because,\" or \"leading to\" to explicitly link a premise to its consequence, often in the form \"If/When X, so Y,\" or \"X, which causes Y.\" This function includes statements that explain *why* or *how* a particular result follows from a given situation, but does **not** include mere statements of fact, definitions, or high-level summaries. These sentences usually appear in the middle of reasoning traces, as the LLM unpacks the logical or physical consequences of prior steps."
        ],
        [
          "11",
          "Cognitive Pausing and Reorientation Cues",
          "These sentences serve as explicit markers where the model pauses to engage in internal cognitive operations such as reflection, re-examination, or mental simulation (e.g., \"Let me think,\" \"Let me try to visualize this,\" \"Let me try to clarify\"). They signal a deliberate shift from outputting conclusions or factual recall to actively searching, reorganizing, or reframing information internally. INCLUDED are phrases that indicate the model is about to (re)consider, imagine, visualize, or clarify the problem space; NOT INCLUDED are statements that present actual reasoning steps, conclusions, or direct answers. These cues typically appear at transition points\u2014before a new line of reasoning, when encountering uncertainty, or when the model is about to change strategy."
        ]
      ],
      "orthogonality": 0.8054995536804199,
      "assigned_fraction": 0.9,
      "category_counts": {
        "0": 6,
        "1": 6,
        "2": 3,
        "3": 2,
        "4": 3,
        "5": 7,
        "6": 2,
        "7": 7,
        "8": 4,
        "9": 2,
        "10": 1,
        "11": 2,
        "None": 5
      },
      "detailed_results": {
        "0": {
          "title": "Stepwise Arithmetic Computation and Verification",
          "description": "This function involves explicitly performing and narrating arithmetic calculations (such as multiplication, division, addition, or exponentiation) step by step, often breaking down complex expressions into simpler sub-operations and sometimes double-checking results. Included are sentences that show the process of calculating intermediate or final numeric values, often with mental math, partial products, or checks (e.g., \"Let me compute that: 45 * 105: 45 * 100 = 4500, 45 * 5 = 225, so total is 4500 + 225 = 4725\"). Not included are statements that merely state a result without showing the calculation, or those that discuss formulas, concepts, or problem setup without actual computation. These sentences typically appear in the middle of reasoning traces, immediately after a formula or operation is identified and before the final answer or conclusion is drawn.",
          "size": 2981,
          "precision": 1.0,
          "recall": 0.22,
          "accuracy": 0.61,
          "f1": 0.36065573770491804,
          "examples": [
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "Let me compute that: 5*600 is 3000, and 5*25 is 125, so 3000 + 125 is 3125",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "Let me compute that step by step:\n   - 45 * 105: 45 * 100 = 4500, 45 * 5 = 225, so total is 4500 + 225 = 4725",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "Calculating that: 4 * 3 is 12, and 12 * 5 is 60",
            "So, 3125 is 5^5 and 7776 is 2^5 * 3^5",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "So, 10 divided by 2 is 5, and 36 divided by 2 is 18"
          ]
        },
        "1": {
          "title": "Expression of Uncertainty or Doubt About a Prior Step",
          "description": "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding the correctness, sufficiency, practicality, or applicability of a previously considered idea, explanation, or step in the reasoning process. Included are statements that question the validity, accuracy, or feasibility of a just-mentioned thought (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not sure how that works\"), often using hedging language and typically introduced by \"But\" or \"Wait.\" Not included are initial expressions of ignorance (\"I don't know how...\"), open-ended questions, or forward-looking speculations; these sentences specifically reflect on and cast doubt upon a preceding assertion or line of reasoning, usually appearing immediately after a candidate answer, hypothesis, or explanation is proposed.",
          "size": 2399,
          "precision": 0.8409090909090909,
          "recall": 0.37,
          "accuracy": 0.65,
          "f1": 0.513888888888889,
          "examples": [
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's practical",
            "But I'm not sure if that's how it works",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure how that works",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the answer"
          ]
        },
        "2": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or dimensions that may be relevant to the problem at hand. They explicitly signal the inclusion of new aspects (\"also think about,\" \"also wondering about,\" \"should also think about\") that have not yet been addressed, ensuring a more comprehensive and multi-faceted analysis. This function does NOT include initial identification of main factors, deep analysis of a single aspect, or summary statements; rather, it specifically marks the act of supplementing the current reasoning with further considerations, typically appearing after some initial analysis has already begun.",
          "size": 1744,
          "precision": 0.8787878787878788,
          "recall": 0.58,
          "accuracy": 0.75,
          "f1": 0.6987951807228915,
          "examples": [
            "I'm also thinking about the challenges",
            "I also think about the temperature",
            "I also think about how",
            "I'm also thinking about the role of technology",
            "I'm also thinking about the historical context",
            "I also think about the environment",
            "I'm also thinking about the concept of mobility",
            "I'm also thinking about the impact on businesses",
            "I'm also thinking about the impact on education",
            "I should also think about the economic impact",
            "I'm also thinking about the impact on education",
            "I'm also thinking about the user interface",
            "I'm also thinking about the ethical implications",
            "I'm also thinking about the economic implications",
            "I'm also thinking about the importance of consistency"
          ]
        },
        "3": {
          "title": "Concrete Scenario Simulation and Consequence Tracing",
          "description": "These sentences perform the cognitive function of simulating specific actions or manipulations (e.g., slicing, folding, connecting points) on mathematical or geometric objects and explicitly tracing the immediate consequences of those actions. Included are statements that describe what happens to the structure, components, or relationships as a direct result of a hypothetical operation (\"If I slice...,\" \"So, after folding...,\" \"Because if you...\"). Not included are abstract generalizations, definitions, or statements that merely state facts without simulating a process. These sentences typically appear in the middle of reasoning, as the thinker works through possible scenarios to predict or analyze outcomes step by step.",
          "size": 1774,
          "precision": 0.9137931034482759,
          "recall": 0.53,
          "accuracy": 0.74,
          "f1": 0.6708860759493671,
          "examples": [
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "So, if I slice it parallel to one face, the plane will intersect the other three faces",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line",
            "So, if I slice it parallel to two opposite faces, the plane will intersect some of the edges of the icosahedron",
            "Because if you have two opposite triangular faces, and you slice through the center parallel to them, the cross-section should be a square",
            "So, the slicing plane will intersect each of these 18 faces along a line",
            "If I fold along the lines connecting opposite vertices, which are essentially the lines from each vertex to the vertex opposite to it, then each fold would bring two of these triangles together",
            "If I take a plane through the center and parallel to two opposite faces, it's going to intersect the octahedron along lines that are parallel to the edges of those faces",
            "If I slice it parallel to one face, the plane will intersect the tetrahedron along a line that's parallel to the edges of that face",
            "Because each reflection plane would pass through the axis and the midpoint of the edge, but since the edge is shared by two faces, the reflection plane would be determined by the axis and the midpoint",
            "Each edge is shared by two faces, so the reflection plane would pass through that axis and the midpoint of the edge",
            "If I have a tetrahedron, and I slice it with a plane parallel to one of its faces, the plane will intersect the tetrahedron along three edges",
            "Each face center is connected to four other face centers, which would correspond to the edges of the octahedron",
            "If I make a straight cut from one edge to another, say from the midpoint of one side to the midpoint of another side, then when I unfold it, the cut would create a shape that has two sides from the original square and two sides from each fold"
          ]
        },
        "4": {
          "title": "Hypothesis Generation and Scenario Construction",
          "description": "These sentences serve the function of generating possible explanations, hypotheses, or scenarios to account for the facts or constraints of a problem. They often begin with phrases like \"So,\" \"Maybe,\" \"Alternatively,\" \"Wait, but,\" or \"If,\" and propose a specific situation, causal chain, or interpretation that could resolve ambiguities or explain observed phenomena. This category includes the explicit construction or articulation of candidate solutions or narrative possibilities, but does NOT include the evaluation, selection, or rejection of these hypotheses (which would be a separate function), nor does it include the initial restatement of the problem or the final answer. These sentences typically appear in the exploratory middle phase of reasoning, after the problem is understood but before a final conclusion is reached.",
          "size": 1924,
          "precision": 0.6526315789473685,
          "recall": 0.62,
          "accuracy": 0.645,
          "f1": 0.635897435897436,
          "examples": [
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Wait, but the dinner is five minutes after she let him go, so the shooting is the first event, then she holds him underwater, then she lets him go, and then dinner",
            "So, the woman holds him underwater, then she lets him go, and then five minutes later, they have dinner",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "But then, the man is on the other side, so the dog would have to go from one side to the other, but the man",
            "But then, the man is on the other side, so the dog would have to go from one side to the other, but the man is already there",
            "Wait, perhaps the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner",
            "Alternatively, a bicycle is on the ground when you're facing forward, so it's heavy, and when you're facing backward, you're still on the ground, so it's not heavy",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car"
          ]
        },
        "5": {
          "title": "Consequence and Causal Projection",
          "description": "These sentences serve the function of projecting possible consequences or causal outcomes that may result from a given condition, action, or change. They typically take the form \"If X happens, it might/could/would lead to Y,\" explicitly linking a hypothesized scenario to its downstream effects. INCLUDED are statements that articulate direct or indirect results, ramifications, or chain reactions stemming from a premise; NOT INCLUDED are mere descriptions of facts, definitions, or statements that only evaluate or compare without projecting a causal or consequential relationship. These sentences most often appear in the body of reasoning, following the introduction of a premise or scenario, as the model explores and elaborates on the implications of that premise.",
          "size": 2642,
          "precision": 0.8831168831168831,
          "recall": 0.68,
          "accuracy": 0.795,
          "f1": 0.768361581920904,
          "examples": [
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "Small businesses might face challenges in adjusting to the wage increase, which could affect their ability to maintain jobs and possibly increase their costs, leading to potential issues like higher operational costs or reduced profitability",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "But if the wage increase is too high, it could lead to people working longer hours or reducing spending, which might have a negative impact on consumer spending",
            "But if they can't invest, they might face economic difficulties, which could lead to migration and job losses elsewhere",
            "If the wage increase is too high, small businesses might struggle to make a profit, which could lead to fewer employees and possibly fewer jobs",
            "In terms of economic impacts, if people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "However, it might also lead to a situation where software is more accessible, which could reduce the need for expensive proprietary software",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "But if these industries are too competitive, it could lead to higher wages and more economic instability",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If global carbon pricing leads to higher taxes on emissions, it might make it more difficult for countries to reduce their emissions, which could have a domino effect on the entire economy",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products"
          ]
        },
        "6": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. They mark the initial cognitive operation of orienting to the problem space, often using phrases like \"I'm trying to figure out...\" or \"I need to figure out...\". This function includes only the act of clarifying what is to be solved or analyzed, not any steps of analysis, hypothesis generation, or solution attempts. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent reasoning steps.",
          "size": 949,
          "precision": 0.9,
          "recall": 0.72,
          "accuracy": 0.82,
          "f1": 0.7999999999999999,
          "examples": [
            "Okay, so I'm trying to figure out what breaks when you say it",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I'm trying to figure out what the user is asking here",
            "Okay, so I'm trying to figure out how to predict weather patterns using only local observations",
            "Okay, so I'm trying to figure out what gets bigger when you take away from it",
            "Okay, so I'm trying to figure out how to create art without using traditional supplies",
            "Okay, so I need to figure out the analogy here",
            "Okay, so I need to figure out how to build shelter using only natural materials",
            "Okay, so I'm trying to figure out why this man used the phone",
            "Okay, so I'm trying to figure out what comes next in the sequence MTWT_, and then I need to provide the answer",
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I need to figure out how to teach a language without using translations",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I need to figure out how to teach multiplication without using numbers"
          ]
        },
        "7": {
          "title": "Local Conclusion or Interim Result Assertion",
          "description": "These sentences serve to explicitly state a local conclusion, interim result, or validation of a sub-step within the reasoning process. They typically synthesize the immediate outcome of preceding calculations, deductions, or checks, often using phrases like \"So, that means...\", \"So, the answer is...\", or \"So, that seems correct.\" This category includes statements that confirm, summarize, or tentatively propose a result for a specific part of the problem, but does NOT include broader final summaries, initial hypotheses, or detailed justifications. These sentences usually appear at the end of a reasoning sub-step, often before moving on to the next part of the problem or before a final answer is given.",
          "size": 1072,
          "precision": 0.8433734939759037,
          "recall": 0.7,
          "accuracy": 0.785,
          "f1": 0.7650273224043715,
          "examples": [
            "So, the probability is zero",
            "So, that gives",
            "So, that works",
            "So, that works",
            "So, that would be 6",
            "So, that's three socks",
            "So, that should be the answer",
            "So, that seems correct",
            "So, the analogy is correct",
            "So, that's another possibility",
            "So, that's another possibility",
            "So, that's another possibility",
            "So, that's another possibility",
            "So, that seems correct",
            "So, that seems consistent"
          ]
        },
        "8": {
          "title": "Hypothesis Generation via Alternative Possibility Consideration",
          "description": "These sentences serve the function of generating and explicitly proposing alternative hypotheses or interpretations when the LLM is uncertain or reevaluating its current line of reasoning. They are characterized by linguistic markers such as \"maybe,\" \"wait, maybe,\" \"alternatively,\" or \"or maybe,\" and often introduce a new possible answer, explanation, or conceptual frame. This function is distinct from initial hypothesis formation (which typically occurs at the start) and from final answer selection or justification; instead, these sentences usually appear mid-reasoning, especially at points of doubt, impasse, or when the model is actively exploring multiple solution paths before converging on a final answer.",
          "size": 1315,
          "precision": 0.8613861386138614,
          "recall": 0.87,
          "accuracy": 0.865,
          "f1": 0.8656716417910448,
          "examples": [
            "Hmm, maybe it's a different shape",
            "Maybe it's a different configuration",
            "Wait, maybe it's about a negative number",
            "Wait, maybe it's a circle",
            "Wait, maybe it's a circle",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's simpler",
            "Wait, maybe it's simpler",
            "Wait, maybe it's about a mathematical concept",
            "Wait, maybe it's something else",
            "Or maybe it's a sphere",
            "Maybe it's the opposite",
            "Wait, maybe it's about a clock",
            "Wait, maybe it's simpler"
          ]
        },
        "9": {
          "title": "Generating and Proposing Instrumental Solution Candidates",
          "description": "These sentences serve the function of brainstorming, hypothesizing, or proposing possible tools, methods, or resources that could be used to achieve a goal or solve a problem. They typically take the form \"Maybe I can use X to do Y,\" \"If I can use X, then I can Y,\" or similar constructions, and often include uncertainty or tentative language (\"maybe,\" \"I think,\" \"if\"). This category includes the generation of new, concrete solution ideas involving the use of specific objects, tools, or methods, but does NOT include the evaluation, selection, or implementation of these ideas, nor general statements about the problem or abstract reasoning. These sentences usually appear in the middle phase of reasoning, after the problem is understood but before a final solution is chosen or justified.",
          "size": 1109,
          "precision": 0.8470588235294118,
          "recall": 0.72,
          "accuracy": 0.795,
          "f1": 0.7783783783783784,
          "examples": [
            "Maybe I can use a piece of wood or cardboard to make a simple lever and then use it to lift the block",
            "Wait, maybe I can use a smartphone's microphone to record a simple song and then use a computer to edit it",
            "So, if I can use the sun to attract pests, maybe I can control them",
            "So, if I can use the sun to attract pests, maybe I can control them",
            "I don't know how to use it, but maybe I can look for a guide online",
            "So, if I can use the wind to attract pests, maybe I can control them",
            "So, if I can use the wind to attract pests, maybe I can control them",
            "Maybe I can use a rope to pull the block, but I'm not sure how that would work",
            "Maybe I can use a smartphone with a laser pointer, but I don't know if that's safe or reliable",
            "Maybe I can use a solar panel that's compatible with LED lights, or I can charge the LED lights using a battery",
            "Maybe I can use a bucket made of sand to collect rainwater, and then use a small bucket made of sand to collect the water from the rain barrel",
            "Maybe I can use a sieve or a net to catch the water, but I don't want to use too much material",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer"
          ]
        },
        "10": {
          "title": "Causal or Mechanistic Linking of Steps and Outcomes",
          "description": "These sentences articulate the direct causal or mechanistic connection between a condition, action, or property and its resulting effect within the reasoning process. They typically use structures like \"so,\" \"which means,\" \"because,\" or \"leading to\" to explicitly link a premise to its consequence, often in the form \"If/When X, so Y,\" or \"X, which causes Y.\" This function includes statements that explain *why* or *how* a particular result follows from a given situation, but does **not** include mere statements of fact, definitions, or high-level summaries. These sentences usually appear in the middle of reasoning traces, as the LLM unpacks the logical or physical consequences of prior steps.",
          "size": 1714,
          "precision": 0.7777777777777778,
          "recall": 0.7,
          "accuracy": 0.75,
          "f1": 0.7368421052631577,
          "examples": [
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "But for cooking, the salt lowers the evaporation rate because it reduces the surface tension, so the water can stay in contact with the food longer, which speeds up the cooking process",
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "When it contracts, the volume decreases, so the temperature drops, making it feel cooler",
            "So, the salt in the food helps to make the food cook faster by reducing the surface tension and increasing the efficiency of heat transfer",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "When you heat the gas, the energy increases, so the particles move faster, leading to more collisions and expansion",
            "When it contracts, it releases heat, so its heat capacity decreases, making it feel cooler",
            "As the sun sets, the light is more spread out, so the leaves absorb more of the longer wavelengths, making them appear yellow or",
            "When you let it contract, the stress is released, and the molecules slow down, decreasing thermal motion",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down",
            "As the sun sets, the light is more spread out, so the leaves absorb more of the longer wavelengths, making them appear yellow or orange",
            "As the sun sets, the light is more spread out, so the leaves absorb more of the longer wavelengths, making them appear yellow or orange",
            "This pressure might cause the spoon to cool down more because the heat can't escape as easily"
          ]
        },
        "11": {
          "title": "Cognitive Pausing and Reorientation Cues",
          "description": "These sentences serve as explicit markers where the model pauses to engage in internal cognitive operations such as reflection, re-examination, or mental simulation (e.g., \"Let me think,\" \"Let me try to visualize this,\" \"Let me try to clarify\"). They signal a deliberate shift from outputting conclusions or factual recall to actively searching, reorganizing, or reframing information internally. INCLUDED are phrases that indicate the model is about to (re)consider, imagine, visualize, or clarify the problem space; NOT INCLUDED are statements that present actual reasoning steps, conclusions, or direct answers. These cues typically appear at transition points\u2014before a new line of reasoning, when encountering uncertainty, or when the model is about to change strategy.",
          "size": 1223,
          "precision": 0.8518518518518519,
          "recall": 0.92,
          "accuracy": 0.88,
          "f1": 0.8846153846153846,
          "examples": [
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think about this",
            "Let me think",
            "Let me think",
            "Let me think about why",
            "Let me think again",
            "Let me think",
            "Let me try to think differently",
            "Let me think again",
            "Let me think again"
          ]
        }
      }
    },
    "13": {
      "accuracy": 0.7715384615384616,
      "categories": [
        [
          "0",
          "Expanding the Scope of Consideration",
          "These sentences serve the function of broadening the reasoning process by introducing additional relevant factors, perspectives, or variables that have not yet been addressed. Included in this category are statements that explicitly signal the addition of new considerations (e.g., \"I'm also thinking about...\", \"I also wonder about...\", \"I should also think about...\") to the ongoing analysis, often using similar linguistic markers. This function does NOT include initial topic introductions, deep elaborations on a single factor, or summary statements; it specifically marks the act of supplementing the current reasoning with further aspects, typically appearing after some initial analysis has already begun."
        ],
        [
          "1",
          "Step-by-Step Arithmetic Computation",
          "These sentences explicitly perform and narrate individual arithmetic calculations (such as multiplication, division, exponentiation, or addition/subtraction) as intermediate steps toward solving a larger problem. Included are detailed, often sequential, breakdowns of multi-step numeric operations, sometimes with partial results shown before combining them. Not included are sentences that merely state a final answer, set up an equation, or describe the reasoning strategy without actually carrying out the arithmetic. These sentences typically appear in the middle of the reasoning process, following the setup of a mathematical expression and preceding the final answer or conclusion."
        ],
        [
          "2",
          "Analogical Relationship Articulation",
          "These sentences explicitly identify, explain, or hypothesize the specific relationship or mapping between elements in an analogy or analogy-like reasoning task. They articulate how two items are related (e.g., part-whole, function, category membership, property, or role), often using comparative language (\"is a part of,\" \"is a type of,\" \"is to...as...is to...,\" \"because,\" \"so,\" \"similar to,\" \"alternatively, maybe...\"). INCLUDED are sentences that directly state or propose the nature of the relationship between analogy pairs or candidate answers. NOT INCLUDED are sentences that merely list options, express uncertainty, or perform unrelated reasoning steps (e.g., recalling definitions, metacognitive statements, or procedural planning). These sentences typically appear in the middle phase of reasoning, after options are considered but before a final answer is selected."
        ],
        [
          "3",
          "Problem Identification and Task Framing",
          "These sentences explicitly articulate the reasoning agent's recognition of a problem, question, or task to be solved, often by restating or paraphrasing the prompt and signaling the intent to engage in reasoning. This function includes statements that set the context for the reasoning process, clarify what is being asked, or specify the nature of the challenge (e.g., \"I'm trying to figure out this riddle,\" \"I need to figure out the answer to this analogy\"). It does NOT include any actual analysis, hypothesis generation, or solution attempts\u2014only the initial identification and framing of the reasoning objective. These sentences almost always appear at the very beginning of a reasoning trace, serving as the entry point into the problem-solving process."
        ],
        [
          "4",
          "Provisional or Final Answer Articulation",
          "These sentences serve the function of explicitly stating a candidate, provisional, or final answer or conclusion reached through prior reasoning steps. They typically synthesize preceding analysis into a direct assertion or hypothesis about the solution, often using hedging language (\"maybe,\" \"perhaps,\" \"should be,\" \"probably\") to indicate varying degrees of confidence. This category includes statements that directly propose an answer or summarize the result of reasoning, but does NOT include the intermediate steps, justifications, or the process of elimination leading up to the answer. These sentences almost always appear at or near the end of a reasoning trace, marking the transition from reasoning to answer presentation."
        ],
        [
          "5",
          "Causal Explanation of Physical or Conceptual Processes",
          "These sentences articulate the underlying causal mechanisms or processes that explain why or how a particular phenomenon occurs, often using \"so,\" \"because,\" or \"which means\" to link cause and effect. Included are statements that describe the transfer of heat, energy, or other properties, or that explain the sequence of events or interactions leading to an observed outcome (e.g., \"The coffee is hotter, so it can transfer heat more effectively...\"). Not included are mere observations, restatements of facts, or statements that propose possible solutions or analogies without detailing the causal process. These sentences typically appear after an initial observation or question, serving as the core explanatory step in the reasoning chain."
        ],
        [
          "6",
          "Generating and Evaluating Local Inferences About Structural or Geometric Relationships",
          "These sentences perform the cognitive function of making specific, localized inferences about the structural, geometric, or spatial relationships within a problem\u2014often by deducing the result of a particular operation (e.g., slicing, folding, connecting points) on a shape or system. Included are statements that reason through the immediate consequences of a defined action (like slicing a tetrahedron parallel to a face) or clarify how components (faces, edges, vertices) relate in the context of the problem. Not included are high-level planning, problem restatement, or final summary/answer statements; these are mid-trace, detail-oriented steps that build the logical bridge between the problem setup and the eventual solution, typically appearing after initial understanding but before final synthesis."
        ],
        [
          "7",
          "Generating and Evaluating Alternative Hypotheses",
          "These sentences serve the cognitive function of proposing possible explanations, solutions, or interpretations for a problem, often using language such as \"maybe,\" \"alternatively,\" \"perhaps,\" or \"what if.\" They frequently appear in the exploratory or middle phase of reasoning, where the model is actively considering multiple candidate answers or scenarios, sometimes immediately followed by a brief evaluation or rejection (\"but that's not the right term,\" \"but that's not possible\"). This category includes the explicit generation of alternative possibilities and their initial plausibility checks, but does NOT include final answer selection, detailed justification of a single hypothesis, or mere restatement of the problem."
        ],
        [
          "8",
          "Cognitive Pausing and Reorientation Statements",
          "These sentences explicitly signal a deliberate pause or reset in the reasoning process, indicating the model is momentarily stepping back to reconsider, clarify, or re-examine the problem or its current approach. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me think about this,\" and similar variants that mark a conscious effort to re-engage with the problem, often after encountering uncertainty, confusion, or a dead end. NOT INCLUDED are statements that advance reasoning directly (e.g., \"So, the answer is...\"), summarize findings, or introduce new information without this explicit metacognitive pause. These statements typically appear at transition points\u2014either after a reasoning impasse, before a new line of thought, or when the model is about to shift strategies."
        ],
        [
          "9",
          "Consequence and Causal Outcome Generation",
          "This function involves generating possible consequences, outcomes, or downstream effects that follow from a hypothetical scenario, action, or change (\"If X, then Y, which could lead to Z\"). Sentences in this category explicitly articulate causal chains or secondary effects, often using phrases like \"which could lead to...\", \"which might result in...\", or \"which could affect...\". Included are statements that project what might happen as a result of a prior condition or event, especially those that extend the reasoning beyond immediate effects to broader or indirect impacts. NOT INCLUDED are sentences that merely state direct effects, restate the premise, or summarize without extending the causal chain. These sentences typically appear after an initial condition or scenario has been established, serving to elaborate on its broader implications within the reasoning process."
        ],
        [
          "10",
          "Hypothesis Generation and Alternative Candidate Proposing",
          "This function involves the explicit generation of possible answers, explanations, or interpretations in response to a problem or ambiguous prompt. Sentences in this category propose alternative hypotheses, often using hedging language such as \"maybe,\" \"perhaps,\" \"alternatively,\" or \"wait, maybe,\" and frequently enumerate or iterate through different candidate solutions or conceptual models. This function is distinct from evaluating, justifying, or selecting among hypotheses (which are not included); it is focused solely on the creative, exploratory stage of listing or suggesting what the answer or explanation might be. These sentences typically appear in the early-to-middle stages of reasoning, especially when the solution is not yet clear and multiple possibilities are being considered."
        ],
        [
          "11",
          "Error Detection and Hypothesis Rejection",
          "These sentences serve the cognitive function of identifying and explicitly rejecting incorrect, implausible, or inapplicable hypotheses, intermediate steps, or candidate solutions during reasoning. They include statements that recognize a mismatch, error, or inconsistency (e.g., \"that's not right,\" \"that doesn't make sense,\" \"so that's not it\") and often mark a transition away from a discarded line of thought. This function does NOT include proposing new solutions, expressing uncertainty without rejection, or summarizing conclusions; it is specifically about recognizing and articulating that a current approach or answer is invalid. These sentences typically appear after an attempted inference or consideration, often in the middle stages of reasoning, as the model iteratively narrows down possibilities."
        ],
        [
          "12",
          "Expression of Uncertainty or Tentative Evaluation",
          "These sentences explicitly communicate the model's uncertainty, doubt, or lack of confidence regarding a preceding inference, explanation, or proposed answer. Included are statements that hedge or qualify the preceding reasoning (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not entirely sure,\" \"But I'm not sure if that's the case\"), signaling that the model recognizes possible limitations or errors in its reasoning. NOT INCLUDED are sentences that merely state a lack of knowledge without reference to prior reasoning, or that introduce new reasoning steps. These expressions typically appear immediately after a tentative conclusion or hypothesis, serving as a metacognitive check before finalizing an answer."
        ]
      ],
      "orthogonality": 0.8100699186325073,
      "assigned_fraction": 0.96,
      "category_counts": {
        "0": 4,
        "1": 8,
        "2": 3,
        "3": 2,
        "4": 1,
        "5": 3,
        "6": 3,
        "7": 2,
        "8": 3,
        "9": 5,
        "10": 8,
        "11": 4,
        "12": 2,
        "None": 2
      },
      "detailed_results": {
        "0": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the function of broadening the reasoning process by introducing additional relevant factors, perspectives, or variables that have not yet been addressed. Included in this category are statements that explicitly signal the addition of new considerations (e.g., \"I'm also thinking about...\", \"I also wonder about...\", \"I should also think about...\") to the ongoing analysis, often using similar linguistic markers. This function does NOT include initial topic introductions, deep elaborations on a single factor, or summary statements; it specifically marks the act of supplementing the current reasoning with further aspects, typically appearing after some initial analysis has already begun.",
          "size": 1780,
          "precision": 0.9433962264150944,
          "recall": 0.5,
          "accuracy": 0.735,
          "f1": 0.6535947712418301,
          "examples": [
            "I also think about the temperature",
            "I also think about the environment",
            "I'm also thinking about the concept of elasticity",
            "I'm also thinking about the concept of heat capacity",
            "I'm also thinking about the historical context",
            "I also think about how",
            "I also think about the concept of solvation",
            "I also think about the environment",
            "I'm also thinking about the crystal structure",
            "I'm also thinking about the concept of mobility",
            "I'm also thinking about the challenges",
            "I also think about the cooking method",
            "I'm also thinking about the molecular structure",
            "I'm also thinking about the Earth's rotation",
            "I'm also thinking about the role of technology"
          ]
        },
        "1": {
          "title": "Step-by-Step Arithmetic Computation",
          "description": "These sentences explicitly perform and narrate individual arithmetic calculations (such as multiplication, division, exponentiation, or addition/subtraction) as intermediate steps toward solving a larger problem. Included are detailed, often sequential, breakdowns of multi-step numeric operations, sometimes with partial results shown before combining them. Not included are sentences that merely state a final answer, set up an equation, or describe the reasoning strategy without actually carrying out the arithmetic. These sentences typically appear in the middle of the reasoning process, following the setup of a mathematical expression and preceding the final answer or conclusion.",
          "size": 3261,
          "precision": 0.9722222222222222,
          "recall": 0.35,
          "accuracy": 0.67,
          "f1": 0.5147058823529411,
          "examples": [
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "5 \u00d7 6 is 30, 7 \u00d7 8 is 56, so 30 \u00d7 56 is 1680",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "2*3 is 6, 4*5 is 20, and 6*20 is 120",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "Calculating that: 4 * 3 is 12, and 12 * 5 is 60",
            "4^2 is 16, 4^3 is 64, 4^4 is 256, 4^5 is 1024, and 4^6 is 4096",
            "So, 3125 is 5^5 and 7776 is 2^5 * 3^5"
          ]
        },
        "2": {
          "title": "Analogical Relationship Articulation",
          "description": "These sentences explicitly identify, explain, or hypothesize the specific relationship or mapping between elements in an analogy or analogy-like reasoning task. They articulate how two items are related (e.g., part-whole, function, category membership, property, or role), often using comparative language (\"is a part of,\" \"is a type of,\" \"is to...as...is to...,\" \"because,\" \"so,\" \"similar to,\" \"alternatively, maybe...\"). INCLUDED are sentences that directly state or propose the nature of the relationship between analogy pairs or candidate answers. NOT INCLUDED are sentences that merely list options, express uncertainty, or perform unrelated reasoning steps (e.g., recalling definitions, metacognitive statements, or procedural planning). These sentences typically appear in the middle phase of reasoning, after options are considered but before a final answer is selected.",
          "size": 1242,
          "precision": 0.9347826086956522,
          "recall": 0.43,
          "accuracy": 0.7,
          "f1": 0.5890410958904109,
          "examples": [
            "\" Because \"paint\" is a medium, and \"expression\" is a form of artistic expression",
            "Also, \"wing\" is a part of a plane, so it's a good fit",
            "So, \"forest\" is a living organism, and \"forest floor\" is a part of a forest",
            "A wing is a specific part of a plane, so \"airplane\" is more accurate",
            "First, I know that \"sheep\" is a type of animal, and \"flock\" is a group of sheep",
            "Scales are a type of fish, specifically the gills",
            "A stage is a physical space, just like a canvas is a surface",
            "Wait, perhaps it's \"verse\" as in a verse is a part of a song",
            "So leaf is a single leaf, branch is a branch, tree is a tree, forest is a forest",
            "A river is a body of water, and a delta is a landform associated with a river",
            "So, \"Fossil\" is a tangible record, and \"paleontologist\" is the person who studies it",
            "Another thought: in the analogy, \"paint\" is to \"artist\" as \"words\" are to something",
            "Wait, another thought: in the context of music, a song is a piece of music, and lyrics are the words",
            "Wait, another thought: in the context of music, a song is a piece of music, and lyrics are the words",
            "So, \"keel\" is like the middle part of a boat"
          ]
        },
        "3": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences explicitly articulate the reasoning agent's recognition of a problem, question, or task to be solved, often by restating or paraphrasing the prompt and signaling the intent to engage in reasoning. This function includes statements that set the context for the reasoning process, clarify what is being asked, or specify the nature of the challenge (e.g., \"I'm trying to figure out this riddle,\" \"I need to figure out the answer to this analogy\"). It does NOT include any actual analysis, hypothesis generation, or solution attempts\u2014only the initial identification and framing of the reasoning objective. These sentences almost always appear at the very beginning of a reasoning trace, serving as the entry point into the problem-solving process.",
          "size": 766,
          "precision": 0.9857142857142858,
          "recall": 0.69,
          "accuracy": 0.84,
          "f1": 0.8117647058823529,
          "examples": [
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I need to figure out the answer to this analogy: \"DNA is to organism as blueprint is to _____",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I need to figure out the analogy here",
            "Okay, so I'm trying to figure out this riddle: \"There is a house with four walls facing south",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I need to figure out the answer to this analogy: \"Hunger is to eat as thirst is to _____",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I need to figure out the answer to this analogy: \"Spark is to fire as seed is to _____",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I need to figure out the answer to this analogy: \"Cloud is to rain as smile is to _____"
          ]
        },
        "4": {
          "title": "Provisional or Final Answer Articulation",
          "description": "These sentences serve the function of explicitly stating a candidate, provisional, or final answer or conclusion reached through prior reasoning steps. They typically synthesize preceding analysis into a direct assertion or hypothesis about the solution, often using hedging language (\"maybe,\" \"perhaps,\" \"should be,\" \"probably\") to indicate varying degrees of confidence. This category includes statements that directly propose an answer or summarize the result of reasoning, but does NOT include the intermediate steps, justifications, or the process of elimination leading up to the answer. These sentences almost always appear at or near the end of a reasoning trace, marking the transition from reasoning to answer presentation.",
          "size": 998,
          "precision": 0.7017543859649122,
          "recall": 0.8,
          "accuracy": 0.73,
          "f1": 0.7476635514018691,
          "examples": [
            "So, the probability is zero",
            "So, perhaps the answer is the lens",
            "So, the answer is the lens",
            "So, the analogy is correct",
            "So, maybe the answer is the lens",
            "So, maybe the answer is the lens",
            "So, the answer should be day",
            "So, the projection is a triangle",
            "So, the blank should be \"forest",
            "So, the shooting is the",
            "So, the answer should be conscience",
            "So, the answer is a coin",
            "So, the answer is a coin",
            "So, the answer is a coin",
            "So, the blank should be \"expression"
          ]
        },
        "5": {
          "title": "Causal Explanation of Physical or Conceptual Processes",
          "description": "These sentences articulate the underlying causal mechanisms or processes that explain why or how a particular phenomenon occurs, often using \"so,\" \"because,\" or \"which means\" to link cause and effect. Included are statements that describe the transfer of heat, energy, or other properties, or that explain the sequence of events or interactions leading to an observed outcome (e.g., \"The coffee is hotter, so it can transfer heat more effectively...\"). Not included are mere observations, restatements of facts, or statements that propose possible solutions or analogies without detailing the causal process. These sentences typically appear after an initial observation or question, serving as the core explanatory step in the reasoning chain.",
          "size": 1652,
          "precision": 0.8484848484848485,
          "recall": 0.84,
          "accuracy": 0.845,
          "f1": 0.8442211055276383,
          "examples": [
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "The inside of the fridge is at a lower temperature than the outside, so when the refrigerant expands, it's pushing against the cooler air, which makes the back feel warm",
            "In a microwave, the food is at a lower temperature than the surrounding air, so it cools from the outside",
            "But in an oven, the air is heated, so the food stays warm, but the air is moving around the food, which might cause the food to cool from the inside",
            "So the rubber band is absorbing heat from the surroundings, which makes it feel warmer",
            "In a microwave, the food is at a higher temperature than the surrounding air, so it would cool from the inside",
            "Since the water is cooler, it can only absorb heat from the coffee, which is hotter, so the water warms up",
            "In an oven, the food is being kept warm by the heating of the air, so it doesn't cool as much from the inside",
            "I think the Earth's surface is heated by the sun, and the atmosphere absorbs that heat",
            "The water is gaining heat, but the coffee is losing heat, so the water warms up more quickly",
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "Stretching increases the rubber band's energy, which is absorbed by the body, making it feel warmer",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down"
          ]
        },
        "6": {
          "title": "Generating and Evaluating Local Inferences About Structural or Geometric Relationships",
          "description": "These sentences perform the cognitive function of making specific, localized inferences about the structural, geometric, or spatial relationships within a problem\u2014often by deducing the result of a particular operation (e.g., slicing, folding, connecting points) on a shape or system. Included are statements that reason through the immediate consequences of a defined action (like slicing a tetrahedron parallel to a face) or clarify how components (faces, edges, vertices) relate in the context of the problem. Not included are high-level planning, problem restatement, or final summary/answer statements; these are mid-trace, detail-oriented steps that build the logical bridge between the problem setup and the eventual solution, typically appearing after initial understanding but before final synthesis.",
          "size": 1333,
          "precision": 0.9655172413793104,
          "recall": 0.84,
          "accuracy": 0.905,
          "f1": 0.8983957219251336,
          "examples": [
            "Wait, no, the base of each pyramid would actually be a triangle connecting three vertices, but in the case of a cube, each face is a square, so the base of the pyramid would be a triangle that's not lying on the face",
            "Wait, but in a tetrahedron, each face is a triangle, and the opposite edge is connected to the other two vertices",
            "So, if I slice a cone with a plane parallel to its side, the cross-section is a triangle",
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "That makes sense because the plane is parallel to the side, so it's cutting through the cone along a straight line, but since the cone is circular, the intersection is a triangle",
            "But since the plane is parallel to the side, the intersection should be a straight line, but because the cone is circular, the cross-section is a triangle",
            "Since each face is a triangle, and the plane is parallel, the intersection should create a shape that's similar to the face but scaled",
            "However, because the plane is parallel to the side, the intersection should be a straight line, but since the cone is a three-dimensional shape, the cross-section should be a triangle",
            "Each face is an equilateral triangle, and the octahedron is symmetric",
            "Since the octahedron is dual to the cube, maybe the cross-section is a square",
            "Since an octahedron has eight triangular faces, each face center is connected to four others, which matches the cube's face adjacency",
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "So, after three folds, the hexagon is folded into a shape with three new faces, each corresponding to a fold",
            "If I slice a tetrahedron with a plane that intersects all edges, maybe it's cutting through three edges, forming a triangle",
            "If I have a tetrahedron, and I slice it with a plane parallel to one of its faces, the plane will intersect the tetrahedron along three edges"
          ]
        },
        "7": {
          "title": "Generating and Evaluating Alternative Hypotheses",
          "description": "These sentences serve the cognitive function of proposing possible explanations, solutions, or interpretations for a problem, often using language such as \"maybe,\" \"alternatively,\" \"perhaps,\" or \"what if.\" They frequently appear in the exploratory or middle phase of reasoning, where the model is actively considering multiple candidate answers or scenarios, sometimes immediately followed by a brief evaluation or rejection (\"but that's not the right term,\" \"but that's not possible\"). This category includes the explicit generation of alternative possibilities and their initial plausibility checks, but does NOT include final answer selection, detailed justification of a single hypothesis, or mere restatement of the problem.",
          "size": 1732,
          "precision": 0.5529411764705883,
          "recall": 0.47,
          "accuracy": 0.545,
          "f1": 0.508108108108108,
          "examples": [
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "Wait, maybe the hotel is a place where he's actually living, but he's driving towards it, but the hotel is in a different country",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Maybe the riddle is trying to say that the man is an albatross, and he's taking a bite of albatross soup, but that's not possible because he's a bird",
            "Alternatively, a bicycle is on the ground when you're facing forward, so it's heavy, and when you're facing backward, you're still on the ground, so it's not heavy",
            "Wait, but the dinner is five minutes after she let him go, so the shooting is the first event, then she holds him underwater, then she lets him go, and then dinner",
            "If you're facing forward on a boat, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car"
          ]
        },
        "8": {
          "title": "Cognitive Pausing and Reorientation Statements",
          "description": "These sentences explicitly signal a deliberate pause or reset in the reasoning process, indicating the model is momentarily stepping back to reconsider, clarify, or re-examine the problem or its current approach. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me think about this,\" and similar variants that mark a conscious effort to re-engage with the problem, often after encountering uncertainty, confusion, or a dead end. NOT INCLUDED are statements that advance reasoning directly (e.g., \"So, the answer is...\"), summarize findings, or introduce new information without this explicit metacognitive pause. These statements typically appear at transition points\u2014either after a reasoning impasse, before a new line of thought, or when the model is about to shift strategies.",
          "size": 1110,
          "precision": 0.9880952380952381,
          "recall": 0.83,
          "accuracy": 0.91,
          "f1": 0.9021739130434783,
          "examples": [
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think again"
          ]
        },
        "9": {
          "title": "Consequence and Causal Outcome Generation",
          "description": "This function involves generating possible consequences, outcomes, or downstream effects that follow from a hypothetical scenario, action, or change (\"If X, then Y, which could lead to Z\"). Sentences in this category explicitly articulate causal chains or secondary effects, often using phrases like \"which could lead to...\", \"which might result in...\", or \"which could affect...\". Included are statements that project what might happen as a result of a prior condition or event, especially those that extend the reasoning beyond immediate effects to broader or indirect impacts. NOT INCLUDED are sentences that merely state direct effects, restate the premise, or summarize without extending the causal chain. These sentences typically appear after an initial condition or scenario has been established, serving to elaborate on its broader implications within the reasoning process.",
          "size": 2800,
          "precision": 0.9672131147540983,
          "recall": 0.59,
          "accuracy": 0.785,
          "f1": 0.732919254658385,
          "examples": [
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If defense is a big part of the economy, less spending might mean less investment in trade routes and infrastructure, which could affect global trade patterns",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "Free education might lead to a more educated and informed society, which could reduce social inequality and improve public welfare",
            "If defense is a big part of it, less spending could mean less investment in infrastructure, which might affect things like transportation, energy, and other sectors",
            "But if these industries are too competitive, it could lead to higher wages and more economic instability",
            "If public transport is free, it might create a more competitive job market, but it could also lead to a more efficient allocation of resources",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "However, it might also lead to a situation where software is more accessible, which could reduce the need for expensive proprietary software",
            "If meat is reduced, it might affect the carbon footprint of certain industries, like meat processing, which could lead to more emissions",
            "In terms of economic impacts, if people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "Social media can be a source of anxiety and depression, and without it, people might face more of these issues, which could affect their overall well-being",
            "As coastal cities face challenges, they might invest in new technologies to manage the rising sea levels, which could have broader economic benefits"
          ]
        },
        "10": {
          "title": "Hypothesis Generation and Alternative Candidate Proposing",
          "description": "This function involves the explicit generation of possible answers, explanations, or interpretations in response to a problem or ambiguous prompt. Sentences in this category propose alternative hypotheses, often using hedging language such as \"maybe,\" \"perhaps,\" \"alternatively,\" or \"wait, maybe,\" and frequently enumerate or iterate through different candidate solutions or conceptual models. This function is distinct from evaluating, justifying, or selecting among hypotheses (which are not included); it is focused solely on the creative, exploratory stage of listing or suggesting what the answer or explanation might be. These sentences typically appear in the early-to-middle stages of reasoning, especially when the solution is not yet clear and multiple possibilities are being considered.",
          "size": 1497,
          "precision": 0.9207920792079208,
          "recall": 0.93,
          "accuracy": 0.925,
          "f1": 0.9253731343283582,
          "examples": [
            "Hmm, maybe it's a different shape",
            "Alternatively, maybe it's a stage manager or something else",
            "Or maybe it's a sphere",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's a metaphor",
            "Or perhaps it's something like a shadow or a coin",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Maybe it's a cipher or something else",
            "Maybe it's something else",
            "Wait, maybe it's a bird that's a type",
            "Wait, maybe it's something like a camera in a room, but that's not moving"
          ]
        },
        "11": {
          "title": "Error Detection and Hypothesis Rejection",
          "description": "These sentences serve the cognitive function of identifying and explicitly rejecting incorrect, implausible, or inapplicable hypotheses, intermediate steps, or candidate solutions during reasoning. They include statements that recognize a mismatch, error, or inconsistency (e.g., \"that's not right,\" \"that doesn't make sense,\" \"so that's not it\") and often mark a transition away from a discarded line of thought. This function does NOT include proposing new solutions, expressing uncertainty without rejection, or summarizing conclusions; it is specifically about recognizing and articulating that a current approach or answer is invalid. These sentences typically appear after an attempted inference or consideration, often in the middle stages of reasoning, as the model iteratively narrows down possibilities.",
          "size": 1413,
          "precision": 0.825,
          "recall": 0.33,
          "accuracy": 0.63,
          "f1": 0.4714285714285714,
          "examples": [
            "But that's not a place",
            "Hmm, that's still not a word",
            "Hmm, that doesn't seem right",
            "But wait, that's not quite right",
            "So that's not it",
            "So that's not it",
            "So that's not it",
            "So that's not it",
            "So that's not it",
            "So that's not it",
            "So that's not it",
            "So that's not it",
            "So that's not it",
            "So that's not it",
            "So that's not it"
          ]
        },
        "12": {
          "title": "Expression of Uncertainty or Tentative Evaluation",
          "description": "These sentences explicitly communicate the model's uncertainty, doubt, or lack of confidence regarding a preceding inference, explanation, or proposed answer. Included are statements that hedge or qualify the preceding reasoning (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not entirely sure,\" \"But I'm not sure if that's the case\"), signaling that the model recognizes possible limitations or errors in its reasoning. NOT INCLUDED are sentences that merely state a lack of knowledge without reference to prior reasoning, or that introduce new reasoning steps. These expressions typically appear immediately after a tentative conclusion or hypothesis, serving as a metacognitive check before finalizing an answer.",
          "size": 1262,
          "precision": 0.9558823529411765,
          "recall": 0.65,
          "accuracy": 0.81,
          "f1": 0.7738095238095238,
          "examples": [
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure"
          ]
        }
      }
    },
    "14": {
      "accuracy": 0.7525000000000001,
      "categories": [
        [
          "0",
          "Generating and Evaluating Concrete Solution Proposals",
          "This function involves the generation of specific, actionable ideas or methods for solving a problem, typically by proposing the use of particular tools, materials, or processes (e.g., \"Maybe I can use a piece of wood or cardboard to make a simple lever...\"). These sentences are characterized by their exploratory, often tentative phrasing (\"Maybe I can use...\", \"Wait, maybe I can...\") and focus on concrete, implementable steps rather than abstract principles or final answers. This category includes the brainstorming of possible solutions or approaches, but does NOT include the evaluation of those solutions' effectiveness, the selection of a final answer, or the explanation of underlying concepts. These proposals usually appear in the middle phase of reasoning, after the problem is understood but before a solution is finalized."
        ],
        [
          "1",
          "Generating and Evaluating Hypotheses or Scenario Reconstructions",
          "This function involves the explicit generation, articulation, and tentative evaluation of possible explanations, scenarios, or solution paths that could account for the facts or constraints of the problem. Sentences in this category typically propose alternative possibilities (\"Maybe...\", \"Alternatively...\", \"Or perhaps...\", \"So, if... then...\") and often reconstruct sequences of events or causal chains to see if they fit the given information. INCLUDED are statements that posit, explore, or compare hypothetical situations or event orders; NOT INCLUDED are definitive conclusions, direct calculations, or mere restatements of the problem. These sentences usually appear in the exploratory or middle phase of reasoning, after initial comprehension but before final answer selection, as the model works through and tests different possible interpretations or solutions."
        ],
        [
          "2",
          "Expression of Uncertainty or Doubt About a Prior Assertion",
          "This function serves to explicitly flag uncertainty, doubt, or lack of confidence regarding a preceding statement, hypothesis, or step in the reasoning process. Included are sentences that directly question the accuracy, practicality, correctness, or applicability of a just-made claim (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not sure how that works\"). NOT INCLUDED are general expressions of ignorance (\"I don't know\"), open-ended questions, or statements introducing new information. These sentences typically appear immediately after a tentative claim or explanation, acting as a self-monitoring or error-checking mechanism within the reasoning flow."
        ],
        [
          "3",
          "Calculating and Articulating the Final Probability via Ratio of Favorable to Total Outcomes",
          "These sentences perform the explicit calculation or articulation of a probability by expressing it as the ratio (or product) of the number of favorable outcomes to the total number of possible outcomes. This function includes statements that set up, compute, or state the final probability formula\u2014often using phrases like \"the probability is the number of favorable outcomes divided by the total number of possible outcomes\" or \"multiply the probabilities of each event.\" It does NOT include the enumeration or derivation of the favorable or total outcomes themselves, nor does it include problem setup, interpretation, or result explanation. These sentences typically appear at or near the culmination of a combinatorial or probabilistic reasoning sequence, just before or as the final answer is given."
        ],
        [
          "4",
          "Conditional Visualization and Structural Consequence Mapping",
          "These sentences perform the cognitive function of mentally simulating the outcome of a hypothetical action (such as slicing, folding, or cutting a geometric object) and explicitly describing the resulting structure, intersection, or shape. Included are statements that begin with conditional or hypothetical phrases (\"If I slice...\", \"So, if I fold...\", \"But since the plane is parallel...\") and proceed to map out the geometric or structural consequences of that action. Not included are sentences that merely state facts, definitions, or general properties without simulating a specific action, nor those that summarize, justify, or reflect on the reasoning process. These sentences typically appear in the middle stages of reasoning, where the solver is actively working through possible manipulations to predict or deduce outcomes."
        ],
        [
          "5",
          "Stating the Final or Interim Conclusion",
          "These sentences serve the function of explicitly stating a conclusion, answer, or key result that follows from the preceding reasoning steps. They typically synthesize prior analysis or calculation into a direct answer, hypothesis, or summary judgment (e.g., \"So, the answer is a coin,\" \"So, the probability is 0,\" \"So, maybe the answer is that it's impossible\"). This category includes both definitive answers and tentative or alternative conclusions, but does NOT include the reasoning, calculations, or evidence leading up to the conclusion, nor does it include mere restatements of the problem or intermediate steps. These sentences almost always appear at or near the end of a reasoning segment, marking the culmination of a line of thought or the selection among possible answers."
        ],
        [
          "6",
          "Step-by-Step Arithmetic Computation",
          "These sentences perform explicit, step-by-step calculations to arrive at a numerical result, often breaking down complex arithmetic (multiplication, division, addition, exponentiation, or combinations thereof) into smaller, manageable parts. Included are detailed intermediate computations, mental math breakdowns, and explicit calculation checks (e.g., \"6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024\"). Not included are statements that merely state a formula, set up an equation, or discuss the meaning of a result without actually carrying out the arithmetic. These sentences typically appear in the middle of the reasoning process, immediately after a formula or approach has been selected and before the final answer is synthesized or interpreted."
        ],
        [
          "7",
          "Causal and Mechanistic Explanation Sentences",
          "These sentences articulate the underlying causal or mechanistic relationships that connect events, properties, or processes\u2014typically using structures like \"so,\" \"because,\" \"when...then,\" or \"as a result.\" They serve to explain how or why a particular outcome follows from a set of conditions, often by linking physical, chemical, or logical principles to observed or hypothesized effects. This category includes statements that explicitly describe cause-effect chains or mechanisms, but does NOT include mere observations, restatements of facts, or high-level summaries; these sentences usually appear in the middle of reasoning, after facts are established and before final conclusions are drawn."
        ],
        [
          "8",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or variables that may be relevant to the problem at hand. They typically signal the reasoner's intent to avoid narrow focus or premature closure by acknowledging that more elements should be taken into account (\"I also think about...\", \"I should also think about...\", \"I'm also thinking about...\"). This function is distinct from initial problem analysis or final synthesis; it usually appears after an initial line of reasoning, as the reasoner seeks to ensure completeness or to surface potential overlooked aspects before drawing conclusions. Sentences in this category do not include the actual analysis of the newly introduced factors, nor do they summarize or conclude\u2014they specifically mark the act of expanding the set of considerations."
        ],
        [
          "9",
          "Hypothetical Consequence Generation",
          "These sentences serve the function of generating and articulating possible consequences or downstream effects that could result from a given premise, action, or change in conditions. Included in this category are statements that explicitly use conditional or causal language (e.g., \"if...then...\", \"this could lead to...\", \"which might result in...\") to forecast potential outcomes, both positive and negative, often chaining multiple effects. NOT INCLUDED are sentences that merely state facts, summarize, evaluate likelihood, or propose solutions without explicitly mapping out hypothetical consequences. These sentences typically appear in the middle phase of reasoning, after premises are established and before final conclusions or recommendations are drawn."
        ],
        [
          "10",
          "Problem Identification and Framing",
          "These sentences serve to explicitly state or restate the problem, question, or challenge that the reasoning process will address. This function includes articulating the task, clarifying what needs to be figured out, and sometimes paraphrasing the prompt in the LLM's own words. It does NOT include any analysis, hypothesis generation, solution attempts, or background explanation\u2014only the initial identification and framing of the reasoning target. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations."
        ],
        [
          "11",
          "Cognitive Reset and Reorientation Prompts",
          "These sentences serve as explicit signals that the model is pausing to reset, reconsider, or reorient its approach to the problem. They indicate a deliberate shift in cognitive strategy, often after encountering confusion, impasse, or uncertainty, and precede a new attempt at analysis or a change in perspective. Included are phrases like \"Let me think again,\" \"Let me try to think differently,\" and \"Let me try to visualize it,\" which mark the intention to restart or alter the reasoning process; not included are sentences that actually perform reasoning steps, state conclusions, or summarize findings. These prompts typically appear at transition points\u2014especially after failed or inconclusive reasoning steps\u2014rather than at the beginning or end of a reasoning trace."
        ],
        [
          "12",
          "Local Consistency and Plausibility Evaluation",
          "These sentences serve as immediate, localized assessments of the validity, plausibility, or internal consistency of a just-completed inference, calculation, or line of reasoning. They include both positive confirmations (\"That makes sense,\" \"That seems correct\") and negative rejections or doubts (\"That doesn't make sense,\" \"That doesn't fit,\" \"That doesn't seem right\"), often triggered by a mismatch between expected and actual outcomes. This function is distinct from global solution validation or final answer checking; it operates iteratively throughout the reasoning process, typically appearing immediately after a step or hypothesis is generated, to guide ongoing problem-solving and error correction."
        ],
        [
          "13",
          "Hypothesis Generation and Alternative Possibility Exploration",
          "These sentences serve the function of generating alternative hypotheses or considering different possible explanations, interpretations, or solutions during the reasoning process. They are characterized by tentative language (\"maybe,\" \"wait, maybe,\" \"alternatively, maybe,\" \"or maybe\") and often introduce new candidate ideas or reframe the problem in a different way. This function is distinct from evaluating, selecting, or justifying hypotheses; it is focused solely on proposing or surfacing new possibilities, typically occurring in the exploratory or early-to-middle stages of reasoning before a final answer or conclusion is reached."
        ]
      ],
      "orthogonality": 0.796921968460083,
      "assigned_fraction": 0.8,
      "category_counts": {
        "0": 5,
        "1": 1,
        "2": 2,
        "3": 1,
        "4": 2,
        "5": 0,
        "6": 5,
        "7": 6,
        "8": 3,
        "9": 4,
        "10": 2,
        "11": 3,
        "12": 0,
        "13": 6,
        "None": 10
      },
      "detailed_results": {
        "0": {
          "title": "Generating and Evaluating Concrete Solution Proposals",
          "description": "This function involves the generation of specific, actionable ideas or methods for solving a problem, typically by proposing the use of particular tools, materials, or processes (e.g., \"Maybe I can use a piece of wood or cardboard to make a simple lever...\"). These sentences are characterized by their exploratory, often tentative phrasing (\"Maybe I can use...\", \"Wait, maybe I can...\") and focus on concrete, implementable steps rather than abstract principles or final answers. This category includes the brainstorming of possible solutions or approaches, but does NOT include the evaluation of those solutions' effectiveness, the selection of a final answer, or the explanation of underlying concepts. These proposals usually appear in the middle phase of reasoning, after the problem is understood but before a solution is finalized.",
          "size": 1108,
          "precision": 0.8979591836734694,
          "recall": 0.88,
          "accuracy": 0.89,
          "f1": 0.888888888888889,
          "examples": [
            "Maybe I can use a piece of wood or cardboard to make a simple lever and then use it to lift the block",
            "Wait, maybe I can use a smartphone's microphone to record a simple song and then use a computer to edit it",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a piece of string or a rope to create a wheel, but that seems complicated",
            "Maybe I can use the table to create a shadow or something",
            "Maybe I can use the table to create a shadow or something",
            "Maybe I can use the table to create a shadow or something",
            "Maybe I can use a piece of wood or cardboard to make a slope and then roll the block up it",
            "Maybe I can use a solar panel that's compatible with LED lights, or I can charge the LED lights using a battery",
            "Maybe I can use the language to understand the material, and then use other tools to reinforce my learning",
            "Maybe I can use a larger container for the can",
            "Wait, maybe I can use a smartphone's built-in GPS module, but I can't use it"
          ]
        },
        "1": {
          "title": "Generating and Evaluating Hypotheses or Scenario Reconstructions",
          "description": "This function involves the explicit generation, articulation, and tentative evaluation of possible explanations, scenarios, or solution paths that could account for the facts or constraints of the problem. Sentences in this category typically propose alternative possibilities (\"Maybe...\", \"Alternatively...\", \"Or perhaps...\", \"So, if... then...\") and often reconstruct sequences of events or causal chains to see if they fit the given information. INCLUDED are statements that posit, explore, or compare hypothetical situations or event orders; NOT INCLUDED are definitive conclusions, direct calculations, or mere restatements of the problem. These sentences usually appear in the exploratory or middle phase of reasoning, after initial comprehension but before final answer selection, as the model works through and tests different possible interpretations or solutions.",
          "size": 1534,
          "precision": 0.536,
          "recall": 0.67,
          "accuracy": 0.545,
          "f1": 0.5955555555555556,
          "examples": [
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Wait, but the dinner is five minutes after she let him go, so the shooting is the first event, then she holds him underwater, then she lets him go, and then dinner",
            "So, the woman holds him underwater, then she lets him go, and then five minutes later, they have dinner",
            "Wait, perhaps the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner",
            "But if I move the goat, I have to make sure the wolf isn't left alone with the cabbage",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "But that would mean the shooting happens, then she holds him underwater, then she lets him go, and then dinner",
            "But that would mean the shooting happens, then she holds him underwater, then she lets him go, and then dinner",
            "Wait, but the key is turned, so if it's in the car but not functioning, turning it wouldn't start the car"
          ]
        },
        "2": {
          "title": "Expression of Uncertainty or Doubt About a Prior Assertion",
          "description": "This function serves to explicitly flag uncertainty, doubt, or lack of confidence regarding a preceding statement, hypothesis, or step in the reasoning process. Included are sentences that directly question the accuracy, practicality, correctness, or applicability of a just-made claim (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not sure how that works\"). NOT INCLUDED are general expressions of ignorance (\"I don't know\"), open-ended questions, or statements introducing new information. These sentences typically appear immediately after a tentative claim or explanation, acting as a self-monitoring or error-checking mechanism within the reasoning flow.",
          "size": 1410,
          "precision": 0.9818181818181818,
          "recall": 0.54,
          "accuracy": 0.765,
          "f1": 0.6967741935483871,
          "examples": [
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's practical",
            "But I'm not sure if that's how it works",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure how that works",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's practical",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's true"
          ]
        },
        "3": {
          "title": "Calculating and Articulating the Final Probability via Ratio of Favorable to Total Outcomes",
          "description": "These sentences perform the explicit calculation or articulation of a probability by expressing it as the ratio (or product) of the number of favorable outcomes to the total number of possible outcomes. This function includes statements that set up, compute, or state the final probability formula\u2014often using phrases like \"the probability is the number of favorable outcomes divided by the total number of possible outcomes\" or \"multiply the probabilities of each event.\" It does NOT include the enumeration or derivation of the favorable or total outcomes themselves, nor does it include problem setup, interpretation, or result explanation. These sentences typically appear at or near the culmination of a combinatorial or probabilistic reasoning sequence, just before or as the final answer is given.",
          "size": 1218,
          "precision": 1.0,
          "recall": 0.05,
          "accuracy": 0.525,
          "f1": 0.09523809523809523,
          "examples": [
            "Now, to find the total number of favorable outcomes, I need to multiply the number of ways to choose which die shows the 6 by the number of favorable outcomes for the other four dice",
            "So, to find the number of favorable outcomes, I need to calculate the number of ways to choose 2 even numbers and the number of ways to choose 2 odd numbers, then add them together",
            "Now, to find the probability, I take the number of favorable outcomes divided by the total number of possible outcomes",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 20 / 45",
            "Therefore, the probability that Alice and Bob are on the same team is the number of favorable assignments divided by the total number of assignments for Alice and Bob, which is 3/9 = 1/3",
            "Finally, the probability of rolling a prime sum is the number of favorable outcomes divided by the total number of possible outcomes, which is 15 divided by 36",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 60 / 220",
            "Since these are independent choices, I can multiply them together to get the total number of ways to draw one blue and one red marble",
            "To find the probability, I think I need to calculate the number of favorable outcomes divided by the total number of possible 5-card hands",
            "Finally, to find the probability, I'll divide the number of favorable outcomes by the total number of possible outcomes",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 4 / 10",
            "Since we're drawing 2 of each color, I need to calculate the combinations for each color separately and then multiply them together",
            "So, I need to calculate the number of favorable outcomes divided by the total number of possible outcomes",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 3/10",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes"
          ]
        },
        "4": {
          "title": "Conditional Visualization and Structural Consequence Mapping",
          "description": "These sentences perform the cognitive function of mentally simulating the outcome of a hypothetical action (such as slicing, folding, or cutting a geometric object) and explicitly describing the resulting structure, intersection, or shape. Included are statements that begin with conditional or hypothetical phrases (\"If I slice...\", \"So, if I fold...\", \"But since the plane is parallel...\") and proceed to map out the geometric or structural consequences of that action. Not included are sentences that merely state facts, definitions, or general properties without simulating a specific action, nor those that summarize, justify, or reflect on the reasoning process. These sentences typically appear in the middle stages of reasoning, where the solver is actively working through possible manipulations to predict or deduce outcomes.",
          "size": 1356,
          "precision": 0.9137931034482759,
          "recall": 0.53,
          "accuracy": 0.74,
          "f1": 0.6708860759493671,
          "examples": [
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "So, if I slice it parallel to one face, the plane will intersect the other three faces",
            "Because if you have two opposite triangular faces, and you slice through the center parallel to them, the cross-section should be a square",
            "If I have a tetrahedron, and I slice it with a plane parallel to one of its faces, the plane will intersect the tetrahedron along three edges",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line",
            "If I slice it parallel to one face, the plane will intersect the tetrahedron along a line that's parallel to the edges of that face",
            "If I take a plane through the center and parallel to two opposite faces, it's going to intersect the octahedron along lines that are parallel to the edges of those faces",
            "So, if I slice a cone with a plane parallel to its side, the cross-section is a triangle",
            "If I slice a tetrahedron with a plane that intersects all edges, maybe it's cutting through three edges, forming a triangle",
            "If I have a square, fold it twice diagonally, making a smaller triangle, and then cut off the tip, the cut would be a straight line from one edge to another, but not along the fold lines",
            "So, if I slice it parallel to two opposite faces, the plane will intersect some of the edges of the icosahedron",
            "That makes sense because the plane is parallel to the side, so it's cutting through the cone along a straight line, but since the cone is circular, the intersection is a triangle",
            "Instead, it will intersect the cone along a straight line, but since the plane is parallel to the side, the intersection should be a triangle",
            "If I have a cone, and I slice it with a plane that's parallel to the side, the plane is going to intersect the cone along a line"
          ]
        },
        "5": {
          "title": "Stating the Final or Interim Conclusion",
          "description": "These sentences serve the function of explicitly stating a conclusion, answer, or key result that follows from the preceding reasoning steps. They typically synthesize prior analysis or calculation into a direct answer, hypothesis, or summary judgment (e.g., \"So, the answer is a coin,\" \"So, the probability is 0,\" \"So, maybe the answer is that it's impossible\"). This category includes both definitive answers and tentative or alternative conclusions, but does NOT include the reasoning, calculations, or evidence leading up to the conclusion, nor does it include mere restatements of the problem or intermediate steps. These sentences almost always appear at or near the end of a reasoning segment, marking the culmination of a line of thought or the selection among possible answers.",
          "size": 1094,
          "precision": 0.7878787878787878,
          "recall": 0.78,
          "accuracy": 0.785,
          "f1": 0.7839195979899497,
          "examples": [
            "So, the probability is zero",
            "So, perhaps the answer is the lens",
            "So, the analogy is correct",
            "So, the answer is the lens",
            "So, maybe the answer is the lens",
            "So, maybe the answer is the lens",
            "So, the answer should be day",
            "So, the shooting is the",
            "So, the projection is a triangle",
            "So, the answer should be conscience",
            "So, maybe the answer is that it's impossible",
            "So, maybe the answer is that it's impossible",
            "So, the blank should be \"expression",
            "So, the projection should be a triangle",
            "So, the blank should be \"forest"
          ]
        },
        "6": {
          "title": "Step-by-Step Arithmetic Computation",
          "description": "These sentences perform explicit, step-by-step calculations to arrive at a numerical result, often breaking down complex arithmetic (multiplication, division, addition, exponentiation, or combinations thereof) into smaller, manageable parts. Included are detailed intermediate computations, mental math breakdowns, and explicit calculation checks (e.g., \"6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024\"). Not included are statements that merely state a formula, set up an equation, or discuss the meaning of a result without actually carrying out the arithmetic. These sentences typically appear in the middle of the reasoning process, immediately after a formula or approach has been selected and before the final answer is synthesized or interpreted.",
          "size": 2655,
          "precision": 0.9629629629629629,
          "recall": 0.26,
          "accuracy": 0.625,
          "f1": 0.40944881889763773,
          "examples": [
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "5 \u00d7 6 is 30, 7 \u00d7 8 is 56, so 30 \u00d7 56 is 1680",
            "Let me compute that: 5*600 is 3000, and 5*25 is 125, so 3000 + 125 is 3125",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "Alternatively, 5 \u00d7 5 \u00d7 5 - (5 \u00d7 5) = 125 - 25 = 100",
            "Calculating that: 4 * 3 is 12, and 12 * 5 is 60"
          ]
        },
        "7": {
          "title": "Causal and Mechanistic Explanation Sentences",
          "description": "These sentences articulate the underlying causal or mechanistic relationships that connect events, properties, or processes\u2014typically using structures like \"so,\" \"because,\" \"when...then,\" or \"as a result.\" They serve to explain how or why a particular outcome follows from a set of conditions, often by linking physical, chemical, or logical principles to observed or hypothesized effects. This category includes statements that explicitly describe cause-effect chains or mechanisms, but does NOT include mere observations, restatements of facts, or high-level summaries; these sentences usually appear in the middle of reasoning, after facts are established and before final conclusions are drawn.",
          "size": 1598,
          "precision": 0.8061224489795918,
          "recall": 0.79,
          "accuracy": 0.8,
          "f1": 0.7979797979797979,
          "examples": [
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "But for cooking, the salt lowers the evaporation rate because it reduces the surface tension, so the water can stay in contact with the food longer, which speeds up the cooking process",
            "When it contracts, it releases heat, so its heat capacity decreases, making it feel cooler",
            "This pressure might cause the spoon to cool down more because the heat can't escape as easily",
            "When it contracts, the volume decreases, so the temperature drops, making it feel cooler",
            "When you heat the gas, the energy increases, so the particles move faster, leading to more collisions and expansion",
            "When you cool it, the energy decreases, so the particles slow down, leading to fewer collisions and contraction",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down",
            "At lower temperatures, they slow down, so the density decreases, making the balloon shrink",
            "So, the salt in the food helps to make the food cook faster by reducing the surface tension and increasing the efficiency of heat transfer",
            "At higher temperatures, the thermal energy can overcome the binding forces, allowing electrons to move more freely",
            "If you heat it, the molecules have enough energy to overcome the bonds and melt",
            "So, even though the temperature difference isn't changing proportionally, the tea is cooling faster because the room is getting colder, which affects the cooling rate",
            "The coffee is hotter, so it can transfer heat more effectively, leading to a faster cooling of the coffee and a slower warming of the water",
            "When it contracts, the entropy decreases, leading to heat loss, so it feels cooler"
          ]
        },
        "8": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or variables that may be relevant to the problem at hand. They typically signal the reasoner's intent to avoid narrow focus or premature closure by acknowledging that more elements should be taken into account (\"I also think about...\", \"I should also think about...\", \"I'm also thinking about...\"). This function is distinct from initial problem analysis or final synthesis; it usually appears after an initial line of reasoning, as the reasoner seeks to ensure completeness or to surface potential overlooked aspects before drawing conclusions. Sentences in this category do not include the actual analysis of the newly introduced factors, nor do they summarize or conclude\u2014they specifically mark the act of expanding the set of considerations.",
          "size": 1785,
          "precision": 0.8227848101265823,
          "recall": 0.65,
          "accuracy": 0.755,
          "f1": 0.7262569832402235,
          "examples": [
            "I also think about the temperature",
            "I also think about how",
            "I also think about the environment",
            "I'm also thinking about the challenges",
            "I should also think about the economic impact",
            "I'm also thinking about the role of technology",
            "I'm also thinking about the concept of mobility",
            "I'm also thinking about the historical context",
            "I should also think about the challenges",
            "I also think about the cooking method",
            "I should also think about the scale",
            "I should also think about the wording",
            "I also think about the environmental impact",
            "I'm also thinking about the user interface",
            "I also need to think about the impact on the economy"
          ]
        },
        "9": {
          "title": "Hypothetical Consequence Generation",
          "description": "These sentences serve the function of generating and articulating possible consequences or downstream effects that could result from a given premise, action, or change in conditions. Included in this category are statements that explicitly use conditional or causal language (e.g., \"if...then...\", \"this could lead to...\", \"which might result in...\") to forecast potential outcomes, both positive and negative, often chaining multiple effects. NOT INCLUDED are sentences that merely state facts, summarize, evaluate likelihood, or propose solutions without explicitly mapping out hypothetical consequences. These sentences typically appear in the middle phase of reasoning, after premises are established and before final conclusions or recommendations are drawn.",
          "size": 2623,
          "precision": 1.0,
          "recall": 0.5,
          "accuracy": 0.75,
          "f1": 0.6666666666666666,
          "examples": [
            "Small businesses might face challenges in adjusting to the wage increase, which could affect their ability to maintain jobs and possibly increase their costs, leading to potential issues like higher operational costs or reduced profitability",
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "But if the wage increase is too high, it could lead to people working longer hours or reducing spending, which might have a negative impact on consumer spending",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If the wage increase is too high, small businesses might struggle to make a profit, which could lead to fewer employees and possibly fewer jobs",
            "In terms of economic impacts, if people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "But if these industries are too competitive, it could lead to higher wages and more economic instability",
            "But if they can't invest, they might face economic difficulties, which could lead to migration and job losses elsewhere",
            "It might also create more opportunities for people to work, which could increase workforce participation",
            "This could lead to more demand for recycling and waste management, which might require more resources, potentially affecting energy costs and thus oil prices",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "However, it might also lead to a situation where software is more accessible, which could reduce the need for expensive proprietary software"
          ]
        },
        "10": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve to explicitly state or restate the problem, question, or challenge that the reasoning process will address. This function includes articulating the task, clarifying what needs to be figured out, and sometimes paraphrasing the prompt in the LLM's own words. It does NOT include any analysis, hypothesis generation, solution attempts, or background explanation\u2014only the initial identification and framing of the reasoning target. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations.",
          "size": 836,
          "precision": 0.9444444444444444,
          "recall": 0.51,
          "accuracy": 0.74,
          "f1": 0.6623376623376623,
          "examples": [
            "Okay, so I'm trying to figure out what breaks when you say it",
            "Okay, so I'm trying to figure out why this man used the phone",
            "Okay, so I've come across this riddle, and I want to figure out how it's possible",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I'm trying to figure out how to predict weather patterns using only local observations",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out how to create art without using traditional supplies",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out what the user is asking here",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out what gets bigger when you take away from it"
          ]
        },
        "11": {
          "title": "Cognitive Reset and Reorientation Prompts",
          "description": "These sentences serve as explicit signals that the model is pausing to reset, reconsider, or reorient its approach to the problem. They indicate a deliberate shift in cognitive strategy, often after encountering confusion, impasse, or uncertainty, and precede a new attempt at analysis or a change in perspective. Included are phrases like \"Let me think again,\" \"Let me try to think differently,\" and \"Let me try to visualize it,\" which mark the intention to restart or alter the reasoning process; not included are sentences that actually perform reasoning steps, state conclusions, or summarize findings. These prompts typically appear at transition points\u2014especially after failed or inconclusive reasoning steps\u2014rather than at the beginning or end of a reasoning trace.",
          "size": 1190,
          "precision": 0.9886363636363636,
          "recall": 0.87,
          "accuracy": 0.93,
          "f1": 0.925531914893617,
          "examples": [
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think about this",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me try to think differently",
            "Let me think again",
            "Let me think"
          ]
        },
        "12": {
          "title": "Local Consistency and Plausibility Evaluation",
          "description": "These sentences serve as immediate, localized assessments of the validity, plausibility, or internal consistency of a just-completed inference, calculation, or line of reasoning. They include both positive confirmations (\"That makes sense,\" \"That seems correct\") and negative rejections or doubts (\"That doesn't make sense,\" \"That doesn't fit,\" \"That doesn't seem right\"), often triggered by a mismatch between expected and actual outcomes. This function is distinct from global solution validation or final answer checking; it operates iteratively throughout the reasoning process, typically appearing immediately after a step or hypothesis is generated, to guide ongoing problem-solving and error correction.",
          "size": 1125,
          "precision": 0.8970588235294118,
          "recall": 0.61,
          "accuracy": 0.77,
          "f1": 0.7261904761904763,
          "examples": [
            "Wait, that doesn't seem right",
            "Wait, that doesn't seem right",
            "Hmm, that might not make sense",
            "Hmm, that might make sense",
            "That doesn't seem right",
            "That seems correct",
            "Hmm, that doesn't make sense either",
            "That doesn't make sense",
            "That doesn't make sense",
            "That doesn't make sense",
            "So, that doesn't work",
            "That doesn't make sense",
            "That doesn't make sense",
            "That doesn't make sense",
            "That seems right"
          ]
        },
        "13": {
          "title": "Hypothesis Generation and Alternative Possibility Exploration",
          "description": "These sentences serve the function of generating alternative hypotheses or considering different possible explanations, interpretations, or solutions during the reasoning process. They are characterized by tentative language (\"maybe,\" \"wait, maybe,\" \"alternatively, maybe,\" \"or maybe\") and often introduce new candidate ideas or reframe the problem in a different way. This function is distinct from evaluating, selecting, or justifying hypotheses; it is focused solely on proposing or surfacing new possibilities, typically occurring in the exploratory or early-to-middle stages of reasoning before a final answer or conclusion is reached.",
          "size": 1314,
          "precision": 0.8807339449541285,
          "recall": 0.96,
          "accuracy": 0.915,
          "f1": 0.9186602870813397,
          "examples": [
            "Hmm, maybe it's a different shape",
            "Maybe it's a different configuration",
            "Wait, maybe it's about a negative number",
            "Wait, maybe it's simpler",
            "Wait, maybe it's simpler",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's something else",
            "Wait, maybe it's about a mathematical concept",
            "Wait, maybe it's a circle",
            "Wait, maybe it's a circle",
            "Maybe it's the opposite",
            "Wait, maybe it's about a clock",
            "Wait, maybe it's simpler",
            "Maybe it's alternating or something"
          ]
        }
      }
    },
    "15": {
      "accuracy": 0.767,
      "categories": [
        [
          "0",
          "Hypothetical Consequence Generation",
          "This function involves generating possible downstream effects or outcomes that could result from a given condition, action, or change, typically using \"if...then...\" or \"might/could lead to...\" constructions. Included are sentences that explicitly speculate about what could happen as a result of a scenario, policy, or variable\u2014often chaining multiple consequences (\"which could lead to...\"). Not included are sentences that merely state facts, describe current situations, or summarize conclusions without positing hypothetical outcomes. These sentences usually appear in the middle stages of reasoning, after a scenario is introduced and before a final synthesis or judgment, serving to explore the causal landscape and map out potential implications."
        ],
        [
          "1",
          "Stating the Final or Provisional Conclusion",
          "These sentences explicitly articulate the answer, solution, or main inference reached at the end of a reasoning process or sub-process. They typically synthesize prior analysis into a direct response, often using phrases like \"So, the answer is...\", \"So, the blank should be...\", or \"So, the probability is...\". INCLUDED are statements that directly present the outcome or main claim, whether definite or hedged (\"maybe\", \"probably\"), and sometimes brief justifications (\"So, the analogy holds\"). NOT INCLUDED are intermediate steps, hypothesis generation, or statements that merely summarize evidence without committing to a conclusion. These sentences almost always appear at or near the end of a reasoning trace or after a major reasoning segment."
        ],
        [
          "2",
          "Problem Identification and Framing",
          "These sentences serve to explicitly state or restate the problem, question, or puzzle that the reasoning process will address. They mark the initial step in reasoning, where the LLM clarifies the task, frames the inquiry, or signals the transition into problem-solving mode. INCLUDED are sentences that paraphrase, quote, or summarize the problem or question to be solved, often using phrases like \"I'm trying to figure out...\" or \"I need to figure out...\". NOT INCLUDED are sentences that propose solutions, analyze details, reason through possibilities, or reflect on the reasoning process itself. These sentences almost always appear at the very beginning of a reasoning trace, establishing the context for all subsequent cognitive operations."
        ],
        [
          "3",
          "Generating and Proposing Alternative Hypotheses",
          "These sentences serve the function of actively generating, proposing, or entertaining alternative hypotheses, interpretations, or candidate solutions in response to uncertainty or incomplete information. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" \"wait, maybe\") and often introduce new possibilities for consideration, sometimes explicitly contrasting with previous ideas. This function is distinct from evaluating, selecting, or justifying hypotheses (which would involve assessment or argumentation), and from merely restating the problem or summarizing options. Such sentences typically appear in the exploratory or divergent phase of reasoning, often after an initial idea has been questioned or found lacking, and before a final answer is settled upon."
        ],
        [
          "4",
          "Metacognitive Pausing and Reorientation",
          "These sentences serve as explicit metacognitive markers where the reasoner pauses to reflect, reconsider, or reorient their approach to the problem. They indicate a temporary halt in forward reasoning to either reassess prior steps, seek alternative perspectives, or mentally regroup before proceeding. Included are phrases that signal internal deliberation or a shift in strategy (e.g., \"Let me think again,\" \"Let me try to think differently\"), but NOT sentences that advance the solution, state facts, or directly analyze the problem. These typically appear at transition points\u2014after an impasse, uncertainty, or the completion of a reasoning sub-step\u2014rather than at the very start or end of the reasoning process."
        ],
        [
          "5",
          "Geometric Conditional Visualization and Inference",
          "This function involves conditionally visualizing and inferring the geometric outcome of a specific operation (such as slicing, folding, or connecting elements) on a shape, typically using \"if...then...\" or \"so...\" constructions. Included are sentences that predict or describe the resulting geometric feature (e.g., cross-section, intersection, new face) based on a stated manipulation or condition, often referencing the relationship between the operation and the shape's structure. NOT INCLUDED are general statements about properties, definitions, or unrelated reasoning steps; these sentences specifically articulate the expected geometric result of a hypothetical or described action, and they most often appear in the middle stages of reasoning as the model works through possible outcomes."
        ],
        [
          "6",
          "Local Hypothesis Evaluation (Plausibility Judgments)",
          "These sentences serve as explicit, localized evaluations of the plausibility, correctness, or fit of a just-considered hypothesis, candidate answer, or reasoning step. Included are brief affirmations or rejections (e.g., \"That makes sense,\" \"That doesn't fit,\" \"That seems right,\" \"So that's not it\") that directly follow the consideration of a specific possibility, functioning as immediate feedback or checkpoints within the reasoning process. Not included are initial hypothesis generation, detailed explanations, or final conclusions\u2014these sentences typically appear after a candidate is proposed but before moving on to the next possibility or synthesizing an overall answer."
        ],
        [
          "7",
          "Error Checking and Reconsideration Interrupts",
          "These sentences serve as explicit cognitive \"interrupts\" where the model pauses its current line of reasoning to question, double-check, or reconsider a prior step, assumption, or conclusion. This function includes expressions of doubt, requests for clarification, or prompts to re-examine the logic or data (e.g., \"Wait, but is that correct?\", \"But wait, let me think again\", \"Wait, but what about...\"). It does NOT include initial problem analysis, straightforward calculations, or final conclusions. These sentences typically appear mid-reasoning, often immediately after a tentative inference or before proceeding to the next step, acting as self-monitoring checkpoints to prevent or catch errors."
        ],
        [
          "8",
          "Analogical Structure Mapping and Relationship Elucidation",
          "This function involves explicitly identifying, mapping, or articulating the structural or relational correspondence between elements in analogy, classification, or part-whole reasoning tasks. Sentences in this category state or clarify how one item relates to another (e.g., \"X is a part of Y,\" \"A is to B as C is to D,\" \"X is a type of Y,\" \"X is the cause, Y is the effect\"), often using comparative or explanatory language. INCLUDED are statements that directly describe the relationship or mapping between items or categories; NOT INCLUDED are mere listings of items, unrelated factual statements, or procedural steps. These sentences typically appear in the middle of reasoning traces, after initial consideration of options and before final answer selection, serving to crystallize the underlying relationship that justifies a choice."
        ],
        [
          "9",
          "Generating Alternative Solution Proposals",
          "These sentences serve the function of brainstorming and proposing possible alternative methods, tools, or strategies to solve a problem or achieve a subgoal. Included are explicit suggestions for actions or resources (often prefaced by \"maybe I can use...\", \"another idea is...\", \"for example, I can...\", \"wait, maybe...\"), typically involving creative or lateral thinking about available options. Not included are evaluations, selections, or justifications of these options, nor are they summaries, explanations, or step-by-step procedural breakdowns. These sentences usually appear after the problem is understood but before a final plan is chosen, occupying the ideation or divergent thinking phase of reasoning."
        ],
        [
          "10",
          "Generating and Evaluating Alternative Hypotheses",
          "These sentences serve the function of proposing possible explanations, scenarios, or interpretations that could account for the facts or resolve ambiguities in the problem. They typically introduce speculative reasoning using phrases like \"maybe,\" \"perhaps,\" \"alternatively,\" \"or perhaps,\" or \"so,\" and often consider multiple mutually exclusive options. This function is distinct from summarizing, recalling facts, or drawing final conclusions; it is focused on the creative exploration of different possibilities, usually appearing in the exploratory or middle phase of reasoning before a final answer is selected."
        ],
        [
          "11",
          "Stepwise Calculation and Intermediate Result Reporting",
          "These sentences explicitly perform and report individual arithmetic or algebraic calculations as intermediate steps within a larger problem-solving process. They include direct computations (e.g., \"6 \u00d7 7 is 42\"), chained calculations (\"210 \u00d7 13 = 2730\"), and breakdowns of multi-step operations, often with brief justifications or clarifications. This category does NOT include sentences that merely state final answers, set up equations without computing, or discuss strategies without performing calculations. These sentences typically appear in the middle of reasoning traces, serving to transparently show the working-out of sub-results before synthesis or conclusion."
        ],
        [
          "12",
          "Causal-Mechanistic Explanation Sentences",
          "These sentences articulate specific cause-and-effect relationships or mechanisms underlying a phenomenon, often using \"so,\" \"because,\" or similar connectors to link an action or condition to its direct consequence. Included are statements that explicitly describe how or why one state leads to another (e.g., \"The coffee is hotter, so it can transfer heat more effectively\"), focusing on the physical, chemical, or logical process connecting them. Not included are general descriptions, definitions, or statements of fact that do not specify a causal or mechanistic link; these sentences typically appear in the middle or explanatory phase of reasoning, after initial problem setup and before final conclusions."
        ],
        [
          "13",
          "Explicit Expression of Uncertainty or Doubt",
          "These sentences serve to explicitly signal the model's uncertainty, doubt, or lack of confidence regarding a preceding claim, inference, or step in the reasoning process. Included are statements that directly question the accuracy, practicality, sufficiency, or correctness of a just-made assertion or hypothesis (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not entirely sure\"). NOT included are general hedges, open-ended questions, or expressions of ignorance that do not directly reference a specific prior claim. These sentences typically appear immediately after a proposed idea or partial answer, functioning as a metacognitive check before proceeding further in the reasoning."
        ],
        [
          "14",
          "Expanding the Scope of Considerations",
          "These sentences serve the cognitive function of explicitly broadening the set of factors, variables, or perspectives being considered in the reasoning process. They introduce additional relevant aspects\u2014such as environmental, economic, technological, or contextual factors\u2014that may influence the answer or enrich the analysis. This function is distinct from generating solutions, making calculations, or drawing conclusions; it is specifically about augmenting the conceptual landscape before or during analysis, often appearing after an initial line of reasoning to ensure comprehensiveness or multidimensionality."
        ]
      ],
      "orthogonality": 0.7973431348800659,
      "assigned_fraction": 0.94,
      "category_counts": {
        "0": 5,
        "1": 2,
        "2": 5,
        "3": 3,
        "4": 2,
        "5": 2,
        "6": 1,
        "7": 5,
        "8": 1,
        "9": 4,
        "10": 3,
        "11": 6,
        "12": 4,
        "13": 2,
        "14": 2,
        "None": 3
      },
      "detailed_results": {
        "0": {
          "title": "Hypothetical Consequence Generation",
          "description": "This function involves generating possible downstream effects or outcomes that could result from a given condition, action, or change, typically using \"if...then...\" or \"might/could lead to...\" constructions. Included are sentences that explicitly speculate about what could happen as a result of a scenario, policy, or variable\u2014often chaining multiple consequences (\"which could lead to...\"). Not included are sentences that merely state facts, describe current situations, or summarize conclusions without positing hypothetical outcomes. These sentences usually appear in the middle stages of reasoning, after a scenario is introduced and before a final synthesis or judgment, serving to explore the causal landscape and map out potential implications.",
          "size": 2437,
          "precision": 0.9295774647887324,
          "recall": 0.66,
          "accuracy": 0.805,
          "f1": 0.7719298245614035,
          "examples": [
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If public transport is free, it might create a more competitive job market, but it could also lead to a more efficient allocation of resources",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "Free education might lead to a more educated and informed society, which could reduce social inequality and improve public welfare",
            "If meat is reduced, it might affect the carbon footprint of certain industries, like meat processing, which could lead to more emissions",
            "If meat is reduced, it might affect the demand for certain products, leading to changes in supply chains and potentially higher prices for other goods",
            "If defense is a big part of the economy, less spending might mean less investment in trade routes and infrastructure, which could affect global trade patterns",
            "However, it might also lead to a situation where software is more accessible, which could reduce the need for expensive proprietary software",
            "But if these industries are too competitive, it could lead to higher wages and more economic instability",
            "In terms of social equity, free public transport could lead to a more equal distribution of resources, but it might also lead to a more unequal distribution if the cost is too high",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets"
          ]
        },
        "1": {
          "title": "Stating the Final or Provisional Conclusion",
          "description": "These sentences explicitly articulate the answer, solution, or main inference reached at the end of a reasoning process or sub-process. They typically synthesize prior analysis into a direct response, often using phrases like \"So, the answer is...\", \"So, the blank should be...\", or \"So, the probability is...\". INCLUDED are statements that directly present the outcome or main claim, whether definite or hedged (\"maybe\", \"probably\"), and sometimes brief justifications (\"So, the analogy holds\"). NOT INCLUDED are intermediate steps, hypothesis generation, or statements that merely summarize evidence without committing to a conclusion. These sentences almost always appear at or near the end of a reasoning trace or after a major reasoning segment.",
          "size": 857,
          "precision": 0.8837209302325582,
          "recall": 0.76,
          "accuracy": 0.83,
          "f1": 0.8172043010752689,
          "examples": [
            "So, the probability is zero",
            "So, perhaps the answer is the lens",
            "So, the analogy is correct",
            "So, the answer is the lens",
            "So, maybe the answer is the lens",
            "So, maybe the answer is the lens",
            "So, the projection is a triangle",
            "So, the shooting is the",
            "So, the projection should be a triangle",
            "So, the answer should be day",
            "So, the blank should be \"expression",
            "So, the answer should be conscience",
            "So, the blank should be \"forest",
            "So, 1 is the answer",
            "So, maybe the shadow is a circle"
          ]
        },
        "2": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve to explicitly state or restate the problem, question, or puzzle that the reasoning process will address. They mark the initial step in reasoning, where the LLM clarifies the task, frames the inquiry, or signals the transition into problem-solving mode. INCLUDED are sentences that paraphrase, quote, or summarize the problem or question to be solved, often using phrases like \"I'm trying to figure out...\" or \"I need to figure out...\". NOT INCLUDED are sentences that propose solutions, analyze details, reason through possibilities, or reflect on the reasoning process itself. These sentences almost always appear at the very beginning of a reasoning trace, establishing the context for all subsequent cognitive operations.",
          "size": 828,
          "precision": 0.9487179487179487,
          "recall": 0.74,
          "accuracy": 0.85,
          "f1": 0.8314606741573033,
          "examples": [
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I'm trying to figure out what breaks when you say it",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I'm trying to figure out this riddle: \"Forward I'm heavy, but backward I'm not",
            "Okay, so I'm trying to figure out this riddle: \"There is a house with four walls facing south",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out this race question: \"You pass the person in second place",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I need to figure out the analogy here",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic puzzle"
          ]
        },
        "3": {
          "title": "Generating and Proposing Alternative Hypotheses",
          "description": "These sentences serve the function of actively generating, proposing, or entertaining alternative hypotheses, interpretations, or candidate solutions in response to uncertainty or incomplete information. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" \"wait, maybe\") and often introduce new possibilities for consideration, sometimes explicitly contrasting with previous ideas. This function is distinct from evaluating, selecting, or justifying hypotheses (which would involve assessment or argumentation), and from merely restating the problem or summarizing options. Such sentences typically appear in the exploratory or divergent phase of reasoning, often after an initial idea has been questioned or found lacking, and before a final answer is settled upon.",
          "size": 1360,
          "precision": 0.8761904761904762,
          "recall": 0.92,
          "accuracy": 0.895,
          "f1": 0.8975609756097561,
          "examples": [
            "Hmm, maybe it's a different shape",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's a stage manager or something else"
          ]
        },
        "4": {
          "title": "Metacognitive Pausing and Reorientation",
          "description": "These sentences serve as explicit metacognitive markers where the reasoner pauses to reflect, reconsider, or reorient their approach to the problem. They indicate a temporary halt in forward reasoning to either reassess prior steps, seek alternative perspectives, or mentally regroup before proceeding. Included are phrases that signal internal deliberation or a shift in strategy (e.g., \"Let me think again,\" \"Let me try to think differently\"), but NOT sentences that advance the solution, state facts, or directly analyze the problem. These typically appear at transition points\u2014after an impasse, uncertainty, or the completion of a reasoning sub-step\u2014rather than at the very start or end of the reasoning process.",
          "size": 1113,
          "precision": 0.7450980392156863,
          "recall": 0.38,
          "accuracy": 0.625,
          "f1": 0.5033112582781457,
          "examples": [
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think about this",
            "Let me think about it again",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think about the structure again",
            "Let me think again",
            "Let me try to think about this differently",
            "Let me think about why",
            "Let me think"
          ]
        },
        "5": {
          "title": "Geometric Conditional Visualization and Inference",
          "description": "This function involves conditionally visualizing and inferring the geometric outcome of a specific operation (such as slicing, folding, or connecting elements) on a shape, typically using \"if...then...\" or \"so...\" constructions. Included are sentences that predict or describe the resulting geometric feature (e.g., cross-section, intersection, new face) based on a stated manipulation or condition, often referencing the relationship between the operation and the shape's structure. NOT INCLUDED are general statements about properties, definitions, or unrelated reasoning steps; these sentences specifically articulate the expected geometric result of a hypothetical or described action, and they most often appear in the middle stages of reasoning as the model works through possible outcomes.",
          "size": 1354,
          "precision": 0.9807692307692307,
          "recall": 0.51,
          "accuracy": 0.75,
          "f1": 0.6710526315789475,
          "examples": [
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "So, if I slice a cone with a plane parallel to its side, the cross-section is a triangle",
            "If I have a tetrahedron, and I slice it with a plane parallel to one of its faces, the plane will intersect the tetrahedron along three edges",
            "If I slice a tetrahedron with a plane that intersects all edges, maybe it's cutting through three edges, forming a triangle",
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "If I slice it parallel to one face, the plane will intersect the tetrahedron along a line that's parallel to the edges of that face",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line",
            "Since an octahedron has eight triangular faces, each face center is connected to four others, which matches the cube's face adjacency",
            "Wait, but in a tetrahedron, each face is a triangle, and the opposite edge is connected to the other two vertices",
            "So, after three folds, the hexagon is folded into a shape with three new faces, each corresponding to a fold",
            "If I take a plane through the center and parallel to two opposite faces, it's going to intersect the octahedron along lines that are parallel to the edges of those faces",
            "That makes sense because the plane is parallel to the side, so it's cutting through the cone along a straight line, but since the cone is circular, the intersection is a triangle",
            "But since the plane is parallel to the side, the intersection should be a straight line, but because the cone is circular, the cross-section is a triangle",
            "So, if I slice it parallel to one face, the plane will intersect the other three faces",
            "Each face center is connected to four other face centers, which would correspond to the edges of the octahedron"
          ]
        },
        "6": {
          "title": "Local Hypothesis Evaluation (Plausibility Judgments)",
          "description": "These sentences serve as explicit, localized evaluations of the plausibility, correctness, or fit of a just-considered hypothesis, candidate answer, or reasoning step. Included are brief affirmations or rejections (e.g., \"That makes sense,\" \"That doesn't fit,\" \"That seems right,\" \"So that's not it\") that directly follow the consideration of a specific possibility, functioning as immediate feedback or checkpoints within the reasoning process. Not included are initial hypothesis generation, detailed explanations, or final conclusions\u2014these sentences typically appear after a candidate is proposed but before moving on to the next possibility or synthesizing an overall answer.",
          "size": 908,
          "precision": 0.9041095890410958,
          "recall": 0.66,
          "accuracy": 0.795,
          "f1": 0.7630057803468209,
          "examples": [
            "That doesn't seem right",
            "That doesn't seem right",
            "That's not enough",
            "Hmm, that doesn't seem right",
            "Hmm, that might not make sense",
            "Hmm, that doesn't make sense either",
            "Hmm, that's still not a word",
            "Hmm, that might make sense",
            "That doesn't make sense",
            "That doesn't make sense",
            "That doesn't make sense",
            "That makes sense",
            "That doesn't make sense",
            "That doesn't make sense",
            "That doesn't make sense"
          ]
        },
        "7": {
          "title": "Error Checking and Reconsideration Interrupts",
          "description": "These sentences serve as explicit cognitive \"interrupts\" where the model pauses its current line of reasoning to question, double-check, or reconsider a prior step, assumption, or conclusion. This function includes expressions of doubt, requests for clarification, or prompts to re-examine the logic or data (e.g., \"Wait, but is that correct?\", \"But wait, let me think again\", \"Wait, but what about...\"). It does NOT include initial problem analysis, straightforward calculations, or final conclusions. These sentences typically appear mid-reasoning, often immediately after a tentative inference or before proceeding to the next step, acting as self-monitoring checkpoints to prevent or catch errors.",
          "size": 759,
          "precision": 0.9113924050632911,
          "recall": 0.72,
          "accuracy": 0.825,
          "f1": 0.8044692737430168,
          "examples": [
            "Wait, but is that correct",
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but let me think again",
            "Wait, but hold on",
            "But wait, is that correct",
            "Wait, but how exactly",
            "Wait, but the question is about the aperture",
            "Wait, but the question is about the aperture",
            "But wait, is that possible",
            "But wait, hold on",
            "Wait, but hold on",
            "Wait, but what about the technology",
            "Wait, but the user said the opposite",
            "But wait, is that the case"
          ]
        },
        "8": {
          "title": "Analogical Structure Mapping and Relationship Elucidation",
          "description": "This function involves explicitly identifying, mapping, or articulating the structural or relational correspondence between elements in analogy, classification, or part-whole reasoning tasks. Sentences in this category state or clarify how one item relates to another (e.g., \"X is a part of Y,\" \"A is to B as C is to D,\" \"X is a type of Y,\" \"X is the cause, Y is the effect\"), often using comparative or explanatory language. INCLUDED are statements that directly describe the relationship or mapping between items or categories; NOT INCLUDED are mere listings of items, unrelated factual statements, or procedural steps. These sentences typically appear in the middle of reasoning traces, after initial consideration of options and before final answer selection, serving to crystallize the underlying relationship that justifies a choice.",
          "size": 1266,
          "precision": 0.84375,
          "recall": 0.54,
          "accuracy": 0.72,
          "f1": 0.6585365853658537,
          "examples": [
            "So, \"forest\" is a living organism, and \"forest floor\" is a part of a forest",
            "So leaf is a single leaf, branch is a branch, tree is a tree, forest is a forest",
            "\" Because \"paint\" is a medium, and \"expression\" is a form of artistic expression",
            "RADAR:\n- R is a consonant, A is a vowel, D is a consonant, A is a vowel, R is a consonant",
            "LEVEL:\n- L is a consonant, E is a vowel, V is a consonant, E is a vowel, L is a consonant",
            "Also, \"wing\" is a part of a plane, so it's a good fit",
            "So, wheel is a part of the car, and leg is a part of the body",
            "Similarly, \"scene\" is the part, and \"scene number\" is the next part",
            "So, the analogy would be Spine : Book :: Kiel : Cover, because the keel is the middle part of a boat, and the spine is the middle part of a book",
            "Similarly, a tree is associated with a forest, which is a living organism",
            "Wait, another angle: in the context of music, a song is a piece of music, and lyrics are the words",
            "\"Forest\" is a living organism, so that fits",
            "O is a vowel, T is a consonant, F is a consonant, S is a consonant, E is a vowel",
            "Wait, another angle: in the context of music, a song is a piece of music, and verses are parts of a song",
            "M is a consonant, T is a vowel, W is a consonant, T is a vowel"
          ]
        },
        "9": {
          "title": "Generating Alternative Solution Proposals",
          "description": "These sentences serve the function of brainstorming and proposing possible alternative methods, tools, or strategies to solve a problem or achieve a subgoal. Included are explicit suggestions for actions or resources (often prefaced by \"maybe I can use...\", \"another idea is...\", \"for example, I can...\", \"wait, maybe...\"), typically involving creative or lateral thinking about available options. Not included are evaluations, selections, or justifications of these options, nor are they summaries, explanations, or step-by-step procedural breakdowns. These sentences usually appear after the problem is understood but before a final plan is chosen, occupying the ideation or divergent thinking phase of reasoning.",
          "size": 971,
          "precision": 0.9420289855072463,
          "recall": 0.65,
          "accuracy": 0.805,
          "f1": 0.7692307692307692,
          "examples": [
            "Wait, maybe I can use a smartphone's microphone to record a simple song and then use a computer to edit it",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Another idea: maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Maybe I can use a piece of wood or cardboard to make a simple lever and then use it to lift the block",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a piece of string or a rope to create a wheel, but that seems complicated",
            "Maybe I can use a solar panel that's compatible with LED lights, or I can charge the LED lights using a battery",
            "Maybe I can use a combination of sand and something else, like a net or a sieve, to make the system more efficient",
            "Maybe I can use a larger container made of sand, like a barrel,",
            "Maybe I can use a rainwater harvesting system, a smart irrigation system, or even a vertical garden setup",
            "Maybe something like Canva or other music design apps that I can use to create a basic"
          ]
        },
        "10": {
          "title": "Generating and Evaluating Alternative Hypotheses",
          "description": "These sentences serve the function of proposing possible explanations, scenarios, or interpretations that could account for the facts or resolve ambiguities in the problem. They typically introduce speculative reasoning using phrases like \"maybe,\" \"perhaps,\" \"alternatively,\" \"or perhaps,\" or \"so,\" and often consider multiple mutually exclusive options. This function is distinct from summarizing, recalling facts, or drawing final conclusions; it is focused on the creative exploration of different possibilities, usually appearing in the exploratory or middle phase of reasoning before a final answer is selected.",
          "size": 1474,
          "precision": 0.54,
          "recall": 0.27,
          "accuracy": 0.52,
          "f1": 0.36,
          "examples": [
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Wait, but the dinner is five minutes after she let him go, so the shooting is the first event, then she holds him underwater, then she lets him go, and then dinner",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "So, the woman holds him underwater, then she lets him go, and then five minutes later, they have dinner",
            "Wait, perhaps the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner",
            "Alternatively, a bicycle is on the ground when you're facing forward, so it's heavy, and when you're facing backward, you're still on the ground, so it's not heavy",
            "Maybe the riddle is trying to say that the man is an albatross, and he's taking a bite of albatross soup, but that's not possible because he's a bird",
            "Wait, maybe the hotel is a place where he's actually living, but he's driving towards it, but the hotel is in a different country",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car"
          ]
        },
        "11": {
          "title": "Stepwise Calculation and Intermediate Result Reporting",
          "description": "These sentences explicitly perform and report individual arithmetic or algebraic calculations as intermediate steps within a larger problem-solving process. They include direct computations (e.g., \"6 \u00d7 7 is 42\"), chained calculations (\"210 \u00d7 13 = 2730\"), and breakdowns of multi-step operations, often with brief justifications or clarifications. This category does NOT include sentences that merely state final answers, set up equations without computing, or discuss strategies without performing calculations. These sentences typically appear in the middle of reasoning traces, serving to transparently show the working-out of sub-results before synthesis or conclusion.",
          "size": 3293,
          "precision": 1.0,
          "recall": 0.44,
          "accuracy": 0.72,
          "f1": 0.6111111111111112,
          "examples": [
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "5 \u00d7 6 is 30, 7 \u00d7 8 is 56, so 30 \u00d7 56 is 1680",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "So, 3125 is 5^5 and 7776 is 2^5 * 3^5",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "Let's see: 9 + 9 is 18, divided by 9 is 2, then 9 * 2 is 18",
            "4^2 is 16, 4^3 is 64, 4^4 is 256, 4^5 is 1024, and 4^6 is 4096"
          ]
        },
        "12": {
          "title": "Causal-Mechanistic Explanation Sentences",
          "description": "These sentences articulate specific cause-and-effect relationships or mechanisms underlying a phenomenon, often using \"so,\" \"because,\" or similar connectors to link an action or condition to its direct consequence. Included are statements that explicitly describe how or why one state leads to another (e.g., \"The coffee is hotter, so it can transfer heat more effectively\"), focusing on the physical, chemical, or logical process connecting them. Not included are general descriptions, definitions, or statements of fact that do not specify a causal or mechanistic link; these sentences typically appear in the middle or explanatory phase of reasoning, after initial problem setup and before final conclusions.",
          "size": 1597,
          "precision": 0.7840909090909091,
          "recall": 0.69,
          "accuracy": 0.75,
          "f1": 0.7340425531914891,
          "examples": [
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "The inside of the fridge is at a lower temperature than the outside, so when the refrigerant expands, it's pushing against the cooler air, which makes the back feel warm",
            "But in an oven, the air is heated, so the food stays warm, but the air is moving around the food, which might cause the food to cool from the inside",
            "In a microwave, the food is at a lower temperature than the surrounding air, so it cools from the outside",
            "In a microwave, the food is at a higher temperature than the surrounding air, so it would cool from the inside",
            "When it contracts, it releases heat, so its heat capacity decreases, making it feel cooler",
            "The water is gaining heat, but the coffee is losing heat, so the water warms up more quickly",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down",
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "So the rubber band is absorbing heat from the surroundings, which makes it feel warmer",
            "Since the water is cooler, it can only absorb heat from the coffee, which is hotter, so the water warms up",
            "As the sun sets, the light is more spread out, so the leaves absorb more of the longer wavelengths, making them appear yellow or",
            "In an oven, the food is being kept warm by the heating of the air, so it doesn't cool as much from the inside"
          ]
        },
        "13": {
          "title": "Explicit Expression of Uncertainty or Doubt",
          "description": "These sentences serve to explicitly signal the model's uncertainty, doubt, or lack of confidence regarding a preceding claim, inference, or step in the reasoning process. Included are statements that directly question the accuracy, practicality, sufficiency, or correctness of a just-made assertion or hypothesis (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not entirely sure\"). NOT included are general hedges, open-ended questions, or expressions of ignorance that do not directly reference a specific prior claim. These sentences typically appear immediately after a proposed idea or partial answer, functioning as a metacognitive check before proceeding further in the reasoning.",
          "size": 1187,
          "precision": 0.9846153846153847,
          "recall": 0.64,
          "accuracy": 0.815,
          "f1": 0.7757575757575756,
          "examples": [
            "But I'm not sure how that works",
            "But I'm not sure if that's practical",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not certain about that",
            "But I'm not sure how that works exactly",
            "But I'm not sure if that's true",
            "But I'm not sure how that works",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary"
          ]
        },
        "14": {
          "title": "Expanding the Scope of Considerations",
          "description": "These sentences serve the cognitive function of explicitly broadening the set of factors, variables, or perspectives being considered in the reasoning process. They introduce additional relevant aspects\u2014such as environmental, economic, technological, or contextual factors\u2014that may influence the answer or enrich the analysis. This function is distinct from generating solutions, making calculations, or drawing conclusions; it is specifically about augmenting the conceptual landscape before or during analysis, often appearing after an initial line of reasoning to ensure comprehensiveness or multidimensionality.",
          "size": 1442,
          "precision": 0.8333333333333334,
          "recall": 0.75,
          "accuracy": 0.8,
          "f1": 0.7894736842105262,
          "examples": [
            "I also think about the temperature",
            "I also think about the environment",
            "I'm also thinking about the role of technology",
            "I'm also thinking about the concept of mobility",
            "I'm also thinking about the historical context",
            "I also think about the cooking method",
            "I'm also thinking about the concept of heat capacity",
            "I'm also thinking about the concept of elasticity",
            "I'm also thinking about the challenges",
            "I also think about the environmental impact",
            "I also think about the concept of solvation",
            "I'm also thinking about the role of temperature in decomposition",
            "I also think about the environment",
            "I also think about how",
            "I'm also thinking about the impact on education"
          ]
        }
      }
    },
    "16": {
      "accuracy": 0.755625,
      "categories": [
        [
          "0",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, dimensions, or perspectives that may be relevant to the problem at hand. Included in this category are statements that signal the deliberate inclusion of further considerations\u2014such as impacts, variables, or implications\u2014beyond those already discussed, often using phrases like \"I'm also thinking about...\" or \"I also think about...\". This function typically appears after an initial line of reasoning or analysis, marking a transition where the model ensures comprehensiveness or multidimensionality, but does not itself perform evaluation, calculation, or synthesis of these factors. Sentences that merely elaborate on already-introduced points, or that summarize, conclude, or directly solve the problem, are not included."
        ],
        [
          "1",
          "Consistency and Plausibility Evaluation Statements",
          "These sentences explicitly assess whether a prior statement, inference, or step \"makes sense,\" \"seems right,\" \"fits,\" or is \"correct,\" or conversely, whether it \"doesn't make sense,\" \"doesn't fit,\" \"doesn't seem right,\" or is \"contradictory.\" This function serves as an internal checkpoint, where the reasoner evaluates the plausibility, coherence, or correctness of a just-completed or considered idea, often immediately after a calculation, deduction, or recall of information. Included are direct judgments of sense, fit, or correctness; NOT included are explicit error corrections, new calculations, or statements that merely restate facts without evaluative language. These typically appear after a reasoning step, acting as a self-monitoring mechanism before proceeding."
        ],
        [
          "2",
          "Causal or Mechanistic Explanation of Intermediate Steps",
          "These sentences articulate the underlying causal, physical, or mechanistic processes that connect premises to conclusions within a reasoning chain. They explain *how* or *why* a particular effect occurs, often by describing interactions between entities, changes in properties, or the flow of energy or matter. Included are statements that detail the step-by-step mechanisms (e.g., \"Heating increases their kinetic energy, causing them to move faster and collide more\"), but NOT mere restatements of facts, final answers, or high-level summaries. These sentences typically appear in the middle of reasoning traces, serving as the connective tissue that justifies transitions between problem setup and solution."
        ],
        [
          "3",
          "Generating and Elaborating Alternative Hypotheses or Scenario Variations",
          "These sentences serve the function of proposing, exploring, or refining possible explanations, scenarios, or solutions that could account for the problem at hand. This includes generating new hypotheses (\"Maybe...\", \"Alternatively...\", \"Could it be that...\"), considering variations on a scenario, or working through the implications of a hypothetical situation. It does NOT include final answers, summary statements, or mere restatements of the problem; rather, it is the active process of ideation and scenario testing. These sentences typically appear in the exploratory or middle phase of reasoning, after the problem is understood but before a final conclusion is reached."
        ],
        [
          "4",
          "Step-by-Step Arithmetic Computation",
          "These sentences perform explicit, sequential calculations of arithmetic operations (e.g., multiplication, division, exponentiation, addition, subtraction) as part of solving a larger problem. INCLUDED are sentences that break down multi-step numeric computations, often showing intermediate results and sometimes using mental math shortcuts or partial products. NOT INCLUDED are sentences that merely state a formula, reference a rule, or discuss the reasoning strategy without actually carrying out the arithmetic. These sentences typically appear in the middle of the reasoning process, after the relevant formula or approach has been identified and before the final answer is synthesized."
        ],
        [
          "5",
          "Expressing Uncertainty or Doubt About a Prior Assertion or Step",
          "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the accuracy, feasibility, or applicability of a preceding idea, fact, or proposed solution. Included are statements that directly question or hedge a just-made claim, inference, or plan (e.g., \"But I'm not sure if that's true,\" \"But I'm not sure how that works exactly\"). Not included are general expressions of ignorance without reference to a prior statement (e.g., \"I don't know\"), or uncertainty about future steps rather than about what was just proposed. These sentences typically appear immediately after the model introduces a possible answer, explanation, or approach, serving as a self-monitoring or error-checking mechanism within the reasoning process."
        ],
        [
          "6",
          "Stating the Canonical Probability Computation Formula",
          "These sentences explicitly articulate the standard probability calculation method: dividing the number of favorable outcomes by the total number of possible outcomes. Included are statements that either directly state this formula, paraphrase it, or set up the calculation in these terms (e.g., \"probability is the number of favorable outcomes divided by the total number of possible outcomes\"). Not included are sentences that actually perform the calculation, enumerate outcomes, or discuss probability concepts in general without referencing this canonical formula. These sentences typically appear at the point in reasoning where the solver is formalizing the approach to the probability problem, often before or during the setup of the calculation."
        ],
        [
          "7",
          "Generating and Proposing Concrete Solution Candidates",
          "These sentences serve the function of actively generating, proposing, or brainstorming specific, actionable solution candidates or approaches to a problem. They typically introduce a possible method, tool, or material that could be used (\"Maybe I can use...,\" \"For example, I can...,\" \"Wait, maybe I can...\"), often with a focus on practical implementation. This category includes the explicit suggestion of concrete options or resources, but does NOT include abstract theorizing, evaluation of options, or final selection/justification; it is focused on the ideation phase, usually appearing after the problem is understood but before options are critically assessed or chosen."
        ],
        [
          "8",
          "Problem Formulation / Task Framing",
          "These sentences serve the cognitive function of explicitly stating or clarifying the problem, question, or task that the reasoning process will address. They mark the initial step in reasoning, where the LLM identifies what needs to be solved, explained, or figured out\u2014often by paraphrasing, restating, or directly referencing the prompt or challenge. INCLUDED are sentences that announce the intent to solve, understand, or figure out a specific problem, riddle, or scenario; NOT INCLUDED are sentences that begin the solution process, propose hypotheses, recall background knowledge, or summarize conclusions. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations."
        ],
        [
          "9",
          "Activation of Prior Knowledge and Schema",
          "These sentences serve to explicitly recall or activate relevant prior knowledge, facts, or general concepts from memory that may assist in solving the current problem. This includes statements that begin with phrases like \"I know,\" \"I remember,\" \"I've heard,\" or \"I recall,\" and reference general domain knowledge, learned facts, or previously encountered examples. This function does NOT include the direct application of that knowledge to the current problem, nor does it involve generating new inferences or hypotheses; it is limited to surfacing potentially useful background information. These sentences typically appear early in the reasoning process, often immediately after the problem is introduced, as a way to gather and organize relevant mental resources before proceeding to analysis or solution steps."
        ],
        [
          "10",
          "Projecting Downstream Consequences and Secondary Effects",
          "These sentences perform the cognitive function of projecting possible downstream consequences, secondary effects, or indirect outcomes that may result from a prior action, change, or condition. Included in this category are statements that hypothesize \"this could lead to...\", \"which might result in...\", or \"that could cause...\" effects, often chaining one effect to another (sometimes with multiple steps). NOT INCLUDED are direct explanations of immediate effects, restatements of facts, or evaluations of desirability; these sentences specifically speculate about further, often less obvious, ramifications. They typically appear after an initial causal factor or change has been introduced, serving to expand the reasoning by mapping out the broader or longer-term impact."
        ],
        [
          "11",
          "Generating Alternative Hypotheses or Possibilities",
          "These sentences serve the function of proposing alternative explanations, solutions, or interpretations when the current line of reasoning is uncertain, incomplete, or potentially incorrect. Included are statements that explicitly introduce new possibilities (e.g., \"Maybe it's something else,\" \"Alternatively, maybe it's...,\" \"Or perhaps it's...,\" \"Another thought: maybe...\"), often using hedging language and modal verbs. NOT INCLUDED are sentences that confirm, elaborate, or justify a single hypothesis, or that summarize conclusions. These sentences typically appear at points of uncertainty, impasse, or transition within the reasoning process, often before a final answer or when reconsidering the problem."
        ],
        [
          "12",
          "Concrete Scenario Simulation and Conditional Visualization",
          "These sentences perform the cognitive function of simulating or visualizing specific hypothetical actions or manipulations on geometric objects (e.g., slicing, folding, cutting), often using conditional or procedural language (\"If I slice...\", \"If I fold...\", \"For example, if you...\"). This function includes step-by-step mental enactment of operations to predict outcomes, focusing on the direct consequences of a particular manipulation. It does NOT include general statements about properties, abstract definitions, or final conclusions\u2014only the detailed, scenario-based exploration of what happens under a specified action. These sentences typically appear in the middle of reasoning, as the thinker works through possible cases or tests hypotheses by mentally \"trying out\" actions."
        ],
        [
          "13",
          "Procedural Step Articulation in Problem Solving",
          "This function involves explicitly stating the next concrete computational or logical operation to be performed in pursuit of a solution, such as arithmetic operations, combinatorial searches, or algorithmic steps. Included are sentences that announce, initiate, or describe a specific action to be taken (e.g., \"Next, I'll try dividing 8 by a fraction,\" \"Now, I need two different square numbers that add up to 19\"), often using temporal markers like \"Next,\" \"Now,\" \"Then,\" or \"After.\" Not included are sentences that merely reflect, hypothesize, or explain concepts without committing to a specific procedural action. These sentences typically appear in the middle stages of reasoning, structuring the solution process into discrete, actionable steps."
        ],
        [
          "14",
          "Metacognitive Interruption for Error Checking and Re-evaluation",
          "These sentences serve as explicit metacognitive pauses where the reasoner interrupts their current line of thought to question, double-check, or reconsider a previous step, assumption, or calculation. This function includes expressions of doubt, requests to verify, or prompts to re-examine reasoning (e.g., \"Wait, let me double-check that,\" \"But wait, is that correct?\"), but does NOT include initial clarifications, summaries, or final conclusions. They typically appear mid-reasoning, often immediately after a tentative inference or calculation, and signal a shift from forward reasoning to self-monitoring or error correction."
        ],
        [
          "15",
          "Cognitive Pausing and Internal Deliberation Initiation",
          "These sentences explicitly mark a pause in the reasoning process to initiate or signal internal deliberation, reflection, or reconsideration. They serve as metacognitive cues indicating the model is about to engage in deeper thought, re-examine prior steps, or approach the problem from a new angle. INCLUDED are phrases like \"Let me think,\" \"Let me think again,\" \"Let me think about this,\" and variants that directly express the intent to pause and reflect; NOT INCLUDED are sentences that actually perform reasoning, state facts, or summarize conclusions. These sentences typically appear at transition points\u2014before a new line of reasoning, when encountering uncertainty, or when reconsidering previous steps."
        ]
      ],
      "orthogonality": 0.7938425540924072,
      "assigned_fraction": 0.92,
      "category_counts": {
        "0": 5,
        "1": 2,
        "2": 5,
        "3": 2,
        "4": 4,
        "5": 3,
        "6": 0,
        "7": 1,
        "8": 4,
        "9": 3,
        "10": 5,
        "11": 5,
        "12": 0,
        "13": 5,
        "14": 2,
        "15": 0,
        "None": 4
      },
      "detailed_results": {
        "0": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, dimensions, or perspectives that may be relevant to the problem at hand. Included in this category are statements that signal the deliberate inclusion of further considerations\u2014such as impacts, variables, or implications\u2014beyond those already discussed, often using phrases like \"I'm also thinking about...\" or \"I also think about...\". This function typically appears after an initial line of reasoning or analysis, marking a transition where the model ensures comprehensiveness or multidimensionality, but does not itself perform evaluation, calculation, or synthesis of these factors. Sentences that merely elaborate on already-introduced points, or that summarize, conclude, or directly solve the problem, are not included.",
          "size": 1296,
          "precision": 0.9552238805970149,
          "recall": 0.64,
          "accuracy": 0.805,
          "f1": 0.7664670658682635,
          "examples": [
            "I'm also thinking about the challenges",
            "I also think about the environment",
            "I also think about the temperature",
            "I also think about the environmental impact",
            "I'm also thinking about the role of technology",
            "I'm also thinking about the environmental impact",
            "I also think about the environment",
            "I'm also thinking about the impact on education",
            "I'm also thinking about the different regions",
            "I'm also thinking about the economic implications",
            "I'm also thinking about the ethical implications",
            "I'm also thinking about the psychological impact",
            "I'm also thinking about the user interface",
            "I'm also thinking about the historical context",
            "I'm also thinking about the impact on consumers"
          ]
        },
        "1": {
          "title": "Consistency and Plausibility Evaluation Statements",
          "description": "These sentences explicitly assess whether a prior statement, inference, or step \"makes sense,\" \"seems right,\" \"fits,\" or is \"correct,\" or conversely, whether it \"doesn't make sense,\" \"doesn't fit,\" \"doesn't seem right,\" or is \"contradictory.\" This function serves as an internal checkpoint, where the reasoner evaluates the plausibility, coherence, or correctness of a just-completed or considered idea, often immediately after a calculation, deduction, or recall of information. Included are direct judgments of sense, fit, or correctness; NOT included are explicit error corrections, new calculations, or statements that merely restate facts without evaluative language. These typically appear after a reasoning step, acting as a self-monitoring mechanism before proceeding.",
          "size": 979,
          "precision": 0.8809523809523809,
          "recall": 0.74,
          "accuracy": 0.82,
          "f1": 0.8043478260869565,
          "examples": [
            "That doesn't seem right",
            "That doesn't make sense",
            "That doesn't make sense",
            "That doesn't make sense",
            "That doesn't seem straightforward",
            "That doesn't seem right",
            "That doesn't seem consistent",
            "That doesn't make sense",
            "That doesn't make sense",
            "That doesn't make sense",
            "That seems right",
            "That doesn't fit",
            "Hmm, that doesn't make sense either",
            "Hmm, that doesn't seem right",
            "That doesn't make sense"
          ]
        },
        "2": {
          "title": "Causal or Mechanistic Explanation of Intermediate Steps",
          "description": "These sentences articulate the underlying causal, physical, or mechanistic processes that connect premises to conclusions within a reasoning chain. They explain *how* or *why* a particular effect occurs, often by describing interactions between entities, changes in properties, or the flow of energy or matter. Included are statements that detail the step-by-step mechanisms (e.g., \"Heating increases their kinetic energy, causing them to move faster and collide more\"), but NOT mere restatements of facts, final answers, or high-level summaries. These sentences typically appear in the middle of reasoning traces, serving as the connective tissue that justifies transitions between problem setup and solution.",
          "size": 1609,
          "precision": 0.8152173913043478,
          "recall": 0.75,
          "accuracy": 0.79,
          "f1": 0.7812500000000001,
          "examples": [
            "This pressure might cause the spoon to cool down more because the heat can't escape as easily",
            "The heat from the water can be absorbed by the food more efficiently, which speeds up the cooking time",
            "At higher temperatures, the thermal energy can overcome the binding forces, allowing electrons to move more freely",
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "Heating increases their kinetic energy, causing them to move faster and collide more with the balloon's walls, expanding it",
            "But for cooking, the salt lowers the evaporation rate because it reduces the surface tension, so the water can stay in contact with the food longer, which speeds up the cooking process",
            "When I let it contract, the molecules slow down, and the thermal motion decreases, making it feel cooler",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down",
            "Stretching the rubber band increases its heat capacity because it can absorb more heat before its temperature rises",
            "This means the water can circulate more freely, allowing the food to absorb more heat without the water needing to boil away as quickly",
            "If you heat it, the molecules have enough energy to overcome the bonds and melt",
            "When it contracts, it releases heat, so its heat capacity decreases, making it feel cooler",
            "This stress can cause the rubber molecules to vibrate more, increasing their thermal motion",
            "This might cause the metal spoon to cool down more because it's expanding and creating more pressure, which could lead to a higher temperature",
            "At lower temperatures, electrons have more time to move and collide with atoms, which can slow down their movement"
          ]
        },
        "3": {
          "title": "Generating and Elaborating Alternative Hypotheses or Scenario Variations",
          "description": "These sentences serve the function of proposing, exploring, or refining possible explanations, scenarios, or solutions that could account for the problem at hand. This includes generating new hypotheses (\"Maybe...\", \"Alternatively...\", \"Could it be that...\"), considering variations on a scenario, or working through the implications of a hypothetical situation. It does NOT include final answers, summary statements, or mere restatements of the problem; rather, it is the active process of ideation and scenario testing. These sentences typically appear in the exploratory or middle phase of reasoning, after the problem is understood but before a final conclusion is reached.",
          "size": 1384,
          "precision": 0.59,
          "recall": 0.59,
          "accuracy": 0.59,
          "f1": 0.59,
          "examples": [
            "Another thought: maybe she's holding him underwater because he's been shot, and then she releases him, but he's still in a position where he's not feeling well, and when he's released, he recovers",
            "Another angle could be that she's holding him underwater because he's been shot, and then she releases him, but he's still in a position where he's not feeling well, and when he's released, he recovers",
            "Or maybe she's holding him underwater because he's been shot, and then she releases him, but he's still in a state of discomfort that goes away when he's released",
            "Wait, perhaps the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner",
            "So, the woman holds him underwater, then she lets him go, and then five minutes later, they have dinner",
            "Could it be that she's holding him underwater because he's been shot, and then she releases him, but he's still in pain",
            "Then, she planned to kill her sister, but she didn't know her sister yet, so she didn't get the info, but she still planned to do it",
            "Alternatively, maybe the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner",
            "Alternatively, maybe the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner",
            "If she went to bed at 8 pm and woke up at 7 am, that's 11 hours, but she only slept for 1 hour",
            "Wait, but the dinner is five minutes after she let him go, so the shooting is the first event, then she holds him underwater, then she lets him go, and then dinner",
            "Then, a few days later, she planned to kill her sister, but she didn't know her sister yet, so she didn't get the info, but she still planned to do it",
            "For instance, if someone says, \"I'm going to the store,\" and then later says, \"I'm going to the store and I'm not,\" that breaks the statement because it adds more information",
            "If he takes the elevator down 3 floors, he has to walk up 3 floors, so he's not changing his floor number",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy"
          ]
        },
        "4": {
          "title": "Step-by-Step Arithmetic Computation",
          "description": "These sentences perform explicit, sequential calculations of arithmetic operations (e.g., multiplication, division, exponentiation, addition, subtraction) as part of solving a larger problem. INCLUDED are sentences that break down multi-step numeric computations, often showing intermediate results and sometimes using mental math shortcuts or partial products. NOT INCLUDED are sentences that merely state a formula, reference a rule, or discuss the reasoning strategy without actually carrying out the arithmetic. These sentences typically appear in the middle of the reasoning process, after the relevant formula or approach has been identified and before the final answer is synthesized.",
          "size": 2491,
          "precision": 1.0,
          "recall": 0.36,
          "accuracy": 0.68,
          "f1": 0.5294117647058824,
          "examples": [
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "5 \u00d7 6 is 30, 7 \u00d7 8 is 56, so 30 \u00d7 56 is 1680",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "Let me calculate that: 6*5 is 30, 30*4 is 120, 120*3 is 360",
            ") = (13 * 12 * 11 * 10 * 9) / (5 * 4 * 3 * 2 * 1)\n\nCalculating numerator: 13 * 12 = 156, 156 * 11 = 1716, 1716 * 10 = 17,160, 17,160 * 9 = 154,440",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "Wait, 12 \u00d7 11 \u00d7 10 \u00d7 9 \u00d7 8 is 95040, and 12^5 is 248832",
            "6*6 is 36, 36*6 is 216, 216*6 is 1296, and 1296*6 is 7776",
            "First, 31*32: 31*30 is 930, and 31*2 is 62, so 930 + 62 = 992",
            "Let me calculate that: 6*6 is 36, 36*6 is 216, 216*6 is 1296, and 1296*6 is 7776",
            ") = (52 * 51 * 50 * 49 * 48) / (5 * 4 * 3 * 2 * 1)\n\nCalculating the numerator: 52 * 51 = 2652, 2652 * 50 = 132600, 132600 * 49 = 6497400, 6497400 * 48 = 311,875,200"
          ]
        },
        "5": {
          "title": "Expressing Uncertainty or Doubt About a Prior Assertion or Step",
          "description": "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the accuracy, feasibility, or applicability of a preceding idea, fact, or proposed solution. Included are statements that directly question or hedge a just-made claim, inference, or plan (e.g., \"But I'm not sure if that's true,\" \"But I'm not sure how that works exactly\"). Not included are general expressions of ignorance without reference to a prior statement (e.g., \"I don't know\"), or uncertainty about future steps rather than about what was just proposed. These sentences typically appear immediately after the model introduces a possible answer, explanation, or approach, serving as a self-monitoring or error-checking mechanism within the reasoning process.",
          "size": 1549,
          "precision": 0.975,
          "recall": 0.39,
          "accuracy": 0.69,
          "f1": 0.5571428571428572,
          "examples": [
            "But I'm not sure if that's enough",
            "But I'm not sure how that works",
            "But I'm not sure if that's accurate",
            "But I'm not sure how that works exactly",
            "But I'm not sure if that's true",
            "But I'm not sure if that's true",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not entirely sure how that works",
            "But I'm not sure how that works exactly",
            "But I'm not sure if that's practical",
            "But I'm not sure if that's how it works",
            "But I'm not sure how to implement that",
            "But I'm not sure if that's true"
          ]
        },
        "6": {
          "title": "Stating the Canonical Probability Computation Formula",
          "description": "These sentences explicitly articulate the standard probability calculation method: dividing the number of favorable outcomes by the total number of possible outcomes. Included are statements that either directly state this formula, paraphrase it, or set up the calculation in these terms (e.g., \"probability is the number of favorable outcomes divided by the total number of possible outcomes\"). Not included are sentences that actually perform the calculation, enumerate outcomes, or discuss probability concepts in general without referencing this canonical formula. These sentences typically appear at the point in reasoning where the solver is formalizing the approach to the probability problem, often before or during the setup of the calculation.",
          "size": 736,
          "precision": 1.0,
          "recall": 0.07,
          "accuracy": 0.535,
          "f1": 0.13084112149532712,
          "examples": [
            "To find the probability, I think I need to calculate the number of favorable outcomes divided by the total number of possible 5-card hands",
            "Finally, the probability of rolling an even product is the number of favorable outcomes divided by the total number of possible outcomes, which is 27/36",
            "Finally, the probability of rolling a prime sum is the number of favorable outcomes divided by the total number of possible outcomes, which is 15 divided by 36",
            "So, I need to calculate the number of favorable outcomes divided by the total number of possible outcomes",
            "Since there are five dice, the total number of possible outcomes when rolling all five is 6 multiplied by itself five times, which is 6^5",
            "The probability that all 20 students have different months is equal to the number of ways to assign 20 unique months divided by the total number of possible assignments",
            "Finally, the probability of getting exactly 2 heads is the ratio of the number of favorable outcomes to the total number of possible outcomes",
            "Finally, I calculate the probability by dividing the number of favorable outcomes by the total number of possible outcomes",
            "First, probability problems often involve figuring out the number of favorable outcomes divided by the total number of possible outcomes",
            "I remember that probability problems often involve figuring out the number of favorable outcomes divided by the total number of possible outcomes",
            "So, I need to figure out how many ways there are to roll four dice with all different numbers, and then divide that by the total number of possible outcomes when rolling four dice",
            "The total number of possible outcomes when dealing 13 cards from the deck is the number of combinations of 52 cards taken 13 at a time",
            "Now, to find the probability, I take the number of favorable outcomes divided by the total number of possible outcomes",
            "Now, to find the total number of favorable outcomes, I need to multiply the number of ways to choose which die shows the 6 by the number of favorable outcomes for the other four dice",
            "I remember that probability is generally the number of favorable outcomes divided by the total number of possible outcomes"
          ]
        },
        "7": {
          "title": "Generating and Proposing Concrete Solution Candidates",
          "description": "These sentences serve the function of actively generating, proposing, or brainstorming specific, actionable solution candidates or approaches to a problem. They typically introduce a possible method, tool, or material that could be used (\"Maybe I can use...,\" \"For example, I can...,\" \"Wait, maybe I can...\"), often with a focus on practical implementation. This category includes the explicit suggestion of concrete options or resources, but does NOT include abstract theorizing, evaluation of options, or final selection/justification; it is focused on the ideation phase, usually appearing after the problem is understood but before options are critically assessed or chosen.",
          "size": 1187,
          "precision": 0.8333333333333334,
          "recall": 0.7,
          "accuracy": 0.78,
          "f1": 0.7608695652173915,
          "examples": [
            "Maybe I can look for low-cost options, like using a solar panel kit that comes with everything I need",
            "Maybe I can use a piece of wood or cardboard to make a simple lever and then use it to lift the block",
            "Wait, maybe I can use a smartphone's microphone to record a simple song and then use a computer to edit it",
            "Maybe something like Canva or other music design apps that I can use to create a basic",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Maybe I can use a solar panel that's compatible with LED lights, or I can charge the LED lights using a battery",
            "Maybe I can use a combination of sand and something else, like a net or a sieve, to make the system more efficient",
            "Maybe I can use a sieve or a net to catch the water, but I don't want to use too much material",
            "Maybe I can use a larger container made of sand, like a bucket, to hold the water",
            "Maybe I can use a larger container made of sand, like a barrel, to hold more water",
            "Maybe I can use a rainwater harvesting system, a smart irrigation system, or even a vertical garden setup",
            "Maybe I can use a piece of wood or cardboard to make a slope and then roll the block up it",
            "Maybe I can use a piece of string or a rope to create a wheel, but that seems complicated",
            "Another idea: maybe I can use a bucket made of sand to collect rainwater, and then use a smaller bucket made of sand to collect the water from the rain barrel"
          ]
        },
        "8": {
          "title": "Problem Formulation / Task Framing",
          "description": "These sentences serve the cognitive function of explicitly stating or clarifying the problem, question, or task that the reasoning process will address. They mark the initial step in reasoning, where the LLM identifies what needs to be solved, explained, or figured out\u2014often by paraphrasing, restating, or directly referencing the prompt or challenge. INCLUDED are sentences that announce the intent to solve, understand, or figure out a specific problem, riddle, or scenario; NOT INCLUDED are sentences that begin the solution process, propose hypotheses, recall background knowledge, or summarize conclusions. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations.",
          "size": 702,
          "precision": 0.987012987012987,
          "recall": 0.76,
          "accuracy": 0.875,
          "f1": 0.8587570621468925,
          "examples": [
            "Okay, so I'm trying to figure out what breaks when you say it",
            "Okay, so I'm trying to figure out how to predict weather patterns using only local observations",
            "Okay, so I need to figure out how to build shelter using only natural materials",
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I'm trying to figure out what gets bigger when you take away from it",
            "Okay, so I'm trying to figure out how to create art without using traditional supplies",
            "Okay, so I need to figure out how to keep plants watered for a month without using technology",
            "Okay, so I need to figure out the ripple effects of implementing a four-day work week nationwide",
            "Okay, so I need to figure out how to clean clothes without using water",
            "Okay, so I'm trying to figure out the systemic effects of making all public transportation free",
            "Okay, so I'm trying to figure out the systemic consequences of reducing global meat consumption by 50%",
            "Okay, so I've come across this riddle, and I want to figure out how it's possible",
            "Okay, so I need to figure out how to cook a meal without using any heat source",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I'm trying to figure out what happens if we remove all social media platforms"
          ]
        },
        "9": {
          "title": "Activation of Prior Knowledge and Schema",
          "description": "These sentences serve to explicitly recall or activate relevant prior knowledge, facts, or general concepts from memory that may assist in solving the current problem. This includes statements that begin with phrases like \"I know,\" \"I remember,\" \"I've heard,\" or \"I recall,\" and reference general domain knowledge, learned facts, or previously encountered examples. This function does NOT include the direct application of that knowledge to the current problem, nor does it involve generating new inferences or hypotheses; it is limited to surfacing potentially useful background information. These sentences typically appear early in the reasoning process, often immediately after the problem is introduced, as a way to gather and organize relevant mental resources before proceeding to analysis or solution steps.",
          "size": 1385,
          "precision": 0.7397260273972602,
          "recall": 0.54,
          "accuracy": 0.675,
          "f1": 0.624277456647399,
          "examples": [
            "I remember that migratory animals like birds, fish, and even some insects move long distances for various reasons",
            "I know that natural materials are things like wood, stone, plants, and maybe even water",
            "I remember that plants have various ways to communicate, like through hormones, light, and maybe even through physical means",
            "I've heard of traditional houses, but they usually require materials like stone or wood",
            "I remember from school that materials like metals conduct electricity better than insulators, but I'm not entirely sure why",
            "I remember from school that air pressure has something to do with weather, but I'm not exactly sure how",
            "I know that deserts are dry, so I need something that can hold water without using any heavy materials",
            "Hmm, I remember hearing about different methods people use for navigation in the past, especially before the widespread use of GPS or digital devices",
            "I'm not entirely sure where to start, but I know urban farming is about growing plants in urban areas, which can be tricky because of limited space and resources",
            "I remember in school, we talked about materials like rubber bands and maybe some metals, but I'm not entirely sure why stretching rubber bands is stronger",
            "First, I know that public transportation is important for people who can't get to work or school on time",
            "I remember from school that materials like glass and plastic are good insulators, but then there are things like wood and concrete that are also good",
            "Hmm, I'm not super familiar with BCIs, but I know they're devices that allow people to control computers or devices using their brains",
            "First, I know that materials like soundproofing material can help, but I don't have any",
            "I know that green spaces are areas like parks, gardens, and open spaces that people use for relaxation, exercise, and just being outdoors"
          ]
        },
        "10": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "These sentences perform the cognitive function of projecting possible downstream consequences, secondary effects, or indirect outcomes that may result from a prior action, change, or condition. Included in this category are statements that hypothesize \"this could lead to...\", \"which might result in...\", or \"that could cause...\" effects, often chaining one effect to another (sometimes with multiple steps). NOT INCLUDED are direct explanations of immediate effects, restatements of facts, or evaluations of desirability; these sentences specifically speculate about further, often less obvious, ramifications. They typically appear after an initial causal factor or change has been introduced, serving to expand the reasoning by mapping out the broader or longer-term impact.",
          "size": 2516,
          "precision": 0.9591836734693877,
          "recall": 0.47,
          "accuracy": 0.725,
          "f1": 0.6308724832214765,
          "examples": [
            "Small businesses might face challenges in adjusting to the wage increase, which could affect their ability to maintain jobs and possibly increase their costs, leading to potential issues like higher operational costs or reduced profitability",
            "More workers could lead to more economic growth, but it might also cause issues like higher prices, reduced consumer spending, and maybe even a decrease in demand for goods and services",
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "Additionally, longer lifespans might lead to more people relying on retirement savings, which could affect how retirement funds are managed",
            "If people are less likely to eat meat, it might affect their health and energy levels, leading to changes in dietary habits and potentially a shift towards more plant-based diets",
            "Also, with more people working, there might be more opportunities for innovation and technological advancements, which could influence career choices",
            "This could lead to more demand for recycling and waste management, which might require more resources, potentially affecting energy costs and thus oil prices",
            "Plus, it could affect the job market, as people might be more cautious about spending their income, leading to reduced consumer spending and economic contraction",
            "It might also create more opportunities for people to work, which could increase workforce participation",
            "With longer lifespans, there might be more people who need healthcare for extended periods, which could lead to more expensive healthcare systems",
            "Free college could lead to more people having access to higher education, which could help reduce poverty and improve the economy",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If they don't, they might face more severe flooding and other infrastructure failures, which could lead to more frequent and severe natural disasters, affecting both the cities and the communities",
            "If social media is removed, they might have less access to certain products or services, leading to potential health issues if they can't afford them"
          ]
        },
        "11": {
          "title": "Generating Alternative Hypotheses or Possibilities",
          "description": "These sentences serve the function of proposing alternative explanations, solutions, or interpretations when the current line of reasoning is uncertain, incomplete, or potentially incorrect. Included are statements that explicitly introduce new possibilities (e.g., \"Maybe it's something else,\" \"Alternatively, maybe it's...,\" \"Or perhaps it's...,\" \"Another thought: maybe...\"), often using hedging language and modal verbs. NOT INCLUDED are sentences that confirm, elaborate, or justify a single hypothesis, or that summarize conclusions. These sentences typically appear at points of uncertainty, impasse, or transition within the reasoning process, often before a final answer or when reconsidering the problem.",
          "size": 1125,
          "precision": 0.8648648648648649,
          "recall": 0.96,
          "accuracy": 0.905,
          "f1": 0.9099526066350712,
          "examples": [
            "Maybe it's something else",
            "Maybe it's something else",
            "Maybe it's something else",
            "Maybe it's alternating or something",
            "Maybe it's a cipher or something else",
            "Alternatively, maybe it's something else",
            "Maybe it's a different configuration",
            "Or maybe it's a different color altogether",
            "Perhaps it's something else",
            "Maybe it's a more complex shape",
            "Wait, maybe it's something else",
            "Alternatively, maybe it's something like a keychain itself, but I'm not sure",
            "Hmm, maybe it's a different shape",
            "Another thought: maybe it's something like a robot",
            "Maybe it's something else entirely"
          ]
        },
        "12": {
          "title": "Concrete Scenario Simulation and Conditional Visualization",
          "description": "These sentences perform the cognitive function of simulating or visualizing specific hypothetical actions or manipulations on geometric objects (e.g., slicing, folding, cutting), often using conditional or procedural language (\"If I slice...\", \"If I fold...\", \"For example, if you...\"). This function includes step-by-step mental enactment of operations to predict outcomes, focusing on the direct consequences of a particular manipulation. It does NOT include general statements about properties, abstract definitions, or final conclusions\u2014only the detailed, scenario-based exploration of what happens under a specified action. These sentences typically appear in the middle of reasoning, as the thinker works through possible cases or tests hypotheses by mentally \"trying out\" actions.",
          "size": 1263,
          "precision": 0.9310344827586207,
          "recall": 0.54,
          "accuracy": 0.75,
          "f1": 0.6835443037974683,
          "examples": [
            "If I take a plane through the center and parallel to two opposite faces, it's going to intersect the octahedron along lines that are parallel to the edges of those faces",
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "If I slice it parallel to one face, the plane will intersect the tetrahedron along a line that's parallel to the edges of that face",
            "If I have a tetrahedron, and I slice it with a plane parallel to one of its faces, the plane will intersect the tetrahedron along three edges",
            "If I take two opposite faces of the octahedron, which are parallel, and slice through the center, the intersection of the plane with the octahedron should form a cross-section",
            "If I take a plane that's parallel to two opposite faces, it's going to intersect the octahedron along lines that are parallel to the edges of those faces",
            "So, if I slice it parallel to two opposite faces, the plane will intersect some of the edges of the icosahedron",
            "If I slice a tetrahedron with a plane that intersects all edges, maybe it's cutting through three edges, forming a triangle",
            "If I slice it parallel to one of these faces, the plane of the slice will intersect the tetrahedron",
            "If I fold a regular hexagon along all three lines connecting opposite vertices, each fold is along a line that goes through two opposite vertices",
            "For example, if you slice through the center of the cube along a space diagonal, you might get a triangle or a hexagon, depending on how many edges the plane intersects",
            "I remember that when you slice a polyhedron with a plane, the cross-section is a polygon whose sides are formed by the intersection of the plane with the edges of the polyhedron",
            "Because when you slice through a polyhedron with a plane, the cross-section can be a polygon with more sides depending on how the plane cuts through the edges",
            "Because if you have two opposite triangular faces, and you slice through the center parallel to them, the cross-section should be a square",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line"
          ]
        },
        "13": {
          "title": "Procedural Step Articulation in Problem Solving",
          "description": "This function involves explicitly stating the next concrete computational or logical operation to be performed in pursuit of a solution, such as arithmetic operations, combinatorial searches, or algorithmic steps. Included are sentences that announce, initiate, or describe a specific action to be taken (e.g., \"Next, I'll try dividing 8 by a fraction,\" \"Now, I need two different square numbers that add up to 19\"), often using temporal markers like \"Next,\" \"Now,\" \"Then,\" or \"After.\" Not included are sentences that merely reflect, hypothesize, or explain concepts without committing to a specific procedural action. These sentences typically appear in the middle stages of reasoning, structuring the solution process into discrete, actionable steps.",
          "size": 767,
          "precision": 0.7297297297297297,
          "recall": 0.54,
          "accuracy": 0.67,
          "f1": 0.6206896551724138,
          "examples": [
            "Next, I'll try to find combinations of three different numbers from this list that sum to 100",
            "Next, I'll try adding 5 to these products",
            "Next, I'll look for two prime numbers that add up to 98",
            "Next, I will multiply these prime numbers together step by step to calculate the product",
            "Next, I'll try dividing 8 by a fraction to increase the value",
            "Now, I can combine these results by dividing 12 by 2, which equals 6",
            "Then, I can multiply this result by another 8 to get 64",
            "Next, I'll try dividing 4 by 1, which gives me 4",
            "If I add these two results together, I get 31, which is still much smaller than 100",
            "Now, I need two different square numbers that add up to 19",
            "Next, I calculate the sum of these proper divisors by adding them together",
            "I'll divide 999 by 56 to find out how many times 56 fits into 999",
            "Next, I multiply these numbers together step by step",
            "To increase the value further, I can consider using division",
            "That should give me the smallest number that all three divide into, and then I can work from there to find the largest four-digit number that fits"
          ]
        },
        "14": {
          "title": "Metacognitive Interruption for Error Checking and Re-evaluation",
          "description": "These sentences serve as explicit metacognitive pauses where the reasoner interrupts their current line of thought to question, double-check, or reconsider a previous step, assumption, or calculation. This function includes expressions of doubt, requests to verify, or prompts to re-examine reasoning (e.g., \"Wait, let me double-check that,\" \"But wait, is that correct?\"), but does NOT include initial clarifications, summaries, or final conclusions. They typically appear mid-reasoning, often immediately after a tentative inference or calculation, and signal a shift from forward reasoning to self-monitoring or error correction.",
          "size": 610,
          "precision": 0.9578947368421052,
          "recall": 0.91,
          "accuracy": 0.935,
          "f1": 0.9333333333333333,
          "examples": [
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but hold on a second",
            "But wait, hold on",
            "Wait, but let me think again",
            "Wait, hold on",
            "But wait, hold on",
            "Wait, hold on",
            "Wait, but how exactly",
            "Wait, but let me double-check",
            "Wait, hold on",
            "But wait, let me think again"
          ]
        },
        "15": {
          "title": "Cognitive Pausing and Internal Deliberation Initiation",
          "description": "These sentences explicitly mark a pause in the reasoning process to initiate or signal internal deliberation, reflection, or reconsideration. They serve as metacognitive cues indicating the model is about to engage in deeper thought, re-examine prior steps, or approach the problem from a new angle. INCLUDED are phrases like \"Let me think,\" \"Let me think again,\" \"Let me think about this,\" and variants that directly express the intent to pause and reflect; NOT INCLUDED are sentences that actually perform reasoning, state facts, or summarize conclusions. These sentences typically appear at transition points\u2014before a new line of reasoning, when encountering uncertainty, or when reconsidering previous steps.",
          "size": 1247,
          "precision": 0.974025974025974,
          "recall": 0.75,
          "accuracy": 0.865,
          "f1": 0.8474576271186441,
          "examples": [
            "Let me think about this",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think about this",
            "Let me think",
            "Let me think about why"
          ]
        }
      }
    },
    "17": {
      "accuracy": 0.8061764705882353,
      "categories": [
        [
          "0",
          "Quantitative Outcome Enumeration and Probability Calculation",
          "This function involves explicitly stating, calculating, or referencing the number of favorable outcomes, total possible outcomes, or their ratio\u2014typically as part of solving combinatorial or probability problems. Included are sentences that (a) enumerate ways to achieve a desired result, (b) specify formulas or counts for favorable/total cases, or (c) directly compute or state the probability as a ratio or fraction. Not included are sentences that merely describe the problem setup, discuss general strategies, or interpret the meaning of the result. These sentences usually appear in the middle or toward the end of the reasoning process, after the problem has been analyzed and just before or during the final calculation."
        ],
        [
          "1",
          "Cognitive Orientation and Re-engagement Prompts",
          "These sentences serve as explicit self-directed cues that signal the LLM is pausing to (re)engage, refocus, or shift its cognitive resources toward a particular aspect of the problem. They include phrases like \"Let me think,\" \"Let me try to visualize this,\" \"Let me try to clarify,\" and similar variants, which mark moments where the model is preparing to initiate, restart, or redirect its internal reasoning process\u2014often after reaching an impasse, encountering uncertainty, or before attempting a new approach. This category includes only metacognitive statements that announce an intention to think, visualize, recall, or clarify, but does NOT include substantive reasoning steps, explanations, or the actual execution of those cognitive operations. These prompts typically appear at transition points within the reasoning trace, such as before a new line of thought, after expressing doubt, or when reconsidering previous information."
        ],
        [
          "2",
          "Generating and Articulating Alternative Hypotheses",
          "These sentences serve the function of proposing possible explanations, solutions, or interpretations that could account for the problem or observed facts. They typically introduce a new line of reasoning with phrases like \"Maybe...\", \"Alternatively...\", \"Or perhaps...\", or \"Wait, but...,\" and often explore different scenarios or mechanisms that might fit the available information. This category includes the explicit formulation of alternative possibilities but does NOT include the evaluation, selection, or final justification of any single hypothesis; it is focused on the creative, divergent phase of reasoning, usually appearing in the exploratory middle stages before a conclusion is reached."
        ],
        [
          "3",
          "Conditional Inference and Consequence Articulation",
          "This function involves explicitly stating the outcome, consequence, or logical result that follows from a given condition, often using \"if... then...\" or similar conditional constructions. Included are sentences that articulate what will or must happen when a particular premise or action is true, performed, or assumed\u2014these may be direct consequences, hypothetical results, or logical deductions. Not included are sentences that merely state facts, definitions, or describe the setup without linking a condition to its consequence. These sentences typically appear during the core reasoning phase, as the model works through the implications of actions, rules, or hypothetical scenarios to build or test its solution."
        ],
        [
          "4",
          "Local Evaluation and Validation Statements",
          "These sentences serve as immediate, localized assessments of the correctness, plausibility, or acceptability of a just-completed step, sub-result, or hypothesis within the reasoning process. Included are brief affirmations (\"That makes sense,\" \"That seems correct\"), negations (\"That doesn't make sense,\" \"That's not enough\"), and similar evaluative judgments that reflect the reasoner's confidence or doubt about a specific move or intermediate conclusion. NOT INCLUDED are global conclusions, final answers, or meta-level reflections about the overall strategy; these statements are typically interleaved throughout the reasoning trace, often following a calculation, inference, or hypothesis, and act as checkpoints before proceeding further."
        ],
        [
          "5",
          "Metacognitive Uncertainty Acknowledgment",
          "These sentences explicitly express the model's uncertainty or doubt about the correctness, accuracy, practicality, or applicability of a preceding statement, calculation, or reasoning step. Included are direct admissions of not being sure, not knowing, or questioning the validity of a just-made inference (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not sure how that works\"). Not included are sentences that propose alternative solutions, ask clarifying questions, or simply state a lack of knowledge without referencing a prior step. These statements typically appear immediately after the model presents a hypothesis, calculation, or partial answer, serving as a self-monitoring checkpoint within the reasoning process."
        ],
        [
          "6",
          "Stating the Final Conclusion or Provisional Answer",
          "These sentences serve the cognitive function of explicitly articulating the final answer, solution, or main conclusion reached at the end of a reasoning process, often after weighing evidence or considering alternatives. They typically begin with phrases like \"So,\" \"Therefore,\" or \"I think,\" and directly state the answer, sometimes with hedging (\"maybe,\" \"perhaps\") to indicate uncertainty. This category includes only those statements that summarize or declare the outcome of the reasoning, not intermediate steps, justifications, or restatements of the problem, and they almost always appear at or near the end of a reasoning trace."
        ],
        [
          "7",
          "Expanding the Scope of Considerations",
          "These sentences serve the function of explicitly broadening the set of factors, concepts, or variables under consideration during reasoning. They introduce additional relevant aspects that may influence the answer, ensuring a more comprehensive analysis. INCLUDED are statements that add new dimensions, perspectives, or criteria to the reasoning process (e.g., \"I also think about the environment,\" \"I'm also thinking about the economic implications\"); NOT INCLUDED are sentences that merely elaborate on already-selected factors, draw conclusions, or summarize findings. These sentences typically appear after an initial line of reasoning, as the model seeks to avoid oversight by systematically including further relevant considerations."
        ],
        [
          "8",
          "Causal Mechanism Elaboration",
          "These sentences articulate the underlying causal relationships or mechanisms that explain why a particular phenomenon occurs, often using \"so,\" \"because,\" or similar connectors to link cause and effect. Included are statements that explicitly describe how one state or action leads to another (e.g., \"The coffee is hotter, so it can transfer heat more effectively, leading to a faster cooling of the coffee and a slower warming of the water\"). Not included are mere observations, restatements of facts, or high-level summaries without explicit causal linkage. These sentences typically appear in the middle of reasoning traces, following the identification of relevant facts and preceding final conclusions or summaries."
        ],
        [
          "9",
          "Stepwise Arithmetic Computation and Verification",
          "This function involves explicitly performing and/or verifying individual arithmetic operations (such as multiplication, division, exponentiation, or addition/subtraction) as intermediate steps within a larger problem. Included are sentences that break down calculations into smaller parts, show the working out of numeric expressions, or check the results of arithmetic steps. NOT INCLUDED are sentences that merely state a final answer, describe a general method without actual computation, or discuss conceptual reasoning without explicit numeric calculation. These sentences typically appear in the middle of reasoning traces, serving as the operational backbone for quantitative or combinatorial problem-solving."
        ],
        [
          "10",
          "Geometric Conditional Visualization and Inference",
          "These sentences perform the cognitive function of visualizing and inferring the geometric result of a specific operation (such as slicing, folding, or projecting) on a 2D or 3D shape, typically under a stated condition (e.g., \"if I slice it parallel to one face...\"). Included are statements that hypothesize or deduce the resulting cross-section, intersection, or transformation based on the described manipulation, often using conditional or causal language (\"if...then...\", \"so...\", \"because...\"). NOT INCLUDED are general descriptions of shapes, definitions, or statements about properties without reference to a specific operation or conditional scenario. These sentences usually appear in the middle of reasoning, after the problem setup and before final conclusions, as the solver works through possible cases or manipulations."
        ],
        [
          "11",
          "Self-Interruption for Error Checking and Reconsideration",
          "These sentences serve as explicit self-interruptions where the model pauses its current line of reasoning to question, double-check, or reconsider its prior assumptions, conclusions, or approach. This function includes expressions of doubt, requests to \"hold on,\" or prompts to re-examine a step (e.g., \"Wait, but is that correct,\" \"But wait, let me think again\"), and often signals a possible error, oversight, or alternative perspective. It does NOT include initial planning, straightforward step-by-step progression, or final summarization; rather, these sentences typically appear mid-reasoning, especially at transition points where the model detects potential inconsistencies or gaps in its logic."
        ],
        [
          "12",
          "Problem Identification and Framing",
          "These sentences serve the cognitive function of explicitly identifying, restating, or framing the problem or question to be solved. They mark the initial step in the reasoning process, where the LLM clarifies the task at hand\u2014often by paraphrasing the prompt, specifying the type of problem (e.g., riddle, analogy, logic puzzle), or stating the goal (e.g., \"I need to figure out...\"). This category includes only those utterances that introduce or define the problem before any analysis or solution attempt begins; it does NOT include sentences that analyze, hypothesize, or reason about the problem's content, nor those that summarize conclusions or reflect on the reasoning process. These sentences almost always appear at the very beginning of a reasoning trace."
        ],
        [
          "13",
          "Generating and Evaluating Concrete Solution Proposals",
          "These sentences serve the function of proposing specific, actionable methods or tools to solve a problem, often by suggesting the use of available objects, technologies, or processes (\"Maybe I can use X to do Y\"). This category includes the generation of concrete, step-by-step solution ideas\u2014sometimes with tentative language (\"maybe,\" \"wait, maybe,\" \"another idea\")\u2014and may also include brief evaluation or iteration on these proposals. It does NOT include abstract theorizing, general principles, or final conclusions; rather, it is focused on the creative, practical ideation phase, typically appearing after problem understanding but before final decision or synthesis in the reasoning process."
        ],
        [
          "14",
          "Projecting Consequential Outcomes (\"If X, then Y might/could/would happen\")",
          "These sentences articulate possible downstream effects or consequences that may result from a given action, policy, or change, typically using conditional or causal language (e.g., \"If X happens, it could lead to Y\"). This function involves forward-looking reasoning, hypothesizing about what might follow from a scenario, and often includes modal verbs (\"might,\" \"could,\" \"would\") to indicate uncertainty or possibility. INCLUDED are statements that explicitly link a cause to a potential effect, especially in the form \"If/when X, then Y might/could/would Z,\" or \"This could lead to Y.\" NOT INCLUDED are sentences that merely describe a situation, state a fact, or summarize without projecting a consequence. These sentences usually appear after an initial analysis or identification of factors, serving as the main mechanism for exploring implications and outcomes within the reasoning process."
        ],
        [
          "15",
          "Hypothesis Generation and Alternative Reframing",
          "These sentences serve the function of actively generating alternative hypotheses, interpretations, or reframings in response to an impasse or uncertainty during reasoning. They typically introduce new possible explanations, solutions, or conceptual frames\u2014often signaled by phrases like \"maybe,\" \"wait, maybe,\" \"alternatively,\" or \"perhaps\"\u2014and are used to explore different avenues when the current line of thought is stalled or inconclusive. This category includes speculative suggestions and shifts in perspective but does NOT include the initial statement of the problem, direct conclusions, or the evaluation/selection of hypotheses; it is most commonly found in the middle of the reasoning process, especially at points where the model is reconsidering or branching its approach."
        ],
        [
          "16",
          "Pattern Identification and Explicit Mapping",
          "This function involves explicitly identifying, articulating, or mapping out patterns, structures, or relationships within a set of items (such as words, letters, analogies, or sequences). Included are sentences that enumerate features (e.g., \"L is a consonant, E is a vowel\"), list elements for comparison, or state the structural relationship between parts (e.g., \"wheel is a part of the car, and leg is a part of the body\"). NOT INCLUDED are sentences that draw final conclusions, make predictions, or perform calculations based on these patterns\u2014this function is limited to the recognition and explicit statement of the underlying structure or relationship. These sentences typically appear in the middle of the reasoning process, after initial comprehension but before synthesis or answer selection."
        ]
      ],
      "orthogonality": 0.8016754984855652,
      "assigned_fraction": 0.92,
      "category_counts": {
        "0": 3,
        "1": 2,
        "2": 3,
        "3": 4,
        "4": 2,
        "5": 4,
        "6": 0,
        "7": 3,
        "8": 5,
        "9": 2,
        "10": 0,
        "11": 4,
        "12": 2,
        "13": 2,
        "14": 4,
        "15": 1,
        "16": 5,
        "None": 4
      },
      "detailed_results": {
        "0": {
          "title": "Quantitative Outcome Enumeration and Probability Calculation",
          "description": "This function involves explicitly stating, calculating, or referencing the number of favorable outcomes, total possible outcomes, or their ratio\u2014typically as part of solving combinatorial or probability problems. Included are sentences that (a) enumerate ways to achieve a desired result, (b) specify formulas or counts for favorable/total cases, or (c) directly compute or state the probability as a ratio or fraction. Not included are sentences that merely describe the problem setup, discuss general strategies, or interpret the meaning of the result. These sentences usually appear in the middle or toward the end of the reasoning process, after the problem has been analyzed and just before or during the final calculation.",
          "size": 1145,
          "precision": 0.926829268292683,
          "recall": 0.38,
          "accuracy": 0.675,
          "f1": 0.5390070921985816,
          "examples": [
            "Now, to find the total number of favorable outcomes, I need to multiply the number of ways to choose which die shows the 6 by the number of favorable outcomes for the other four dice",
            "Therefore, the probability that Alice and Bob are on the same team is the number of favorable assignments divided by the total number of assignments for Alice and Bob, which is 3/9 = 1/3",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 4 / 10",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 60 / 220",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 3/10",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 20 / 45",
            "Now, to find the probability, I take the number of favorable outcomes divided by the total number of possible outcomes",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes",
            "Finally, the probability of rolling a prime sum is the number of favorable outcomes divided by the total number of possible outcomes, which is 15 divided by 36",
            "Therefore, the number of favorable outcomes for the other four dice is 5^4",
            "So, to find the number of favorable outcomes, I need to calculate the number of ways to choose 2 even numbers and the number of ways to choose 2 odd numbers, then add them together",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 1/1024",
            "So, the number of ways to choose 2 even numbers is C(5, 2) and the number of ways to choose 2 odd numbers is also C(5, 2)",
            "Therefore, the probability of rolling a Yahtzee is the number of favorable outcomes divided by the total number of possible outcomes"
          ]
        },
        "1": {
          "title": "Cognitive Orientation and Re-engagement Prompts",
          "description": "These sentences serve as explicit self-directed cues that signal the LLM is pausing to (re)engage, refocus, or shift its cognitive resources toward a particular aspect of the problem. They include phrases like \"Let me think,\" \"Let me try to visualize this,\" \"Let me try to clarify,\" and similar variants, which mark moments where the model is preparing to initiate, restart, or redirect its internal reasoning process\u2014often after reaching an impasse, encountering uncertainty, or before attempting a new approach. This category includes only metacognitive statements that announce an intention to think, visualize, recall, or clarify, but does NOT include substantive reasoning steps, explanations, or the actual execution of those cognitive operations. These prompts typically appear at transition points within the reasoning trace, such as before a new line of thought, after expressing doubt, or when reconsidering previous information.",
          "size": 1153,
          "precision": 1.0,
          "recall": 0.81,
          "accuracy": 0.905,
          "f1": 0.8950276243093923,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think about the sequence",
            "Let me think again",
            "Let me think again",
            "Let me try to think about this differently",
            "Let me try to think differently",
            "Let me think again",
            "Let me try to visualize this",
            "Let me try to visualize this",
            "Let me think",
            "Let me think again"
          ]
        },
        "2": {
          "title": "Generating and Articulating Alternative Hypotheses",
          "description": "These sentences serve the function of proposing possible explanations, solutions, or interpretations that could account for the problem or observed facts. They typically introduce a new line of reasoning with phrases like \"Maybe...\", \"Alternatively...\", \"Or perhaps...\", or \"Wait, but...,\" and often explore different scenarios or mechanisms that might fit the available information. This category includes the explicit formulation of alternative possibilities but does NOT include the evaluation, selection, or final justification of any single hypothesis; it is focused on the creative, divergent phase of reasoning, usually appearing in the exploratory middle stages before a conclusion is reached.",
          "size": 1312,
          "precision": 0.6060606060606061,
          "recall": 0.4,
          "accuracy": 0.57,
          "f1": 0.4819277108433735,
          "examples": [
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Wait, but the dinner is five minutes after she let him go, so the shooting is the first event, then she holds him underwater, then she lets him go, and then dinner",
            "So, the woman holds him underwater, then she lets him go, and then five minutes later, they have dinner",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Wait, perhaps the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner",
            "Maybe the riddle is trying to say that the man is an albatross, and he's taking a bite of albatross soup, but that's not possible because he's a bird",
            "So, the key is in the car but not in the right place",
            "Or perhaps the man can use the magnifying glass to see that the dragon is actually in the other room, but that also doesn't help",
            "Or perhaps the man can use the magnifying glass to see that the dragon is actually in the other room, but that also doesn't help"
          ]
        },
        "3": {
          "title": "Conditional Inference and Consequence Articulation",
          "description": "This function involves explicitly stating the outcome, consequence, or logical result that follows from a given condition, often using \"if... then...\" or similar conditional constructions. Included are sentences that articulate what will or must happen when a particular premise or action is true, performed, or assumed\u2014these may be direct consequences, hypothetical results, or logical deductions. Not included are sentences that merely state facts, definitions, or describe the setup without linking a condition to its consequence. These sentences typically appear during the core reasoning phase, as the model works through the implications of actions, rules, or hypothetical scenarios to build or test its solution.",
          "size": 438,
          "precision": 0.8181818181818182,
          "recall": 0.99,
          "accuracy": 0.885,
          "f1": 0.8959276018099549,
          "examples": [
            "If you push a domino, it falls, and if it's not stopped, it continues",
            "So, if I catch a ball, I can't throw it",
            "So, if I push A, it falls, but since B is already down, it doesn't push C",
            "If I can weigh them, I can compare their size",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if I push A, it should make B fall, right",
            "If I have a positive number and I take away a larger positive number, the result is smaller",
            "Similarly, if I catch a balloon, I can't throw it",
            "If I take away the time, the remaining time could be larger",
            "If I turn it on, the box activates, and the materials fall off"
          ]
        },
        "4": {
          "title": "Local Evaluation and Validation Statements",
          "description": "These sentences serve as immediate, localized assessments of the correctness, plausibility, or acceptability of a just-completed step, sub-result, or hypothesis within the reasoning process. Included are brief affirmations (\"That makes sense,\" \"That seems correct\"), negations (\"That doesn't make sense,\" \"That's not enough\"), and similar evaluative judgments that reflect the reasoner's confidence or doubt about a specific move or intermediate conclusion. NOT INCLUDED are global conclusions, final answers, or meta-level reflections about the overall strategy; these statements are typically interleaved throughout the reasoning trace, often following a calculation, inference, or hypothesis, and act as checkpoints before proceeding further.",
          "size": 875,
          "precision": 0.95,
          "recall": 0.76,
          "accuracy": 0.86,
          "f1": 0.8444444444444444,
          "examples": [
            "That's not enough",
            "That's a problem",
            "That makes sense",
            "That makes sense",
            "So, that's not good",
            "That seems correct",
            "That seems right",
            "Hmm, that might make sense",
            "So that's not allowed",
            "That seems correct",
            "That makes sense",
            "That makes sense",
            "That makes sense",
            "That's too big",
            "That makes sense"
          ]
        },
        "5": {
          "title": "Metacognitive Uncertainty Acknowledgment",
          "description": "These sentences explicitly express the model's uncertainty or doubt about the correctness, accuracy, practicality, or applicability of a preceding statement, calculation, or reasoning step. Included are direct admissions of not being sure, not knowing, or questioning the validity of a just-made inference (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not sure how that works\"). Not included are sentences that propose alternative solutions, ask clarifying questions, or simply state a lack of knowledge without referencing a prior step. These statements typically appear immediately after the model presents a hypothesis, calculation, or partial answer, serving as a self-monitoring checkpoint within the reasoning process.",
          "size": 1093,
          "precision": 1.0,
          "recall": 0.62,
          "accuracy": 0.81,
          "f1": 0.7654320987654321,
          "examples": [
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's practical",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's practical",
            "But I'm not sure how that works",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's the answer",
            "But I'm not sure if that's the correct explanation",
            "But I'm not sure if that's the correct explanation"
          ]
        },
        "6": {
          "title": "Stating the Final Conclusion or Provisional Answer",
          "description": "These sentences serve the cognitive function of explicitly articulating the final answer, solution, or main conclusion reached at the end of a reasoning process, often after weighing evidence or considering alternatives. They typically begin with phrases like \"So,\" \"Therefore,\" or \"I think,\" and directly state the answer, sometimes with hedging (\"maybe,\" \"perhaps\") to indicate uncertainty. This category includes only those statements that summarize or declare the outcome of the reasoning, not intermediate steps, justifications, or restatements of the problem, and they almost always appear at or near the end of a reasoning trace.",
          "size": 950,
          "precision": 0.918918918918919,
          "recall": 0.68,
          "accuracy": 0.81,
          "f1": 0.7816091954022989,
          "examples": [
            "So, the probability is zero",
            "So, the answer is the lens",
            "So, perhaps the answer is the lens",
            "So, maybe the answer is the lens",
            "So, maybe the answer is the lens",
            "So, the analogy is correct",
            "So, the projection is a triangle",
            "So, the answer should be day",
            "So, the shooting is the",
            "So, the projection should be a triangle",
            "So, the answer should be conscience",
            "So, maybe the answer is that it's impossible",
            "So, maybe the answer is that it's impossible",
            "So, 1 is the answer",
            "So, the answer is a coin"
          ]
        },
        "7": {
          "title": "Expanding the Scope of Considerations",
          "description": "These sentences serve the function of explicitly broadening the set of factors, concepts, or variables under consideration during reasoning. They introduce additional relevant aspects that may influence the answer, ensuring a more comprehensive analysis. INCLUDED are statements that add new dimensions, perspectives, or criteria to the reasoning process (e.g., \"I also think about the environment,\" \"I'm also thinking about the economic implications\"); NOT INCLUDED are sentences that merely elaborate on already-selected factors, draw conclusions, or summarize findings. These sentences typically appear after an initial line of reasoning, as the model seeks to avoid oversight by systematically including further relevant considerations.",
          "size": 1525,
          "precision": 0.9054054054054054,
          "recall": 0.67,
          "accuracy": 0.8,
          "f1": 0.7701149425287356,
          "examples": [
            "I also think about the temperature",
            "I also think about the environment",
            "I also think about the cooking method",
            "I'm also thinking about the concept of mobility",
            "I also think about how",
            "I also think about the concept of solvation",
            "I'm also thinking about the concept of elasticity",
            "I should also think about the economic impact",
            "I also think about the environmental impact",
            "I'm also thinking about the role of technology",
            "I'm also thinking about the concept of heat capacity",
            "I also think about the environment",
            "I'm also thinking about the challenges",
            "I'm also thinking about the historical context",
            "I should also think about the scale"
          ]
        },
        "8": {
          "title": "Causal Mechanism Elaboration",
          "description": "These sentences articulate the underlying causal relationships or mechanisms that explain why a particular phenomenon occurs, often using \"so,\" \"because,\" or similar connectors to link cause and effect. Included are statements that explicitly describe how one state or action leads to another (e.g., \"The coffee is hotter, so it can transfer heat more effectively, leading to a faster cooling of the coffee and a slower warming of the water\"). Not included are mere observations, restatements of facts, or high-level summaries without explicit causal linkage. These sentences typically appear in the middle of reasoning traces, following the identification of relevant facts and preceding final conclusions or summaries.",
          "size": 1529,
          "precision": 0.8656716417910447,
          "recall": 0.58,
          "accuracy": 0.745,
          "f1": 0.6946107784431137,
          "examples": [
            "But since the room is also losing heat, the temperature difference between the tea and the room is decreasing, which means the tea is cooling faster relative to the room's temperature change",
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "In summary, the tea cools faster in a cold room because the room is losing heat to the tea, which causes the room's temperature to drop, making the temperature difference smaller",
            "The coffee is transferring heat to the water, which means the water is absorbing heat",
            "The cooling rate is still proportional to the temperature difference, but the room's temperature is decreasing, so the tea cools faster in the cold room compared to a lukewarm room where the temperature difference remains the same",
            "The coffee is losing heat to the air, and the water is gaining heat from the coffee",
            "The inside of the fridge is at a lower temperature than the outside, so when the refrigerant expands, it's pushing against the cooler air, which makes the back feel warm",
            "But in an oven, the air is heated, so the food stays warm, but the air is moving around the food, which might cause the food to cool from the inside",
            "But for cooking, the salt lowers the evaporation rate because it reduces the surface tension, so the water can stay in contact with the food longer, which speeds up the cooking process",
            "In a microwave, the food is at a higher temperature than the surrounding air, so it would cool from the inside",
            "The water is gaining heat, but the coffee is losing heat, so the water warms up more quickly",
            "So, when the spoon is heated, the metal expands more, and the pressure inside the spoon increases",
            "As the sun sets, the light is more spread out, so the leaves absorb more of the longer wavelengths, making them appear yellow or",
            "When you heat the gas, the energy increases, so the particles move faster, leading to more collisions and expansion",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside"
          ]
        },
        "9": {
          "title": "Stepwise Arithmetic Computation and Verification",
          "description": "This function involves explicitly performing and/or verifying individual arithmetic operations (such as multiplication, division, exponentiation, or addition/subtraction) as intermediate steps within a larger problem. Included are sentences that break down calculations into smaller parts, show the working out of numeric expressions, or check the results of arithmetic steps. NOT INCLUDED are sentences that merely state a final answer, describe a general method without actual computation, or discuss conceptual reasoning without explicit numeric calculation. These sentences typically appear in the middle of reasoning traces, serving as the operational backbone for quantitative or combinatorial problem-solving.",
          "size": 2495,
          "precision": 0.9552238805970149,
          "recall": 0.64,
          "accuracy": 0.805,
          "f1": 0.7664670658682635,
          "examples": [
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "5 \u00d7 6 is 30, 7 \u00d7 8 is 56, so 30 \u00d7 56 is 1680",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "Let's see: 9 + 9 is 18, divided by 9 is 2, then 9 * 2 is 18",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "Let me calculate that: 6*5 is 30, 30*4 is 120, 120*3 is 360",
            "So, 3125 is 5^5 and 7776 is 2^5 * 3^5"
          ]
        },
        "10": {
          "title": "Geometric Conditional Visualization and Inference",
          "description": "These sentences perform the cognitive function of visualizing and inferring the geometric result of a specific operation (such as slicing, folding, or projecting) on a 2D or 3D shape, typically under a stated condition (e.g., \"if I slice it parallel to one face...\"). Included are statements that hypothesize or deduce the resulting cross-section, intersection, or transformation based on the described manipulation, often using conditional or causal language (\"if...then...\", \"so...\", \"because...\"). NOT INCLUDED are general descriptions of shapes, definitions, or statements about properties without reference to a specific operation or conditional scenario. These sentences usually appear in the middle of reasoning, after the problem setup and before final conclusions, as the solver works through possible cases or manipulations.",
          "size": 1364,
          "precision": 0.9824561403508771,
          "recall": 0.56,
          "accuracy": 0.775,
          "f1": 0.7133757961783439,
          "examples": [
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "So, if I slice a cone with a plane parallel to its side, the cross-section is a triangle",
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "But since the plane is parallel to the side, the intersection should be a straight line, but because the cone is circular, the cross-section is a triangle",
            "If I have a tetrahedron, and I slice it with a plane parallel to one of its faces, the plane will intersect the tetrahedron along three edges",
            "So, if I slice it parallel to one face, the plane will intersect the other three faces",
            "If I slice it parallel to one face, the plane will intersect the tetrahedron along a line that's parallel to the edges of that face",
            "So, after three folds, the hexagon is folded into a shape with three new faces, each corresponding to a fold",
            "Wait, but in a tetrahedron, each face is a triangle, and the opposite edge is connected to the other two vertices",
            "But wait, the minor radius is the radius of the tube, so if I slice it through the center, the cross-section is a circle with radius equal to the minor radius",
            "That makes sense because the plane is parallel to the side, so it's cutting through the cone along a straight line, but since the cone is circular, the intersection is a triangle",
            "If I take a cube and connect the centers of its faces, each face center is a vertex of the octahedron",
            "However, because the plane is parallel to the side, the intersection should be a straight line, but since the cone is a three-dimensional shape, the cross-section should be a triangle",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line",
            "If I slice the torus through its center, the cross-section would be a circle whose radius is equal to the minor radius of the torus"
          ]
        },
        "11": {
          "title": "Self-Interruption for Error Checking and Reconsideration",
          "description": "These sentences serve as explicit self-interruptions where the model pauses its current line of reasoning to question, double-check, or reconsider its prior assumptions, conclusions, or approach. This function includes expressions of doubt, requests to \"hold on,\" or prompts to re-examine a step (e.g., \"Wait, but is that correct,\" \"But wait, let me think again\"), and often signals a possible error, oversight, or alternative perspective. It does NOT include initial planning, straightforward step-by-step progression, or final summarization; rather, these sentences typically appear mid-reasoning, especially at transition points where the model detects potential inconsistencies or gaps in its logic.",
          "size": 717,
          "precision": 0.8478260869565217,
          "recall": 0.78,
          "accuracy": 0.82,
          "f1": 0.8125,
          "examples": [
            "Wait, but is that correct",
            "Wait, but hold on",
            "Wait, but the question is about the aperture",
            "Wait, but the question is about the aperture",
            "Wait, but let me think again",
            "Wait, but hold on",
            "Wait, but how exactly",
            "Wait, but hold on",
            "Wait, but hold on",
            "But wait, hold on",
            "But wait, is that correct",
            "Wait, but the user said the opposite",
            "Wait, but let me consider another angle",
            "Wait, but let me double-check",
            "Wait, actually, no"
          ]
        },
        "12": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve the cognitive function of explicitly identifying, restating, or framing the problem or question to be solved. They mark the initial step in the reasoning process, where the LLM clarifies the task at hand\u2014often by paraphrasing the prompt, specifying the type of problem (e.g., riddle, analogy, logic puzzle), or stating the goal (e.g., \"I need to figure out...\"). This category includes only those utterances that introduce or define the problem before any analysis or solution attempt begins; it does NOT include sentences that analyze, hypothesize, or reason about the problem's content, nor those that summarize conclusions or reflect on the reasoning process. These sentences almost always appear at the very beginning of a reasoning trace.",
          "size": 760,
          "precision": 0.9866666666666667,
          "recall": 0.74,
          "accuracy": 0.865,
          "f1": 0.8457142857142858,
          "examples": [
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I need to figure out the analogy here",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out this riddle: \"There is a house with four walls facing south",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this race question: \"You pass the person in second place",
            "Okay, so I'm trying to figure out why this man used the phone"
          ]
        },
        "13": {
          "title": "Generating and Evaluating Concrete Solution Proposals",
          "description": "These sentences serve the function of proposing specific, actionable methods or tools to solve a problem, often by suggesting the use of available objects, technologies, or processes (\"Maybe I can use X to do Y\"). This category includes the generation of concrete, step-by-step solution ideas\u2014sometimes with tentative language (\"maybe,\" \"wait, maybe,\" \"another idea\")\u2014and may also include brief evaluation or iteration on these proposals. It does NOT include abstract theorizing, general principles, or final conclusions; rather, it is focused on the creative, practical ideation phase, typically appearing after problem understanding but before final decision or synthesis in the reasoning process.",
          "size": 967,
          "precision": 0.9166666666666666,
          "recall": 0.88,
          "accuracy": 0.9,
          "f1": 0.8979591836734694,
          "examples": [
            "Wait, maybe I can use a smartphone's microphone to record a simple song and then use a computer to edit it",
            "Maybe I can use a piece of wood or cardboard to make a simple lever and then use it to lift the block",
            "For example, I can create a slope using a piece of wood or cardboard, and then use a rope to pull the block up the slope",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a bucket made of sand to collect rainwater, and then use a small bucket made of sand to collect the water from the rain barrel",
            "Wait, maybe I can use a bucket made of sand to collect rainwater, and then use a smaller bucket made of sand to collect the water from the rain barrel",
            "I can record a song using the microphone and then use the speakers to play it",
            "I can record a song using the microphone and then use the speakers to play it",
            "Another idea: maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Another idea: maybe I can use a bucket made of sand to collect rainwater, and then use a smaller bucket made of sand to collect the water from the rain barrel",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container"
          ]
        },
        "14": {
          "title": "Projecting Consequential Outcomes (\"If X, then Y might/could/would happen\")",
          "description": "These sentences articulate possible downstream effects or consequences that may result from a given action, policy, or change, typically using conditional or causal language (e.g., \"If X happens, it could lead to Y\"). This function involves forward-looking reasoning, hypothesizing about what might follow from a scenario, and often includes modal verbs (\"might,\" \"could,\" \"would\") to indicate uncertainty or possibility. INCLUDED are statements that explicitly link a cause to a potential effect, especially in the form \"If/when X, then Y might/could/would Z,\" or \"This could lead to Y.\" NOT INCLUDED are sentences that merely describe a situation, state a fact, or summarize without projecting a consequence. These sentences usually appear after an initial analysis or identification of factors, serving as the main mechanism for exploring implications and outcomes within the reasoning process.",
          "size": 2222,
          "precision": 0.9577464788732394,
          "recall": 0.68,
          "accuracy": 0.825,
          "f1": 0.7953216374269005,
          "examples": [
            "Free education might lead to a more educated and informed society, which could reduce social inequality and improve public welfare",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "In terms of social equity, free public transport could lead to a more equal distribution of resources, but it might also lead to a more unequal distribution if the cost is too high",
            "Small businesses might face challenges in adjusting to the wage increase, which could affect their ability to maintain jobs and possibly increase their costs, leading to potential issues like higher operational costs or reduced profitability",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "In terms of economic impacts, if people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If meat is reduced, it might affect the demand for certain products, leading to changes in supply chains and potentially higher prices for other goods",
            "If defense spending is reduced, maybe there's less emphasis on military training for the general population, which could affect public health and education systems",
            "On the negative side, it could lead to financial constraints for families, a lack of quality education, and potential issues with enrollment and resource allocation",
            "If defense is a big part of the economy, less spending might mean less investment in trade routes and infrastructure, which could affect global trade patterns",
            "If the wage increase is too high, small businesses might struggle to make a profit, which could lead to fewer employees and possibly fewer jobs"
          ]
        },
        "15": {
          "title": "Hypothesis Generation and Alternative Reframing",
          "description": "These sentences serve the function of actively generating alternative hypotheses, interpretations, or reframings in response to an impasse or uncertainty during reasoning. They typically introduce new possible explanations, solutions, or conceptual frames\u2014often signaled by phrases like \"maybe,\" \"wait, maybe,\" \"alternatively,\" or \"perhaps\"\u2014and are used to explore different avenues when the current line of thought is stalled or inconclusive. This category includes speculative suggestions and shifts in perspective but does NOT include the initial statement of the problem, direct conclusions, or the evaluation/selection of hypotheses; it is most commonly found in the middle of the reasoning process, especially at points where the model is reconsidering or branching its approach.",
          "size": 1231,
          "precision": 0.8495575221238938,
          "recall": 0.96,
          "accuracy": 0.895,
          "f1": 0.9014084507042253,
          "examples": [
            "Hmm, maybe it's a different shape",
            "Maybe it's a different configuration",
            "Wait, maybe it's about a negative number",
            "Wait, maybe it's a circle",
            "Wait, maybe it's a circle",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's a metaphor",
            "Alternatively, maybe it's the seat",
            "Alternatively, maybe it's the seat",
            "Alternatively, maybe it's the seat",
            "Alternatively, maybe it's the seat",
            "Alternatively, maybe it's the seat",
            "Or maybe it's a sphere",
            "Alternatively, maybe it's \"verge",
            "Wait, maybe it's about a mathematical concept"
          ]
        },
        "16": {
          "title": "Pattern Identification and Explicit Mapping",
          "description": "This function involves explicitly identifying, articulating, or mapping out patterns, structures, or relationships within a set of items (such as words, letters, analogies, or sequences). Included are sentences that enumerate features (e.g., \"L is a consonant, E is a vowel\"), list elements for comparison, or state the structural relationship between parts (e.g., \"wheel is a part of the car, and leg is a part of the body\"). NOT INCLUDED are sentences that draw final conclusions, make predictions, or perform calculations based on these patterns\u2014this function is limited to the recognition and explicit statement of the underlying structure or relationship. These sentences typically appear in the middle of the reasoning process, after initial comprehension but before synthesis or answer selection.",
          "size": 1070,
          "precision": 0.7888888888888889,
          "recall": 0.71,
          "accuracy": 0.76,
          "f1": 0.7473684210526317,
          "examples": [
            "LEVEL:\n- L is a consonant, E is a vowel, V is a consonant, E is a vowel, L is a consonant",
            "RADAR:\n- R is a consonant, A is a vowel, D is a consonant, A is a vowel, R is a consonant",
            "Similarly, \"scene\" is the part, and \"scene number\" is the next part",
            "So, \"page\" is the part, and \"page number\" is the next part",
            "So, the analogy would be Spine : Book :: Kiel : Cover, because the keel is the middle part of a boat, and the spine is the middle part of a book",
            "So, \"forest\" is a living organism, and \"forest floor\" is a part of a forest",
            "So, in the second example, \"smile\" is the cause, and the effect is a happy expression",
            "In a boat, the keel is the middle part, so in a book, the keel would be the middle part, which is the spine",
            "Looking at the letters:\n- PEACH: P, E, A, C, H\n- PLUM: P, L, U, M\n- PEAR: P, E, A, R\n- PAPAYA: P, A, P, A, Y, A\n\nI notice that each word has a 'P' and an 'A', but the other letters vary",
            "So leaf is a single leaf, branch is a branch, tree is a tree, forest is a forest",
            "So, wheel is a part of the car, and leg is a part of the body",
            "In a book, the spine is the edge, the cover is the top, the pages are the content, and the binding is how the pages are fastened",
            "- Bi reversed is \"bi,\" which is 2 letters",
            "- Bi reversed is \"bi,\" which is 2 letters",
            "Let me list the letters again:\n\nNOON: N, O, O, N\nLEVEL: L, E, V, E, L\nRADAR: R, A, D, A, R\n\nLooking at the first letters: N, L, R"
          ]
        }
      }
    },
    "18": {
      "accuracy": 0.7891666666666666,
      "categories": [
        [
          "0",
          "Conditional Scenario Construction and Consequence Elaboration",
          "This function involves constructing hypothetical \"if-then\" scenarios to explore the consequences of specific actions, conditions, or changes within the reasoning process. Included are sentences that explicitly state a condition (\"if...\") and its direct result (\"then...\"), often to test, illustrate, or clarify the implications of a rule, principle, or situation. NOT INCLUDED are general statements of fact, abstract principles without concrete scenarios, or mere restatements of the problem; these sentences specifically simulate or imagine outcomes under certain conditions. These sentences typically appear during the exploration or testing phase of reasoning, as the model works through possible cases, edge conditions, or examples to deepen understanding or check logic."
        ],
        [
          "1",
          "Local Evaluation and Interim Judgement Statements",
          "These sentences serve as explicit, localized evaluations of a candidate idea, step, or partial solution within the reasoning process. They express the model's assessment of whether a particular option, inference, or intermediate result is acceptable, correct, plausible, insufficient, or problematic (e.g., \"That makes sense,\" \"That's not enough,\" \"That seems correct,\" \"So that's not it\"). INCLUDED are brief, often affectively-tinged statements that register agreement, correctness, adequacy, or rejection of a just-considered possibility. NOT INCLUDED are detailed explanations, justifications, or final conclusions\u2014these are not full answers or rationales, but rather quick, local verdicts. These statements typically appear immediately after the consideration of a specific step or hypothesis, marking progress or prompting redirection in the ongoing reasoning."
        ],
        [
          "2",
          "Quantitative Outcome Calculation and Probability Expression",
          "These sentences perform the explicit calculation or formulation of the answer in quantitative reasoning problems, specifically by expressing the number of favorable outcomes, total possible outcomes, or their ratio (often as a probability). This function includes statements that enumerate, combine, or relate counts of outcomes (e.g., \"the number of ways to choose...\", \"the probability is the number of favorable outcomes divided by...\") and often present the final formula or numeric answer. It does NOT include the setup of the problem, explanation of concepts, or justification of why a particular calculation is correct\u2014only the execution or direct statement of the calculation itself. These sentences typically appear in the middle or towards the end of the reasoning process, immediately before or as the final step in arriving at the numerical answer."
        ],
        [
          "3",
          "Hypothesis Generation and Alternative Candidate Proposal",
          "This function involves the explicit generation of possible answers, explanations, or interpretations in response to a problem or question, often using hedging language such as \"maybe,\" \"wait, maybe,\" \"alternatively,\" or \"perhaps.\" Included are sentences that propose new candidate solutions or reinterpretations, especially when the reasoner is uncertain or exploring multiple avenues (e.g., \"Maybe it's a circle,\" \"Alternatively, maybe it's the seat\"). NOT INCLUDED are sentences that evaluate, justify, or eliminate candidates, nor those that summarize, conclude, or restate the problem. These sentences typically appear in the exploratory or brainstorming phase of reasoning, often clustered after initial problem comprehension and before final selection or justification."
        ],
        [
          "4",
          "Causal or Mechanistic Explanation of Relationships",
          "These sentences articulate how or why one factor leads to another, typically by describing a causal, mechanistic, or process-based relationship between entities or phenomena. Included are statements that explicitly link cause and effect, mechanism and outcome, or describe the flow of energy, matter, or information (e.g., \"The coffee is losing heat to the air, and the water is gaining heat from the coffee\"). NOT INCLUDED are mere statements of fact, definitions, or procedural steps without an explicit causal or mechanistic link. These sentences usually appear in the middle of reasoning traces, after relevant facts are recalled and before or during synthesis of an answer, serving to connect facts into a coherent explanatory chain."
        ],
        [
          "5",
          "Geometric Construction and Transformation Inference",
          "These sentences perform the cognitive function of inferring the geometric result of a specific construction, transformation, or operation (such as slicing, folding, connecting points, or reflecting) on a shape or object. Included are statements that deduce the properties, structure, or identity of the resulting figure based on the described manipulation (e.g., \"If I slice a cube parallel to its face, the cross-section is a square\"). Not included are general descriptions of shapes, statements about definitions, or high-level summaries\u2014only those that directly reason from a described geometric action to its outcome. These sentences typically appear in the middle of reasoning traces, as the thinker works through the consequences of specific manipulations to build toward a solution or explanation."
        ],
        [
          "6",
          "Generating and Articulating Alternative Hypotheses",
          "These sentences serve the cognitive function of proposing possible explanations, scenarios, or interpretations to account for observed facts or to solve a problem. They typically introduce speculative or conditional reasoning using phrases like \"maybe,\" \"perhaps,\" \"alternatively,\" \"so,\" or \"or perhaps,\" and often enumerate multiple mutually exclusive possibilities. This function is distinct from evaluating, selecting, or justifying hypotheses; it is focused solely on the creative generation and explicit articulation of alternative options, usually appearing in the exploratory or middle phase of reasoning before a final conclusion is drawn."
        ],
        [
          "7",
          "Metacognitive Prompting for Cognitive Reorientation",
          "These sentences serve as explicit metacognitive prompts where the model signals an intention to pause, reconsider, or shift its cognitive approach\u2014such as visualizing, recalling, clarifying, or re-examining the problem. INCLUDED are statements that initiate a new mental operation or strategy (e.g., \"Let me think again,\" \"Let me try to visualize this,\" \"Let me try to clarify\"), but NOT INCLUDED are actual contentful reasoning steps, conclusions, or factual recalls themselves. These prompts typically appear at transition points in reasoning, especially when the model encounters uncertainty, impasse, or needs to reframe its approach before proceeding with substantive analysis."
        ],
        [
          "8",
          "Initial Knowledge Recall and Problem Setup",
          "These sentences serve to explicitly recall or state foundational facts, definitions, or conceptual relationships relevant to the problem at hand, often as the very first step in the reasoning process. Included are statements that begin the reasoning by anchoring on basic knowledge, definitions, or by visualizing/recalling key elements necessary for further analysis (e.g., \"First, I know that a cube has 8 vertices,\" \"First, let me recall what a sphere is\"). Not included are sentences that perform calculations, make inferences, propose solution steps, or summarize conclusions\u2014this category is strictly for the initial activation of relevant background knowledge or the mental setup of the problem, typically appearing at or near the very start of the reasoning trace."
        ],
        [
          "9",
          "Expression of Uncertainty or Doubt About a Prior Step",
          "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding the correctness, accuracy, sufficiency, or practicality of a preceding statement, calculation, or inference within the reasoning process. Included are direct statements of not being sure, not being certain, or questioning the validity or applicability of a just-made claim or step (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not sure if that's the case,\" \"But I'm not entirely sure how that works\"). Not included are general expressions of confusion, open-ended questions, or uncertainty about future steps (e.g., \"I don't know what to do next,\" \"What should I try now?\"). These sentences typically appear immediately after a proposed idea, calculation, or explanation, serving as a self-monitoring checkpoint before proceeding further."
        ],
        [
          "10",
          "Stating the Final or Interim Conclusion",
          "These sentences explicitly articulate the answer, result, or main inference reached after a reasoning step or the entire reasoning process. They typically synthesize prior analysis into a direct statement, often using phrases like \"So,\" \"Therefore,\" or \"That means,\" followed by the answer or a summary judgment. INCLUDED are sentences that directly state what the answer is, what the result should be, or what the main conclusion is (e.g., \"So, the answer is a coin,\" \"Therefore, the probability is 0\"). NOT INCLUDED are sentences that merely summarize evidence, express uncertainty, or continue the reasoning without committing to a specific answer. These sentences usually appear at the end of a reasoning chain or at key decision points within the process."
        ],
        [
          "11",
          "Explicit Mapping and Structural Decomposition",
          "These sentences perform the function of explicitly mapping, decomposing, or labeling the structural components or relationships within the problem's elements (e.g., breaking down words into letters, identifying parts of analogies, or mapping roles in a sequence). Included are statements that enumerate, categorize, or assign roles to subcomponents (e.g., \"L is a consonant, E is a vowel,\" \"wheel is a part of the car,\" \"leaf is one, branch is one, tree is one\"), or that restate the structure of an analogy or sequence. Not included are sentences that merely state conclusions, propose next steps, or summarize overall findings without this explicit breakdown. These sentences typically appear in the middle of the reasoning process, after initial comprehension but before synthesis or final answer selection, serving as scaffolding for further inference."
        ],
        [
          "12",
          "Stepwise Explicit Calculation and Arithmetic Elaboration",
          "This function involves the explicit, step-by-step computation of mathematical operations, often breaking down complex calculations into smaller, sequential arithmetic steps and sometimes annotating intermediate results. Included are sentences that show the LLM performing calculations (multiplication, division, exponentiation, etc.) or decomposing formulas, often with running commentary or sub-steps. NOT INCLUDED are sentences that merely state a final answer, set up a problem without calculation, or discuss conceptual reasoning without performing arithmetic. These sentences typically appear in the middle of reasoning traces, directly after a problem is set up and before a final answer or conclusion is given."
        ],
        [
          "13",
          "Problem Identification and Framing",
          "These sentences explicitly state the problem, question, or task the LLM is about to solve, often rephrasing or summarizing it in the LLM\u2019s own words. This function includes recognizing, restating, or clarifying the core challenge (e.g., \"I'm trying to figure out this riddle\" or \"I need to figure out the answer to this analogy\"), but does NOT include any analysis, solution steps, or background explanation. These sentences almost always appear at or near the very beginning of a reasoning trace, serving to orient the reasoning process and establish the focus before any substantive reasoning or information retrieval occurs."
        ],
        [
          "14",
          "Hypothetical Consequence Generation",
          "These sentences serve the function of generating specific, plausible downstream effects or outcomes that could result from a proposed change, action, or scenario (\"If X, then Y, which could lead to Z\"). Included are statements that explicitly trace a causal or conditional chain from an initial premise to a subsequent effect, often using modal verbs (\"might,\" \"could,\" \"would\") and linking phrases (\"which could lead to,\" \"which might result in\"). Not included are mere restatements of the premise, general summaries, or evaluations of desirability; these sentences specifically articulate intermediate or final consequences. They typically appear in the middle phase of reasoning, after the premise is established and before a final synthesis or conclusion."
        ],
        [
          "15",
          "Metacognitive Interruption and Re-evaluation",
          "These sentences serve as explicit metacognitive markers where the model interrupts its current line of reasoning to question, reconsider, or double-check its prior assumptions, conclusions, or the problem framing. INCLUDED are utterances that signal a pause for re-evaluation, correction, or the introduction of a new perspective (e.g., \"Wait, but hold on,\" \"But wait, is that correct,\" \"Wait, let me verify that\"). NOT INCLUDED are straightforward progressions, elaborations, or initial hypothesis generation without self-interruption. These sentences typically appear mid-reasoning, often after an initial answer or partial solution, marking a transition to error-checking, alternative consideration, or self-correction."
        ],
        [
          "16",
          "Generating Additional Considerations or Dimensions",
          "These sentences serve the function of explicitly introducing new factors, perspectives, or variables for consideration within the reasoning process. They typically expand the scope of analysis by prompting the reasoner to think beyond the current line of thought, often using phrases like \"I also think about...\" or \"I'm also thinking about...\". INCLUDED are statements that add distinct, relevant aspects (e.g., environmental impact, economic implications, psychological effects) to the ongoing reasoning; NOT INCLUDED are sentences that merely elaborate on or deepen the current factor, summarize, or draw conclusions. These sentences most often appear after an initial idea or argument has been established, functioning as mid-reasoning expansions to ensure a more comprehensive evaluation."
        ],
        [
          "17",
          "Generating and Proposing Concrete Solution Candidates",
          "These sentences serve the function of generating and explicitly proposing specific, actionable solution ideas or methods to address a subproblem or achieve a goal within the reasoning process. They typically take the form \"Maybe I can use X to do Y,\" \"Wait, maybe I can use X,\" or \"Another idea: maybe I can use X,\" and often enumerate possible tools, materials, or approaches that could be tried. This category includes the explicit suggestion of concrete, implementable options (often with a tool, material, or method named), but does NOT include abstract theorizing, evaluation, selection, or justification of options, nor does it include mere restatement of the problem or background knowledge. These sentences usually appear in the middle phase of reasoning, after the problem is understood but before final selection or evaluation of the best approach."
        ]
      ],
      "orthogonality": 0.8368666768074036,
      "assigned_fraction": 0.94,
      "category_counts": {
        "0": 3,
        "1": 4,
        "2": 3,
        "3": 3,
        "4": 4,
        "5": 1,
        "6": 1,
        "7": 1,
        "8": 1,
        "9": 2,
        "10": 4,
        "11": 2,
        "12": 4,
        "13": 0,
        "14": 4,
        "15": 1,
        "16": 3,
        "17": 5,
        "None": 3,
        "21": 1
      },
      "detailed_results": {
        "0": {
          "title": "Conditional Scenario Construction and Consequence Elaboration",
          "description": "This function involves constructing hypothetical \"if-then\" scenarios to explore the consequences of specific actions, conditions, or changes within the reasoning process. Included are sentences that explicitly state a condition (\"if...\") and its direct result (\"then...\"), often to test, illustrate, or clarify the implications of a rule, principle, or situation. NOT INCLUDED are general statements of fact, abstract principles without concrete scenarios, or mere restatements of the problem; these sentences specifically simulate or imagine outcomes under certain conditions. These sentences typically appear during the exploration or testing phase of reasoning, as the model works through possible cases, edge conditions, or examples to deepen understanding or check logic.",
          "size": 512,
          "precision": 0.8482142857142857,
          "recall": 0.95,
          "accuracy": 0.89,
          "f1": 0.8962264150943395,
          "examples": [
            "So, if I catch a ball, I can't throw it",
            "If you push a domino, it falls, and if it's not stopped, it continues",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if I push A, it falls, but since B is already down, it doesn't push C",
            "So, if I push A, it should make B fall, right",
            "If I can weigh them, I can compare their size",
            "If I have a positive number and I take away a larger positive number, the result is smaller",
            "If I take away the time, the remaining time could be larger",
            "If I take away a slice, the remaining pizza is still larger",
            "If you take a part, the rest is unused"
          ]
        },
        "1": {
          "title": "Local Evaluation and Interim Judgement Statements",
          "description": "These sentences serve as explicit, localized evaluations of a candidate idea, step, or partial solution within the reasoning process. They express the model's assessment of whether a particular option, inference, or intermediate result is acceptable, correct, plausible, insufficient, or problematic (e.g., \"That makes sense,\" \"That's not enough,\" \"That seems correct,\" \"So that's not it\"). INCLUDED are brief, often affectively-tinged statements that register agreement, correctness, adequacy, or rejection of a just-considered possibility. NOT INCLUDED are detailed explanations, justifications, or final conclusions\u2014these are not full answers or rationales, but rather quick, local verdicts. These statements typically appear immediately after the consideration of a specific step or hypothesis, marking progress or prompting redirection in the ongoing reasoning.",
          "size": 833,
          "precision": 0.8518518518518519,
          "recall": 0.69,
          "accuracy": 0.785,
          "f1": 0.7624309392265193,
          "examples": [
            "That's a problem",
            "That's not enough",
            "So, that's not good",
            "That seems right",
            "Hmm, that's a good point",
            "That seems correct",
            "Hmm, that's a problem",
            "That seems correct",
            "That's a good one",
            "That's too big",
            "That seems correct",
            "Hmm, that's a good point",
            "Hmm, that's still not a word",
            "So, that's not enough",
            "So that's not allowed"
          ]
        },
        "2": {
          "title": "Quantitative Outcome Calculation and Probability Expression",
          "description": "These sentences perform the explicit calculation or formulation of the answer in quantitative reasoning problems, specifically by expressing the number of favorable outcomes, total possible outcomes, or their ratio (often as a probability). This function includes statements that enumerate, combine, or relate counts of outcomes (e.g., \"the number of ways to choose...\", \"the probability is the number of favorable outcomes divided by...\") and often present the final formula or numeric answer. It does NOT include the setup of the problem, explanation of concepts, or justification of why a particular calculation is correct\u2014only the execution or direct statement of the calculation itself. These sentences typically appear in the middle or towards the end of the reasoning process, immediately before or as the final step in arriving at the numerical answer.",
          "size": 910,
          "precision": 0.7608695652173914,
          "recall": 0.35,
          "accuracy": 0.62,
          "f1": 0.47945205479452063,
          "examples": [
            "Now, to find the total number of favorable outcomes, I need to multiply the number of ways to choose which die shows the 6 by the number of favorable outcomes for the other four dice",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 3/10",
            "Therefore, the probability that Alice and Bob are on the same team is the number of favorable assignments divided by the total number of assignments for Alice and Bob, which is 3/9 = 1/3",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 4 / 10",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 60 / 220",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 20 / 45",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes",
            "Now, to find the probability, I take the number of favorable outcomes divided by the total number of possible outcomes",
            "Therefore, the probability of rolling a Yahtzee is the number of favorable outcomes divided by the total number of possible outcomes",
            "Finally, the probability of rolling a prime sum is the number of favorable outcomes divided by the total number of possible outcomes, which is 15 divided by 36",
            "For the green marbles, there are 4, so the number of ways to choose 1 green marble is C(4, 1)",
            "So, the number of favorable outcomes is 360, and the total number of possible outcomes is 1296",
            "So, the number of ways to choose 2 even numbers is C(5, 2) and the number of ways to choose 2 odd numbers is also C(5, 2)",
            "So, actually, the number of favorable outcomes is the number of ways to arrange the 13 spades in the top 13 positions, which is 13 factorial, or 13"
          ]
        },
        "3": {
          "title": "Hypothesis Generation and Alternative Candidate Proposal",
          "description": "This function involves the explicit generation of possible answers, explanations, or interpretations in response to a problem or question, often using hedging language such as \"maybe,\" \"wait, maybe,\" \"alternatively,\" or \"perhaps.\" Included are sentences that propose new candidate solutions or reinterpretations, especially when the reasoner is uncertain or exploring multiple avenues (e.g., \"Maybe it's a circle,\" \"Alternatively, maybe it's the seat\"). NOT INCLUDED are sentences that evaluate, justify, or eliminate candidates, nor those that summarize, conclude, or restate the problem. These sentences typically appear in the exploratory or brainstorming phase of reasoning, often clustered after initial problem comprehension and before final selection or justification.",
          "size": 1168,
          "precision": 0.8598130841121495,
          "recall": 0.92,
          "accuracy": 0.885,
          "f1": 0.888888888888889,
          "examples": [
            "Hmm, maybe it's a different shape",
            "Maybe it's a different configuration",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's a metaphor",
            "Or maybe it's a sphere",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's about a negative number",
            "Wait, maybe it's a circle",
            "Wait, maybe it's a circle",
            "Maybe it's a cipher or something else",
            "Maybe it's something else"
          ]
        },
        "4": {
          "title": "Causal or Mechanistic Explanation of Relationships",
          "description": "These sentences articulate how or why one factor leads to another, typically by describing a causal, mechanistic, or process-based relationship between entities or phenomena. Included are statements that explicitly link cause and effect, mechanism and outcome, or describe the flow of energy, matter, or information (e.g., \"The coffee is losing heat to the air, and the water is gaining heat from the coffee\"). NOT INCLUDED are mere statements of fact, definitions, or procedural steps without an explicit causal or mechanistic link. These sentences usually appear in the middle of reasoning traces, after relevant facts are recalled and before or during synthesis of an answer, serving to connect facts into a coherent explanatory chain.",
          "size": 1548,
          "precision": 0.9047619047619048,
          "recall": 0.76,
          "accuracy": 0.84,
          "f1": 0.8260869565217391,
          "examples": [
            "In a microwave, the food is at a lower temperature than the surrounding air, so it cools from the outside",
            "The coffee is transferring heat to the water, which means the water is absorbing heat",
            "In a microwave, the food is at a higher temperature than the surrounding air, so it would cool from the inside",
            "In summary, the tea cools faster in a cold room because the room is losing heat to the tea, which causes the room's temperature to drop, making the temperature difference smaller",
            "The coffee is losing heat to the air, and the water is gaining heat from the coffee",
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down",
            "The inside of the fridge is at a lower temperature than the outside, so when the refrigerant expands, it's pushing against the cooler air, which makes the back feel warm",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "In an oven, the air is at a higher temperature than the food, so the food doesn't cool as much from the inside",
            "Since the water is cooler, it can only absorb heat from the coffee, which is hotter, so the water warms up",
            "So, when the spoon is heated, the metal expands more, and the pressure inside the spoon increases",
            "But since the room is also losing heat, the temperature difference between the tea and the room is decreasing, which means the tea is cooling faster relative to the room's temperature change",
            "When you heat the gas, the energy increases, so the particles move faster, leading to more collisions and expansion"
          ]
        },
        "5": {
          "title": "Geometric Construction and Transformation Inference",
          "description": "These sentences perform the cognitive function of inferring the geometric result of a specific construction, transformation, or operation (such as slicing, folding, connecting points, or reflecting) on a shape or object. Included are statements that deduce the properties, structure, or identity of the resulting figure based on the described manipulation (e.g., \"If I slice a cube parallel to its face, the cross-section is a square\"). Not included are general descriptions of shapes, statements about definitions, or high-level summaries\u2014only those that directly reason from a described geometric action to its outcome. These sentences typically appear in the middle of reasoning traces, as the thinker works through the consequences of specific manipulations to build toward a solution or explanation.",
          "size": 1416,
          "precision": 0.9649122807017544,
          "recall": 0.55,
          "accuracy": 0.765,
          "f1": 0.7006369426751593,
          "examples": [
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "If I take a cube and connect the centers of its faces, each face center is a vertex of the octahedron",
            "A cube has 12 edges, but when we connect the centers, each edge of the cube is divided into two by the centers of the adjacent faces",
            "So, if I slice a cone with a plane parallel to its side, the cross-section is a triangle",
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "Each face center is connected to four other face centers, which would correspond to the edges of the octahedron",
            "So, after three folds, the hexagon is folded into a shape with three new faces, each corresponding to a fold",
            "Wait, but in a tetrahedron, each face is a triangle, and the opposite edge is connected to the other two vertices",
            "If I have a tetrahedron, and I slice it with a plane parallel to one of its faces, the plane will intersect the tetrahedron along three edges",
            "Since an octahedron has eight triangular faces, each face center is connected to four others, which matches the cube's face adjacency",
            "So, maybe each face of the cube is a square, and connecting the center to each vertex would create triangles on each face",
            "Wait, no, the base of each pyramid would actually be a triangle connecting three vertices, but in the case of a cube, each face is a square, so the base of the pyramid would be a triangle that's not lying on the face",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line",
            "If I slice it parallel to one face, the plane will intersect the tetrahedron along a line that's parallel to the edges of that face",
            "Each face is an equilateral triangle, and the octahedron is symmetric"
          ]
        },
        "6": {
          "title": "Generating and Articulating Alternative Hypotheses",
          "description": "These sentences serve the cognitive function of proposing possible explanations, scenarios, or interpretations to account for observed facts or to solve a problem. They typically introduce speculative or conditional reasoning using phrases like \"maybe,\" \"perhaps,\" \"alternatively,\" \"so,\" or \"or perhaps,\" and often enumerate multiple mutually exclusive possibilities. This function is distinct from evaluating, selecting, or justifying hypotheses; it is focused solely on the creative generation and explicit articulation of alternative options, usually appearing in the exploratory or middle phase of reasoning before a final conclusion is drawn.",
          "size": 1007,
          "precision": 0.6212121212121212,
          "recall": 0.41,
          "accuracy": 0.58,
          "f1": 0.4939759036144578,
          "examples": [
            "Wait, but the dinner is five minutes after she let him go, so the shooting is the first event, then she holds him underwater, then she lets him go, and then dinner",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, the woman holds him underwater, then she lets him go, and then five minutes later, they have dinner",
            "Wait, perhaps the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Wait, maybe the hotel is a place where he's actually living, but he's driving towards it, but the hotel is in a different country",
            "So, the key is in the car but not in the right place",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it"
          ]
        },
        "7": {
          "title": "Metacognitive Prompting for Cognitive Reorientation",
          "description": "These sentences serve as explicit metacognitive prompts where the model signals an intention to pause, reconsider, or shift its cognitive approach\u2014such as visualizing, recalling, clarifying, or re-examining the problem. INCLUDED are statements that initiate a new mental operation or strategy (e.g., \"Let me think again,\" \"Let me try to visualize this,\" \"Let me try to clarify\"), but NOT INCLUDED are actual contentful reasoning steps, conclusions, or factual recalls themselves. These prompts typically appear at transition points in reasoning, especially when the model encounters uncertainty, impasse, or needs to reframe its approach before proceeding with substantive analysis.",
          "size": 1202,
          "precision": 0.9320388349514563,
          "recall": 0.96,
          "accuracy": 0.945,
          "f1": 0.9458128078817734,
          "examples": [
            "Let me try to visualize this",
            "Let me try to visualize this",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me try to think about this differently",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me try to think differently",
            "Let me think again",
            "Let me think",
            "Let me try to visualize this",
            "Let me try to visualize it",
            "Let me try to"
          ]
        },
        "8": {
          "title": "Initial Knowledge Recall and Problem Setup",
          "description": "These sentences serve to explicitly recall or state foundational facts, definitions, or conceptual relationships relevant to the problem at hand, often as the very first step in the reasoning process. Included are statements that begin the reasoning by anchoring on basic knowledge, definitions, or by visualizing/recalling key elements necessary for further analysis (e.g., \"First, I know that a cube has 8 vertices,\" \"First, let me recall what a sphere is\"). Not included are sentences that perform calculations, make inferences, propose solution steps, or summarize conclusions\u2014this category is strictly for the initial activation of relevant background knowledge or the mental setup of the problem, typically appearing at or near the very start of the reasoning trace.",
          "size": 571,
          "precision": 0.9113924050632911,
          "recall": 0.72,
          "accuracy": 0.825,
          "f1": 0.8044692737430168,
          "examples": [
            "First, I know that a cube has 8 vertices",
            "First, I know that \"wheel\" is a part of a car",
            "First, I know that a tree is a single living organism, right",
            "First, I know that a book is a collection of pages",
            "First, I know that a shoe is related to a foot",
            "First, I know that \"paint\" is a medium used by artists",
            "First, I know that a symphony is a musical composition",
            "First, I know that \"thread\" is related to a needle",
            "First, I know that quarks are the building blocks of matter, right",
            "First, I know that a camera is used to take photos",
            "First, I know that ROYGBIV is the standard color wheel, right",
            "First, I know that lightning and thunder are related",
            "First, I know that memorizing a deck of cards is a classic problem",
            "First, I'll break down the information",
            "First, I know that \"Orchestra\" is a group of musicians"
          ]
        },
        "9": {
          "title": "Expression of Uncertainty or Doubt About a Prior Step",
          "description": "These sentences explicitly express uncertainty, doubt, or lack of confidence regarding the correctness, accuracy, sufficiency, or practicality of a preceding statement, calculation, or inference within the reasoning process. Included are direct statements of not being sure, not being certain, or questioning the validity or applicability of a just-made claim or step (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not sure if that's the case,\" \"But I'm not entirely sure how that works\"). Not included are general expressions of confusion, open-ended questions, or uncertainty about future steps (e.g., \"I don't know what to do next,\" \"What should I try now?\"). These sentences typically appear immediately after a proposed idea, calculation, or explanation, serving as a self-monitoring checkpoint before proceeding further.",
          "size": 1026,
          "precision": 0.9565217391304348,
          "recall": 0.66,
          "accuracy": 0.815,
          "f1": 0.7810650887573966,
          "examples": [
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's practical",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's practical",
            "But I'm not sure if that's true",
            "But I'm not sure",
            "But I'm not sure if that's the correct explanation",
            "But I'm not sure if that's the correct explanation"
          ]
        },
        "10": {
          "title": "Stating the Final or Interim Conclusion",
          "description": "These sentences explicitly articulate the answer, result, or main inference reached after a reasoning step or the entire reasoning process. They typically synthesize prior analysis into a direct statement, often using phrases like \"So,\" \"Therefore,\" or \"That means,\" followed by the answer or a summary judgment. INCLUDED are sentences that directly state what the answer is, what the result should be, or what the main conclusion is (e.g., \"So, the answer is a coin,\" \"Therefore, the probability is 0\"). NOT INCLUDED are sentences that merely summarize evidence, express uncertainty, or continue the reasoning without committing to a specific answer. These sentences usually appear at the end of a reasoning chain or at key decision points within the process.",
          "size": 828,
          "precision": 0.8571428571428571,
          "recall": 0.72,
          "accuracy": 0.8,
          "f1": 0.782608695652174,
          "examples": [
            "So, the probability is zero",
            "So, the analogy is correct",
            "So, the answer is the lens",
            "So, the projection is a triangle",
            "So, the shooting is the",
            "So, perhaps the answer is the lens",
            "So, the answer should be day",
            "So, maybe the answer is the lens",
            "So, maybe the answer is the lens",
            "So, the answer is a coin",
            "So, the answer is a coin",
            "So, the answer is a coin",
            "So, 1 is the answer",
            "So, the probability is 0",
            "So, the probability is 0"
          ]
        },
        "11": {
          "title": "Explicit Mapping and Structural Decomposition",
          "description": "These sentences perform the function of explicitly mapping, decomposing, or labeling the structural components or relationships within the problem's elements (e.g., breaking down words into letters, identifying parts of analogies, or mapping roles in a sequence). Included are statements that enumerate, categorize, or assign roles to subcomponents (e.g., \"L is a consonant, E is a vowel,\" \"wheel is a part of the car,\" \"leaf is one, branch is one, tree is one\"), or that restate the structure of an analogy or sequence. Not included are sentences that merely state conclusions, propose next steps, or summarize overall findings without this explicit breakdown. These sentences typically appear in the middle of the reasoning process, after initial comprehension but before synthesis or final answer selection, serving as scaffolding for further inference.",
          "size": 1178,
          "precision": 0.7386363636363636,
          "recall": 0.65,
          "accuracy": 0.71,
          "f1": 0.6914893617021277,
          "examples": [
            "LEVEL:\n- L is a consonant, E is a vowel, V is a consonant, E is a vowel, L is a consonant",
            "So, \"forest\" is a living organism, and \"forest floor\" is a part of a forest",
            "So leaf is a single leaf, branch is a branch, tree is a tree, forest is a forest",
            "RADAR:\n- R is a consonant, A is a vowel, D is a consonant, A is a vowel, R is a consonant",
            "Similarly, \"scene\" is the part, and \"scene number\" is the next part",
            "So, the analogy would be Spine : Book :: Kiel : Cover, because the keel is the middle part of a boat, and the spine is the middle part of a book",
            "\" So, the structure is that a canvas is a surface, a painter is the person",
            "\" So, the structure is that a canvas is a surface, a painter is the person",
            "So, \"page\" is the part, and \"page number\" is the next part",
            "In a boat, the keel is the middle part, so in a book, the keel would be the middle part, which is the spine",
            "M is a consonant, T is a vowel, W is a consonant, T is a vowel",
            "So, wheel is a part of the car, and leg is a part of the body",
            "So, in the second example, \"smile\" is the cause, and the effect is a happy expression",
            "In a book, the spine is the edge, the cover is the top, the pages are the content, and the binding is how the pages are fastened",
            "O is a vowel, T is a consonant, F is a consonant, S is a consonant, E is a vowel"
          ]
        },
        "12": {
          "title": "Stepwise Explicit Calculation and Arithmetic Elaboration",
          "description": "This function involves the explicit, step-by-step computation of mathematical operations, often breaking down complex calculations into smaller, sequential arithmetic steps and sometimes annotating intermediate results. Included are sentences that show the LLM performing calculations (multiplication, division, exponentiation, etc.) or decomposing formulas, often with running commentary or sub-steps. NOT INCLUDED are sentences that merely state a final answer, set up a problem without calculation, or discuss conceptual reasoning without performing arithmetic. These sentences typically appear in the middle of reasoning traces, directly after a problem is set up and before a final answer or conclusion is given.",
          "size": 2650,
          "precision": 1.0,
          "recall": 0.32,
          "accuracy": 0.66,
          "f1": 0.48484848484848486,
          "examples": [
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "5 \u00d7 6 is 30, 7 \u00d7 8 is 56, so 30 \u00d7 56 is 1680",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "Let's see: 9 + 9 is 18, divided by 9 is 2, then 9 * 2 is 18",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "2*3 is 6, 4*5 is 20, and 6*20 is 120",
            "Let's see, 3^2 is 9, 3^3 is 27, 3^4 is 81, 3^5 is 243, and 3^6 is 729",
            "4^2 is 16, 4^3 is 64, 4^4 is 256, 4^5 is 1024, and 4^6 is 4096",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "12 is 2^2 * 3, 15 is 3 * 5, and 18 is 2 * 3^2"
          ]
        },
        "13": {
          "title": "Problem Identification and Framing",
          "description": "These sentences explicitly state the problem, question, or task the LLM is about to solve, often rephrasing or summarizing it in the LLM\u2019s own words. This function includes recognizing, restating, or clarifying the core challenge (e.g., \"I'm trying to figure out this riddle\" or \"I need to figure out the answer to this analogy\"), but does NOT include any analysis, solution steps, or background explanation. These sentences almost always appear at or near the very beginning of a reasoning trace, serving to orient the reasoning process and establish the focus before any substantive reasoning or information retrieval occurs.",
          "size": 552,
          "precision": 1.0,
          "recall": 0.86,
          "accuracy": 0.93,
          "f1": 0.924731182795699,
          "examples": [
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I need to figure out the analogy here",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out why this man used the phone",
            "Okay, so I'm trying to figure out this riddle: \"There is a house with four walls facing south",
            "Okay, so I'm trying to figure out what breaks when you say it"
          ]
        },
        "14": {
          "title": "Hypothetical Consequence Generation",
          "description": "These sentences serve the function of generating specific, plausible downstream effects or outcomes that could result from a proposed change, action, or scenario (\"If X, then Y, which could lead to Z\"). Included are statements that explicitly trace a causal or conditional chain from an initial premise to a subsequent effect, often using modal verbs (\"might,\" \"could,\" \"would\") and linking phrases (\"which could lead to,\" \"which might result in\"). Not included are mere restatements of the premise, general summaries, or evaluations of desirability; these sentences specifically articulate intermediate or final consequences. They typically appear in the middle phase of reasoning, after the premise is established and before a final synthesis or conclusion.",
          "size": 2269,
          "precision": 0.8918918918918919,
          "recall": 0.66,
          "accuracy": 0.79,
          "f1": 0.7586206896551725,
          "examples": [
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "Free education might lead to a more educated and informed society, which could reduce social inequality and improve public welfare",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "In terms of economic impacts, if people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If defense is a big part of the economy, less spending might mean less investment in trade routes and infrastructure, which could affect global trade patterns",
            "If meat is reduced, it might affect the demand for certain products, leading to changes in supply chains and potentially higher prices for other goods",
            "As coastal cities face challenges, they might invest in new technologies to manage the rising sea levels, which could have broader economic benefits",
            "If defense spending is reduced, maybe there's less emphasis on military training for the general population, which could affect public health and education systems",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "If meat is reduced, it might affect the carbon footprint of certain industries, like meat processing, which could lead to more emissions",
            "In terms of social equity, free public transport could lead to a more equal distribution of resources, but it might also lead to a more unequal distribution if the cost is too high",
            "If plastic is eliminated, companies might find ways to reduce their energy consumption and production costs, leading to more efficient and sustainable production processes"
          ]
        },
        "15": {
          "title": "Metacognitive Interruption and Re-evaluation",
          "description": "These sentences serve as explicit metacognitive markers where the model interrupts its current line of reasoning to question, reconsider, or double-check its prior assumptions, conclusions, or the problem framing. INCLUDED are utterances that signal a pause for re-evaluation, correction, or the introduction of a new perspective (e.g., \"Wait, but hold on,\" \"But wait, is that correct,\" \"Wait, let me verify that\"). NOT INCLUDED are straightforward progressions, elaborations, or initial hypothesis generation without self-interruption. These sentences typically appear mid-reasoning, often after an initial answer or partial solution, marking a transition to error-checking, alternative consideration, or self-correction.",
          "size": 699,
          "precision": 0.9090909090909091,
          "recall": 0.7,
          "accuracy": 0.815,
          "f1": 0.7909604519774012,
          "examples": [
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but is that correct",
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but let me think again",
            "But wait, hold on",
            "Wait, but hold on",
            "Wait, hold on, no",
            "Wait, no, hold on",
            "Wait, hold on",
            "Wait, but how exactly",
            "Wait, but hold on a second",
            "But wait, is that correct",
            "Wait, actually, no"
          ]
        },
        "16": {
          "title": "Generating Additional Considerations or Dimensions",
          "description": "These sentences serve the function of explicitly introducing new factors, perspectives, or variables for consideration within the reasoning process. They typically expand the scope of analysis by prompting the reasoner to think beyond the current line of thought, often using phrases like \"I also think about...\" or \"I'm also thinking about...\". INCLUDED are statements that add distinct, relevant aspects (e.g., environmental impact, economic implications, psychological effects) to the ongoing reasoning; NOT INCLUDED are sentences that merely elaborate on or deepen the current factor, summarize, or draw conclusions. These sentences most often appear after an initial idea or argument has been established, functioning as mid-reasoning expansions to ensure a more comprehensive evaluation.",
          "size": 1505,
          "precision": 0.7752808988764045,
          "recall": 0.69,
          "accuracy": 0.745,
          "f1": 0.7301587301587302,
          "examples": [
            "I also think about the temperature",
            "I also think about the environment",
            "I'm also thinking about the concept of elasticity",
            "I also think about the cooking method",
            "I also think about the environment",
            "I'm also thinking about the concept of mobility",
            "I also think about the concept of solvation",
            "I also think about how",
            "I'm also thinking about the role of technology",
            "I'm also thinking about the concept of heat capacity",
            "I also think about the environmental impact",
            "I also think about the role of moisture",
            "I'm also thinking about the role of temperature in decomposition",
            "I'm also thinking about the challenges",
            "I'm also thinking about the historical context"
          ]
        },
        "17": {
          "title": "Generating and Proposing Concrete Solution Candidates",
          "description": "These sentences serve the function of generating and explicitly proposing specific, actionable solution ideas or methods to address a subproblem or achieve a goal within the reasoning process. They typically take the form \"Maybe I can use X to do Y,\" \"Wait, maybe I can use X,\" or \"Another idea: maybe I can use X,\" and often enumerate possible tools, materials, or approaches that could be tried. This category includes the explicit suggestion of concrete, implementable options (often with a tool, material, or method named), but does NOT include abstract theorizing, evaluation, selection, or justification of options, nor does it include mere restatement of the problem or background knowledge. These sentences usually appear in the middle phase of reasoning, after the problem is understood but before final selection or evaluation of the best approach.",
          "size": 972,
          "precision": 0.9178082191780822,
          "recall": 0.67,
          "accuracy": 0.805,
          "f1": 0.7745664739884393,
          "examples": [
            "Wait, maybe I can use a smartphone's microphone to record a simple song and then use a computer to edit it",
            "Maybe I can use a piece of wood or cardboard to make a simple lever and then use it to lift the block",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Another idea: maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "For example, I can create a slope using a piece of wood or cardboard, and then use a rope to pull the block up the slope",
            "Maybe I can use a solar panel that's compatible with LED lights, or I can charge the LED lights using a battery",
            "Maybe I can use a larger container made of sand, like a bucket, to hold the water",
            "Maybe I can use a larger container made of sand, like a barrel,",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a rainwater harvesting system, a smart irrigation system, or even a vertical garden setup",
            "Another idea: maybe I can use a bucket made of sand to collect rainwater, and then use a smaller bucket made of sand to collect the water from the rain barrel"
          ]
        }
      }
    },
    "19": {
      "accuracy": 0.761578947368421,
      "categories": [
        [
          "0",
          "Problem Identification and Framing",
          "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. This function includes articulating the specific challenge, puzzle, analogy, or inquiry to be solved, often using phrases like \"I'm trying to figure out...\" or \"I need to figure out...\". It does NOT include attempts at solution, hypothesis generation, analysis, or evaluation\u2014only the initial identification and clear framing of the reasoning target. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations."
        ],
        [
          "1",
          "Explicit Feature Enumeration and Pattern Extraction",
          "This function involves systematically listing and analyzing the explicit features, components, or structural elements of items under consideration (e.g., letters in a word, parts of a whole, positions in a sequence). It includes statements that break down examples into their constituent parts (such as \"N is a consonant, O is a vowel...\"), enumerate attributes (like letter positions, counts, or types), or extract observable patterns from these features. It does NOT include abstract generalizations, hypothesis generation, or final conclusions\u2014only the concrete, step-by-step identification and listing of features. These sentences typically appear in the early to middle stages of reasoning, serving as groundwork for subsequent pattern recognition or rule inference."
        ],
        [
          "2",
          "Generating and Proposing Concrete Solution Candidates",
          "These sentences serve the function of actively generating, proposing, or brainstorming specific, actionable solution candidates or approaches to the problem at hand. They typically introduce a new possible method, tool, or sequence of actions that could be used to solve the problem, often using phrases like \"Maybe I can use...\", \"Another idea is...\", or \"I can...\". This category includes explicit suggestions of concrete strategies or resources, but does NOT include abstract theorizing, evaluation of options, or metacognitive reflection (e.g., \"Let me think about...\", \"Wait, maybe that's not right\"). These sentences usually appear in the middle phase of reasoning, after the problem is understood but before final evaluation or selection of the best approach."
        ],
        [
          "3",
          "Provisional or Final Answer Articulation",
          "These sentences serve to explicitly state a candidate answer, conclusion, or key result derived from prior reasoning steps. They typically synthesize preceding analysis into a succinct assertion, often prefaced by \"So,\" \"Therefore,\" or similar markers, and may express varying degrees of certainty (e.g., \"should be,\" \"maybe,\" \"is\"). INCLUDED are statements that directly propose an answer, solution, or summary judgment; NOT INCLUDED are intermediate calculations, restatements of the problem, or exploratory hypotheses that do not commit to an answer. These sentences almost always appear at or near the end of a reasoning segment, marking the transition from deliberation to answer presentation."
        ],
        [
          "4",
          "Causal Explanation of Mechanisms",
          "These sentences articulate the underlying causal mechanisms or processes that connect an initial condition or action to an observed or predicted outcome. They typically use causal connectors like \"so,\" \"because,\" \"which means,\" or \"leading to,\" and explicitly describe how or why one event or property results in another (e.g., \"Heating increases their kinetic energy, causing them to move faster and collide more with the balloon's walls, expanding it\"). INCLUDED are statements that detail the step-by-step physical, chemical, or logical processes driving a result. NOT INCLUDED are mere statements of fact, restatements of the question, high-level summaries, or statements that only identify relationships without explaining the mechanism. These sentences usually appear in the middle of reasoning traces, after relevant facts are recalled and before a final answer or summary is given."
        ],
        [
          "5",
          "Metacognitive Error-Checking and Reconsideration",
          "These sentences serve as explicit metacognitive checkpoints where the reasoner pauses to question, double-check, or reconsider a prior inference, calculation, or assumption. Included are utterances that signal doubt, prompt a re-examination of reasoning, or introduce a possible alternative perspective (e.g., \"Wait, but let me double-check,\" \"But wait, is that correct,\" \"Wait, hold on\"). Not included are initial hypothesis generation, straightforward continuation of reasoning, or mere expressions of uncertainty without an explicit intent to review or correct prior steps. These sentences typically appear after a preliminary conclusion or step, marking a transition point where the reasoner interrupts their flow to ensure accuracy or to avoid a potential mistake."
        ],
        [
          "6",
          "Structural Decomposition and Mapping of Problem Elements",
          "These sentences perform the function of breaking down complex objects, scenarios, or problems into their constituent parts and explicitly mapping relationships between those parts (e.g., faces, edges, vertices, folds, intersections). Included are statements that identify, count, or relate structural features (such as \"each face center is connected to four others\" or \"if I slice it parallel to one face, the plane will intersect the other three edges\"), or that map elements from one structure to another (e.g., \"connecting the centers of the cube's faces should form an octahedron\"). Not included are sentences that merely state definitions, recall facts without decomposition, or draw conclusions/solutions without explicit structural analysis. These sentences typically appear in the early to middle stages of reasoning, as the solver constructs a mental model of the problem's structure before proceeding to calculation or inference."
        ],
        [
          "7",
          "Predictive Pattern Application for Next-Element Generation",
          "This function involves identifying a pattern or rule from a sequence or set, then explicitly applying it to generate or state the next element (number, term, object, etc.) in that sequence. Included are sentences that articulate the application of the deduced pattern to produce the next item, often using phrases like \"the next number is...\", \"following this pattern...\", or \"to find the next...\". NOT INCLUDED are sentences that merely describe or analyze the pattern, state the rule in general, or summarize the sequence without generating the next element. These sentences typically appear after the pattern has been established and serve as the culmination of the pattern-recognition process."
        ],
        [
          "8",
          "Initial Knowledge Activation and Problem Framing",
          "These sentences serve to explicitly recall, state, or activate relevant background knowledge, definitions, or problem components at the very start of the reasoning process. They include statements that begin with \"First, I know...\", \"First, I need to...\", or similar phrases, and are used to anchor the reasoning by establishing foundational facts, relationships, or the structure of the problem. This category does NOT include deeper analysis, hypothesis generation, or solution steps\u2014only the initial surfacing of pertinent information or clarifying the problem context, and they almost always appear as the first substantive step after the problem is presented."
        ],
        [
          "9",
          "Explicit Step-by-Step Arithmetic Computation",
          "This function involves the explicit calculation of arithmetic operations (addition, subtraction, multiplication, division, exponentiation, modular arithmetic, or factorials) as intermediate steps in a broader reasoning process. Included are sentences that show the working out of numeric expressions, breaking down multi-step calculations, or evaluating combinatorial formulas, often with intermediate results stated. NOT INCLUDED are statements that merely reference a result without showing the calculation, or that discuss the meaning or implications of a result. These sentences typically appear mid-reasoning, at the point where concrete numeric values are needed to proceed."
        ],
        [
          "10",
          "Cognitive Re-engagement and Mental Workspace Activation",
          "These sentences serve as explicit markers of the LLM pausing to (re)activate its internal reasoning processes, often signaling a shift to deeper, renewed, or alternative cognitive engagement. This function includes phrases that indicate the model is about to reconsider, visualize, clarify, recall, or otherwise mentally manipulate information (e.g., \"Let me think,\" \"Let me try to visualize this,\" \"Let me try to clarify\"). It does NOT include actual reasoning steps, factual recall, or the presentation of conclusions\u2014only the meta-cognitive prompts that precede or restart such processes. These sentences typically appear at transition points: before a new line of reasoning, when encountering difficulty, or when re-examining prior steps."
        ],
        [
          "11",
          "Paraphrasing and Restating Conceptual Relationships",
          "This function involves explicitly articulating or rephrasing the relationships between key concepts, entities, or variables relevant to the problem, often in the form of definitions, analogies, or causal links (e.g., \"the pupil is the area where light enters,\" \"the shadow is the projection of the cube onto the plane\"). Included are sentences that clarify, summarize, or restate how elements are connected or what roles they play, sometimes using analogical or comparative language. NOT INCLUDED are sentences that propose solutions, make final choices, enumerate possibilities, or describe procedural steps; these sentences typically appear in the middle of reasoning, after initial comprehension but before final answer selection, serving to solidify understanding of the problem's structure."
        ],
        [
          "12",
          "Hypothesis Generation and Scenario Construction",
          "These sentences serve the function of generating possible explanations, hypotheses, or scenarios to account for observed facts or to solve a problem. They typically involve proposing alternative interpretations (\"maybe...\", \"perhaps...\", \"alternatively...\"), constructing sequences of events, or exploring different causal chains that could fit the given information. This category includes speculative statements that test out possible solutions or narrative reconstructions, but does NOT include final conclusions, direct evidence evaluation, or mere restatements of the problem; they usually appear in the exploratory or middle phase of reasoning, as the model works through candidate solutions before settling on an answer."
        ],
        [
          "13",
          "Quantitative Enumeration of Possibilities",
          "These sentences perform the explicit calculation or enumeration of the number of possible outcomes, arrangements, or selections relevant to a combinatorial or probabilistic scenario. This includes statements that use combinatorial formulas (e.g., combinations, permutations), count favorable or total cases, or break down the number of ways to achieve a particular event. It does NOT include sentences that interpret, compare, or reason about these numbers, nor those that merely state the final probability or result. These sentences typically appear in the middle stages of reasoning, after the problem has been set up and before the final answer or probability is computed."
        ],
        [
          "14",
          "Local Solution Evaluation and Plausibility Judgments",
          "These sentences serve to explicitly assess the validity, plausibility, or acceptability of a just-considered hypothesis, partial solution, or inference. They include brief affirmations or rejections (e.g., \"That makes sense,\" \"That doesn't fit,\" \"That's a problem\") that judge whether the current line of reasoning aligns with the problem's constraints or logical coherence. This category does NOT include proposing new ideas, summarizing overall conclusions, or metacognitive statements about the reasoning process itself. These evaluations typically appear immediately after a candidate solution or step is generated, functioning as checkpoints before proceeding or backtracking."
        ],
        [
          "15",
          "Hypothesis Generation via Alternative Reinterpretation",
          "These sentences serve to generate alternative hypotheses or reinterpretations of the problem by proposing different possible meanings, configurations, or scenarios that might fit the available information. Included are speculative statements that begin with phrases like \"maybe,\" \"wait, maybe,\" \"alternatively,\" \"or perhaps,\" and that explicitly suggest a new way of framing or understanding the problem (e.g., considering a different shape, metaphor, or category). Not included are sentences that merely evaluate, confirm, or elaborate on an existing hypothesis without proposing a new alternative. These sentences typically appear during the exploratory or problem-framing phase, often after an initial approach has stalled or been questioned, as the reasoner seeks to expand the solution space."
        ],
        [
          "16",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, dimensions, or perspectives that may be relevant to the problem at hand. They typically occur after an initial line of reasoning or primary consideration, signaling the reasoner's intent to ensure completeness, avoid oversight, or enrich the analysis by including further variables (e.g., environmental, economic, psychological, methodological). This category includes statements that add new aspects for consideration (\"I also think about...\", \"I'm also thinking about...\", \"I should also think about...\") but does NOT include sentences that merely elaborate on already-introduced factors, summarize, or draw conclusions. These sentences usually appear in the middle stages of reasoning, following initial analysis but before final synthesis or decision-making."
        ],
        [
          "17",
          "Expression of Uncertainty or Doubt About a Prior Inference",
          "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the correctness, accuracy, or applicability of a preceding statement, inference, or step in the reasoning process. Included are direct expressions of not being sure, not being certain, or questioning the validity or practicality of a just-made claim (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not entirely sure,\" \"But I'm not sure if that's the case\"). Not included are general expressions of confusion before any reasoning is attempted, requests for clarification, or statements of ignorance unrelated to a specific prior inference. These sentences typically appear immediately after the model has proposed a possible answer, explanation, or calculation, serving as a metacognitive check or hedge before proceeding further."
        ],
        [
          "18",
          "Hypothetical Consequence Generation",
          "These sentences serve the function of generating and articulating possible consequences or outcomes that might result from a given hypothetical scenario, policy, or change (\"If X, then Y might/could happen\"). Included in this category are statements that explicitly speculate about downstream effects, often using modal verbs (\"might,\" \"could,\" \"may\") and conditional structures (\"if...then...\"), and that focus on causal or logical implications rather than explanations, definitions, or evaluations. Not included are sentences that merely state facts, define terms, summarize, or evaluate desirability; these sentences specifically project what could happen as a result of a change or action. They typically appear in the middle phase of reasoning, after a scenario or premise is introduced and before final conclusions or summaries are drawn."
        ]
      ],
      "orthogonality": 0.8202576041221619,
      "assigned_fraction": 0.96,
      "category_counts": {
        "0": 3,
        "1": 3,
        "2": 3,
        "3": 2,
        "4": 6,
        "5": 2,
        "6": 2,
        "7": 1,
        "8": 4,
        "9": 2,
        "10": 2,
        "11": 2,
        "12": 5,
        "13": 1,
        "14": 2,
        "15": 2,
        "16": 2,
        "17": 2,
        "18": 2,
        "None": 2
      },
      "detailed_results": {
        "0": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. This function includes articulating the specific challenge, puzzle, analogy, or inquiry to be solved, often using phrases like \"I'm trying to figure out...\" or \"I need to figure out...\". It does NOT include attempts at solution, hypothesis generation, analysis, or evaluation\u2014only the initial identification and clear framing of the reasoning target. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations.",
          "size": 545,
          "precision": 0.9797979797979798,
          "recall": 0.97,
          "accuracy": 0.975,
          "f1": 0.9748743718592964,
          "examples": [
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I need to figure out the analogy here",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I need to figure out how to build shelter using only natural materials",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I need to figure out how to teach a language without using translations",
            "Okay, so I'm trying to figure out this riddle: \"There is a house with four walls facing south",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I need to figure out the answer to this analogy: \"DNA is to organism as blueprint is to _____",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I need to figure out the answer to this analogy: \"Spark is to fire as seed is to _____",
            "Okay, so I'm trying to figure out this riddle"
          ]
        },
        "1": {
          "title": "Explicit Feature Enumeration and Pattern Extraction",
          "description": "This function involves systematically listing and analyzing the explicit features, components, or structural elements of items under consideration (e.g., letters in a word, parts of a whole, positions in a sequence). It includes statements that break down examples into their constituent parts (such as \"N is a consonant, O is a vowel...\"), enumerate attributes (like letter positions, counts, or types), or extract observable patterns from these features. It does NOT include abstract generalizations, hypothesis generation, or final conclusions\u2014only the concrete, step-by-step identification and listing of features. These sentences typically appear in the early to middle stages of reasoning, serving as groundwork for subsequent pattern recognition or rule inference.",
          "size": 1109,
          "precision": 0.696078431372549,
          "recall": 0.71,
          "accuracy": 0.7,
          "f1": 0.7029702970297029,
          "examples": [
            "LEVEL:\n- L is a consonant, E is a vowel, V is a consonant, E is a vowel, L is a consonant",
            "RADAR:\n- R is a consonant, A is a vowel, D is a consonant, A is a vowel, R is a consonant",
            "So leaf is a single leaf, branch is a branch, tree is a tree, forest is a forest",
            "So, \"forest\" is a living organism, and \"forest floor\" is a part of a forest",
            "- Tri reversed is \"tri,\" which is 3 letters",
            "O is a vowel, T is a consonant, F is a consonant, S is a consonant, E is a vowel",
            "- Bi reversed is \"bi,\" which is 2 letters",
            "- Bi reversed is \"bi,\" which is 2 letters",
            "Similarly, \"scene\" is the part, and \"scene number\" is the next part",
            "M is a consonant, T is a vowel, W is a consonant, T is a vowel",
            "\"WWW\" is all 'W's, \"What\" is W followed by h, a, t, \"When\" is W followed by i, m, \"Where\" is W followed by h, e, r",
            "So leaf is one, branch is one, tree is one, forest is one, and then the next would be a new kind of living organism",
            "So leaf is one, branch is one, tree is one, forest is one, and then the next would be a new kind of living organism",
            "So leaf is one, branch is one, tree is one, forest is one, and then the next would be a new kind of living organism",
            "So leaf is one, branch is one, tree is one, forest is one, and then the next would be a new kind of living organism"
          ]
        },
        "2": {
          "title": "Generating and Proposing Concrete Solution Candidates",
          "description": "These sentences serve the function of actively generating, proposing, or brainstorming specific, actionable solution candidates or approaches to the problem at hand. They typically introduce a new possible method, tool, or sequence of actions that could be used to solve the problem, often using phrases like \"Maybe I can use...\", \"Another idea is...\", or \"I can...\". This category includes explicit suggestions of concrete strategies or resources, but does NOT include abstract theorizing, evaluation of options, or metacognitive reflection (e.g., \"Let me think about...\", \"Wait, maybe that's not right\"). These sentences usually appear in the middle phase of reasoning, after the problem is understood but before final evaluation or selection of the best approach.",
          "size": 928,
          "precision": 0.9468085106382979,
          "recall": 0.89,
          "accuracy": 0.92,
          "f1": 0.9175257731958764,
          "examples": [
            "Wait, maybe I can use a smartphone's microphone to record a simple song and then use a computer to edit it",
            "Another idea: maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "For example, I can create a slope using a piece of wood or cardboard, and then use a rope to pull the block up the slope",
            "Maybe I can use a piece of wood or cardboard to make a simple lever and then use it to lift the block",
            "Another idea: maybe I can use a bucket made of sand to collect rainwater, and then use a smaller bucket made of sand to collect the water from the rain barrel",
            "Maybe I can use a bucket made of sand to collect rainwater, and then use a small bucket made of sand to collect the water from the rain barrel",
            "I can record a song using the microphone and then use the speakers to play it",
            "I can record a song using the microphone and then use the speakers to play it",
            "Wait, maybe I can use a bucket made of sand to collect rainwater, and then use a smaller bucket made of sand to collect the water from the rain barrel",
            "Maybe I can use a rainwater harvesting system, a smart irrigation system, or even a vertical garden setup",
            "Maybe I can use a larger container made of sand, like a bucket, to hold the water",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer"
          ]
        },
        "3": {
          "title": "Provisional or Final Answer Articulation",
          "description": "These sentences serve to explicitly state a candidate answer, conclusion, or key result derived from prior reasoning steps. They typically synthesize preceding analysis into a succinct assertion, often prefaced by \"So,\" \"Therefore,\" or similar markers, and may express varying degrees of certainty (e.g., \"should be,\" \"maybe,\" \"is\"). INCLUDED are statements that directly propose an answer, solution, or summary judgment; NOT INCLUDED are intermediate calculations, restatements of the problem, or exploratory hypotheses that do not commit to an answer. These sentences almost always appear at or near the end of a reasoning segment, marking the transition from deliberation to answer presentation.",
          "size": 931,
          "precision": 0.9090909090909091,
          "recall": 0.7,
          "accuracy": 0.815,
          "f1": 0.7909604519774012,
          "examples": [
            "So, the probability is zero",
            "So, the analogy is correct",
            "So, the answer is the lens",
            "So, perhaps the answer is the lens",
            "So, the projection is a triangle",
            "So, the shooting is the",
            "So, the answer should be day",
            "So, 1 is the answer",
            "So, maybe the answer is the lens",
            "So, maybe the answer is the lens",
            "So, the answer is a coin",
            "So, the answer is a coin",
            "So, the answer is a coin",
            "So, the analogy holds",
            "So, the answer should be conscience"
          ]
        },
        "4": {
          "title": "Causal Explanation of Mechanisms",
          "description": "These sentences articulate the underlying causal mechanisms or processes that connect an initial condition or action to an observed or predicted outcome. They typically use causal connectors like \"so,\" \"because,\" \"which means,\" or \"leading to,\" and explicitly describe how or why one event or property results in another (e.g., \"Heating increases their kinetic energy, causing them to move faster and collide more with the balloon's walls, expanding it\"). INCLUDED are statements that detail the step-by-step physical, chemical, or logical processes driving a result. NOT INCLUDED are mere statements of fact, restatements of the question, high-level summaries, or statements that only identify relationships without explaining the mechanism. These sentences usually appear in the middle of reasoning traces, after relevant facts are recalled and before a final answer or summary is given.",
          "size": 1373,
          "precision": 0.813953488372093,
          "recall": 0.7,
          "accuracy": 0.77,
          "f1": 0.7526881720430109,
          "examples": [
            "When you heat the gas, the energy increases, so the particles move faster, leading to more collisions and expansion",
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down",
            "As the sun sets, the light is more spread out, so the leaves absorb more of the longer wavelengths, making them appear yellow or",
            "Stretching increases the rubber band's energy, which is absorbed by the body, making it feel warmer",
            "As the sun sets, the light is more spread out, so the leaves absorb more of the longer wavelengths, making them appear yellow or orange",
            "As the sun sets, the light is more spread out, so the leaves absorb more of the longer wavelengths, making them appear yellow or orange",
            "At higher temperatures, the molecules are more spread out, so the forces are weaker",
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "The water is gaining heat, but the coffee is losing heat, so the water warms up more quickly",
            "When it contracts, it releases heat, so its heat capacity decreases, making it feel cooler",
            "Since the water is cooler, it can only absorb heat from the coffee, which is hotter, so the water warms up",
            "As the sun moves down, the ozone is less effective, so the leaves absorb more of the longer wavelengths, making them appear yellow or orange",
            "At higher temperatures, metals absorb more light because the electrons have more energy to absorb it",
            "At lower temperatures, they slow down, so the density decreases, making the balloon shrink"
          ]
        },
        "5": {
          "title": "Metacognitive Error-Checking and Reconsideration",
          "description": "These sentences serve as explicit metacognitive checkpoints where the reasoner pauses to question, double-check, or reconsider a prior inference, calculation, or assumption. Included are utterances that signal doubt, prompt a re-examination of reasoning, or introduce a possible alternative perspective (e.g., \"Wait, but let me double-check,\" \"But wait, is that correct,\" \"Wait, hold on\"). Not included are initial hypothesis generation, straightforward continuation of reasoning, or mere expressions of uncertainty without an explicit intent to review or correct prior steps. These sentences typically appear after a preliminary conclusion or step, marking a transition point where the reasoner interrupts their flow to ensure accuracy or to avoid a potential mistake.",
          "size": 732,
          "precision": 0.9605263157894737,
          "recall": 0.73,
          "accuracy": 0.85,
          "f1": 0.8295454545454545,
          "examples": [
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but is that correct",
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but let me think again",
            "Wait, but the question is about the aperture",
            "Wait, but the question is about the aperture",
            "Wait, but how exactly",
            "Wait, but hold on",
            "But wait, hold on",
            "But wait, is that correct",
            "Wait, but let me double-check",
            "But wait, hold on",
            "Wait, hold on, no"
          ]
        },
        "6": {
          "title": "Structural Decomposition and Mapping of Problem Elements",
          "description": "These sentences perform the function of breaking down complex objects, scenarios, or problems into their constituent parts and explicitly mapping relationships between those parts (e.g., faces, edges, vertices, folds, intersections). Included are statements that identify, count, or relate structural features (such as \"each face center is connected to four others\" or \"if I slice it parallel to one face, the plane will intersect the other three edges\"), or that map elements from one structure to another (e.g., \"connecting the centers of the cube's faces should form an octahedron\"). Not included are sentences that merely state definitions, recall facts without decomposition, or draw conclusions/solutions without explicit structural analysis. These sentences typically appear in the early to middle stages of reasoning, as the solver constructs a mental model of the problem's structure before proceeding to calculation or inference.",
          "size": 1397,
          "precision": 0.9506172839506173,
          "recall": 0.77,
          "accuracy": 0.865,
          "f1": 0.850828729281768,
          "examples": [
            "Since an octahedron has eight triangular faces, each face center is connected to four others, which matches the cube's face adjacency",
            "A cube has 12 edges, but when we connect the centers, each edge of the cube is divided into two by the centers of the adjacent faces",
            "If I take a cube and connect the centers of its faces, each face center is a vertex of the octahedron",
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "So, after three folds, the hexagon is folded into a shape with three new faces, each corresponding to a fold",
            "Wait, but in a tetrahedron, each face is a triangle, and the opposite edge is connected to the other two vertices",
            "Each face center is connected to four other face centers, which would correspond to the edges of the octahedron",
            "So, if I slice a cone with a plane parallel to its side, the cross-section is a triangle",
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "If I have a tetrahedron, and I slice it with a plane parallel to one of its faces, the plane will intersect the tetrahedron along three edges",
            "If I slice a tetrahedron with a plane that intersects all edges, maybe it's cutting through three edges, forming a triangle",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line",
            "So, maybe each face of the cube is a square, and connecting the center to each vertex would create triangles on each face",
            "Each face is an equilateral triangle, and the octahedron is symmetric",
            "So, if I slice it parallel to one face, the plane will intersect the other three faces"
          ]
        },
        "7": {
          "title": "Predictive Pattern Application for Next-Element Generation",
          "description": "This function involves identifying a pattern or rule from a sequence or set, then explicitly applying it to generate or state the next element (number, term, object, etc.) in that sequence. Included are sentences that articulate the application of the deduced pattern to produce the next item, often using phrases like \"the next number is...\", \"following this pattern...\", or \"to find the next...\". NOT INCLUDED are sentences that merely describe or analyze the pattern, state the rule in general, or summarize the sequence without generating the next element. These sentences typically appear after the pattern has been established and serve as the culmination of the pattern-recognition process.",
          "size": 577,
          "precision": 0.9375,
          "recall": 0.9375,
          "accuracy": 0.075,
          "f1": 0.9375,
          "examples": [
            "To find the next term, I'll add the next integer in the sequence of differences, which is 6",
            "Following this pattern, the next number should be the sum of 5 and 8, which is 13",
            "Following this pattern, multiplying 56 by 2 gives the next number in the sequence, which is 112",
            "Therefore, the next number in the sequence is 21",
            "To find the next number, I square the next integer, which is 7",
            "Therefore, the next number in the sequence is 13",
            "Therefore, the next number in the sequence is 13",
            "The last number in the sequence is 31, and the next number should be 31 minus 1, which is 30",
            "Therefore, the next number in the sequence is 4",
            "Continuing this pattern, the next increment will be 5, so adding 5 to 15 gives us 21",
            "Therefore, the next number in the sequence should be 96",
            "Therefore, the next number in the sequence is \\(7^2 = 49\\)",
            "Therefore, the next number in the sequence should be 16",
            "Therefore, the next number in the sequence should be 32",
            "To find the next number, I add the sixth and seventh terms: 5 + 8 = 13"
          ]
        },
        "8": {
          "title": "Initial Knowledge Activation and Problem Framing",
          "description": "These sentences serve to explicitly recall, state, or activate relevant background knowledge, definitions, or problem components at the very start of the reasoning process. They include statements that begin with \"First, I know...\", \"First, I need to...\", or similar phrases, and are used to anchor the reasoning by establishing foundational facts, relationships, or the structure of the problem. This category does NOT include deeper analysis, hypothesis generation, or solution steps\u2014only the initial surfacing of pertinent information or clarifying the problem context, and they almost always appear as the first substantive step after the problem is presented.",
          "size": 489,
          "precision": 0.8809523809523809,
          "recall": 0.74,
          "accuracy": 0.82,
          "f1": 0.8043478260869565,
          "examples": [
            "First, I know that \"wheel\" is a part of a car",
            "First, I know that a shoe is related to a foot",
            "First, I'll break down the information",
            "First, I know that \"thread\" is related to a needle",
            "First, I know that a cube has 8 vertices",
            "First, I know that a symphony is a musical composition",
            "First, I know that a tree is a single living organism, right",
            "First, I need to visualize the room",
            "First, I know that \"paint\" is a medium used by artists",
            "First, I know that a book is a collection of pages",
            "First, a river",
            "First, I know that \"Archive\" is related to \"history",
            "First, I know that ROYGBIV is the standard color wheel, right",
            "First, I know that \"Orchestra\" is a group of musicians",
            "First, I know that quarks are the building blocks of matter, right"
          ]
        },
        "9": {
          "title": "Explicit Step-by-Step Arithmetic Computation",
          "description": "This function involves the explicit calculation of arithmetic operations (addition, subtraction, multiplication, division, exponentiation, modular arithmetic, or factorials) as intermediate steps in a broader reasoning process. Included are sentences that show the working out of numeric expressions, breaking down multi-step calculations, or evaluating combinatorial formulas, often with intermediate results stated. NOT INCLUDED are statements that merely reference a result without showing the calculation, or that discuss the meaning or implications of a result. These sentences typically appear mid-reasoning, at the point where concrete numeric values are needed to proceed.",
          "size": 2296,
          "precision": 0.9777777777777777,
          "recall": 0.44,
          "accuracy": 0.715,
          "f1": 0.6068965517241379,
          "examples": [
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "5 \u00d7 6 is 30, 7 \u00d7 8 is 56, so 30 \u00d7 56 is 1680",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "2*3 is 6, 4*5 is 20, and 6*20 is 120",
            "4^2 is 16, 4^3 is 64, 4^4 is 256, 4^5 is 1024, and 4^6 is 4096",
            "cancels out, leaving:\n\nC(20, 3) = (20 \u00d7 19 \u00d7 18) / (3 \u00d7 2 \u00d7 1) = (20 \u00d7 19 \u00d7 18) / 6\n\nCalculating that:\n\n20 \u00d7 19 = 380\n\n380 \u00d7 18 = 6840\n\n6840 divided by 6 is 1140",
            "So, 3125 is 5^5 and 7776 is 2^5 * 3^5",
            "12 is 2^2 * 3, 15 is 3 * 5, and 18 is 2 * 3^2"
          ]
        },
        "10": {
          "title": "Cognitive Re-engagement and Mental Workspace Activation",
          "description": "These sentences serve as explicit markers of the LLM pausing to (re)activate its internal reasoning processes, often signaling a shift to deeper, renewed, or alternative cognitive engagement. This function includes phrases that indicate the model is about to reconsider, visualize, clarify, recall, or otherwise mentally manipulate information (e.g., \"Let me think,\" \"Let me try to visualize this,\" \"Let me try to clarify\"). It does NOT include actual reasoning steps, factual recall, or the presentation of conclusions\u2014only the meta-cognitive prompts that precede or restart such processes. These sentences typically appear at transition points: before a new line of reasoning, when encountering difficulty, or when re-examining prior steps.",
          "size": 1202,
          "precision": 0.9772727272727273,
          "recall": 0.86,
          "accuracy": 0.92,
          "f1": 0.9148936170212766,
          "examples": [
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think about this",
            "Let me think about the sequence",
            "Let me think about that",
            "Let me try to think about this differently",
            "Let me think about this",
            "Let me try to visualize this"
          ]
        },
        "11": {
          "title": "Paraphrasing and Restating Conceptual Relationships",
          "description": "This function involves explicitly articulating or rephrasing the relationships between key concepts, entities, or variables relevant to the problem, often in the form of definitions, analogies, or causal links (e.g., \"the pupil is the area where light enters,\" \"the shadow is the projection of the cube onto the plane\"). Included are sentences that clarify, summarize, or restate how elements are connected or what roles they play, sometimes using analogical or comparative language. NOT INCLUDED are sentences that propose solutions, make final choices, enumerate possibilities, or describe procedural steps; these sentences typically appear in the middle of reasoning, after initial comprehension but before final answer selection, serving to solidify understanding of the problem's structure.",
          "size": 559,
          "precision": 0.6893203883495146,
          "recall": 0.71,
          "accuracy": 0.695,
          "f1": 0.6995073891625615,
          "examples": [
            "So, the pupil is the area where light enters, the lens is the structure that connects the eye to the retina, and the aperture is the opening of the eye",
            "Because the lens is the part that connects the eye to the retina, and the pupil is the area where light enters",
            "Because the lens is the part that connects the eye to the retina, and the pupil is the area where light enters",
            "So, the shape of the shadow depends on the angle of the light relative to the cube",
            "The direction of rotation depends on the direction of translation, and the projection can invert the perceived direction",
            "The shape of the shadow depends on the angle of the light",
            "So, the lens is the part that connects the eye to the retina",
            "This is related to the pigments in the leaves and the atmosphere, which affect how the light interacts with the leaves",
            "The pupil is the area of the eye where light enters, and the aperture is the opening of the eye",
            "If the light is coming from (0,0,0), the shadow is the projection of the cube onto the plane z=0, but only considering the light rays that pass through the cube",
            "So, the analogy is comparing the ocean to its peak, which is the highest point in the ocean",
            "I think that's the most accurate answer because the lens is the part that connects the eye to the retina, and the pupil is the area where light enters",
            "So, perhaps the aperture is the area of the eye that receives light, which is the pupil",
            "Therefore, the intersection is always a circle, but its size depends on the distance from the center of the sphere to the plane",
            "The shadow is essentially the projection of the cylinder onto the plane perpendicular to the light rays"
          ]
        },
        "12": {
          "title": "Hypothesis Generation and Scenario Construction",
          "description": "These sentences serve the function of generating possible explanations, hypotheses, or scenarios to account for observed facts or to solve a problem. They typically involve proposing alternative interpretations (\"maybe...\", \"perhaps...\", \"alternatively...\"), constructing sequences of events, or exploring different causal chains that could fit the given information. This category includes speculative statements that test out possible solutions or narrative reconstructions, but does NOT include final conclusions, direct evidence evaluation, or mere restatements of the problem; they usually appear in the exploratory or middle phase of reasoning, as the model works through candidate solutions before settling on an answer.",
          "size": 1324,
          "precision": 0.5783132530120482,
          "recall": 0.48,
          "accuracy": 0.565,
          "f1": 0.5245901639344261,
          "examples": [
            "Wait, but the dinner is five minutes after she let him go, so the shooting is the first event, then she holds him underwater, then she lets him go, and then dinner",
            "So, the woman holds him underwater, then she lets him go, and then five minutes later, they have dinner",
            "Wait, perhaps the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "\" So, if it's a boat, when you're facing forward, you're on the water, so it's not heavy, but when you're facing backward, you're on the ground, so it's heavy",
            "Alternatively, a bicycle is on the ground when you're facing forward, so it's heavy, and when you're facing backward, you're still on the ground, so it's not heavy",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it",
            "Alternatively, maybe the man is in a dark alley, and the car is coming from the opposite direction, and the man is facing the car, so he can see it",
            "So, he pushes the car until he reaches the hotel, but he's actually driving away from the hotel",
            "Alternatively, maybe the woman is holding him underwater with a rope, and then she lets him go, and then five minutes later, they have dinner"
          ]
        },
        "13": {
          "title": "Quantitative Enumeration of Possibilities",
          "description": "These sentences perform the explicit calculation or enumeration of the number of possible outcomes, arrangements, or selections relevant to a combinatorial or probabilistic scenario. This includes statements that use combinatorial formulas (e.g., combinations, permutations), count favorable or total cases, or break down the number of ways to achieve a particular event. It does NOT include sentences that interpret, compare, or reason about these numbers, nor those that merely state the final probability or result. These sentences typically appear in the middle stages of reasoning, after the problem has been set up and before the final answer or probability is computed.",
          "size": 741,
          "precision": 0.9574468085106383,
          "recall": 0.45,
          "accuracy": 0.715,
          "f1": 0.6122448979591837,
          "examples": [
            "For the green marbles, there are 4, so the number of ways to choose 1 green marble is C(4, 1)",
            "Therefore, the probability that Alice and Bob are on the same team is the number of favorable assignments divided by the total number of assignments for Alice and Bob, which is 3/9 = 1/3",
            "So, the total number of ways to draw two marbles is 4950, and the number of ways to draw one blue and one red is 2100",
            "So, the number of ways to choose 3 correct numbers is \\( C(6, 3) \\), and the number of ways to choose 3 incorrect numbers is \\( C(43, 3) \\)",
            "So, the total number of ways to choose 3 seats out of 5 is given by the combination formula:\n\nTotal ways = C(5,3) = 5",
            "There are 3 red balls, so the number of ways to choose 2 is C(3, 2)",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 3/10",
            "So, the probability of drawing a red ball on the first try is the number of red balls divided by the total number of balls",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 4 / 10",
            "Therefore, the probability of rolling a Yahtzee is the number of favorable outcomes divided by the total number of possible outcomes",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 60 / 220",
            "So, the number of favorable outcomes is 360, and the total number of possible outcomes is 1296",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 20 / 45",
            "So, the number of ways to choose one blue marble is 70, and the number of ways to choose one red marble is 30",
            "There are 2 blue balls, so the number of ways to choose 2 is C(2, 2)"
          ]
        },
        "14": {
          "title": "Local Solution Evaluation and Plausibility Judgments",
          "description": "These sentences serve to explicitly assess the validity, plausibility, or acceptability of a just-considered hypothesis, partial solution, or inference. They include brief affirmations or rejections (e.g., \"That makes sense,\" \"That doesn't fit,\" \"That's a problem\") that judge whether the current line of reasoning aligns with the problem's constraints or logical coherence. This category does NOT include proposing new ideas, summarizing overall conclusions, or metacognitive statements about the reasoning process itself. These evaluations typically appear immediately after a candidate solution or step is generated, functioning as checkpoints before proceeding or backtracking.",
          "size": 852,
          "precision": 0.8837209302325582,
          "recall": 0.76,
          "accuracy": 0.83,
          "f1": 0.8172043010752689,
          "examples": [
            "That's not enough",
            "That makes sense",
            "That makes sense",
            "That doesn't seem right",
            "So, that's not good",
            "That doesn't make sense",
            "That doesn't make sense",
            "That doesn't make sense",
            "That makes sense",
            "That doesn't make sense",
            "That seems right",
            "That makes sense",
            "That doesn't make sense",
            "That doesn't make sense",
            "That doesn't make sense"
          ]
        },
        "15": {
          "title": "Hypothesis Generation via Alternative Reinterpretation",
          "description": "These sentences serve to generate alternative hypotheses or reinterpretations of the problem by proposing different possible meanings, configurations, or scenarios that might fit the available information. Included are speculative statements that begin with phrases like \"maybe,\" \"wait, maybe,\" \"alternatively,\" \"or perhaps,\" and that explicitly suggest a new way of framing or understanding the problem (e.g., considering a different shape, metaphor, or category). Not included are sentences that merely evaluate, confirm, or elaborate on an existing hypothesis without proposing a new alternative. These sentences typically appear during the exploratory or problem-framing phase, often after an initial approach has stalled or been questioned, as the reasoner seeks to expand the solution space.",
          "size": 1052,
          "precision": 0.92,
          "recall": 0.92,
          "accuracy": 0.92,
          "f1": 0.92,
          "examples": [
            "Hmm, maybe it's a different shape",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's a metaphor",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Alternatively, maybe it's something like a camera in a room, but that's not moving",
            "Maybe it's a different configuration",
            "Wait, maybe it's about a negative number",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving",
            "Wait, maybe it's something like a camera in a room, but that's not moving"
          ]
        },
        "16": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, dimensions, or perspectives that may be relevant to the problem at hand. They typically occur after an initial line of reasoning or primary consideration, signaling the reasoner's intent to ensure completeness, avoid oversight, or enrich the analysis by including further variables (e.g., environmental, economic, psychological, methodological). This category includes statements that add new aspects for consideration (\"I also think about...\", \"I'm also thinking about...\", \"I should also think about...\") but does NOT include sentences that merely elaborate on already-introduced factors, summarize, or draw conclusions. These sentences usually appear in the middle stages of reasoning, following initial analysis but before final synthesis or decision-making.",
          "size": 1499,
          "precision": 0.7319587628865979,
          "recall": 0.71,
          "accuracy": 0.725,
          "f1": 0.7208121827411167,
          "examples": [
            "I also think about the temperature",
            "I also think about the environment",
            "I'm also thinking about the role of technology",
            "I also think about the cooking method",
            "I'm also thinking about the concept of mobility",
            "I'm also thinking about the challenges",
            "I'm also thinking about the historical context",
            "I also think about the environment",
            "I also think about the environmental impact",
            "I'm also thinking about the concept of elasticity",
            "I'm also thinking about the concept of heat capacity",
            "I also think about how",
            "I'm also thinking about the technological side",
            "I also think about the concept of solvation",
            "I'm also thinking about the impact on education"
          ]
        },
        "17": {
          "title": "Expression of Uncertainty or Doubt About a Prior Inference",
          "description": "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding the correctness, accuracy, or applicability of a preceding statement, inference, or step in the reasoning process. Included are direct expressions of not being sure, not being certain, or questioning the validity or practicality of a just-made claim (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not entirely sure,\" \"But I'm not sure if that's the case\"). Not included are general expressions of confusion before any reasoning is attempted, requests for clarification, or statements of ignorance unrelated to a specific prior inference. These sentences typically appear immediately after the model has proposed a possible answer, explanation, or calculation, serving as a metacognitive check or hedge before proceeding further.",
          "size": 1026,
          "precision": 1.0,
          "recall": 0.61,
          "accuracy": 0.805,
          "f1": 0.7577639751552795,
          "examples": [
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's practical",
            "But I'm not sure",
            "But I'm not sure how that works",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure if that's practical",
            "But I'm not sure",
            "But I'm not sure"
          ]
        },
        "18": {
          "title": "Hypothetical Consequence Generation",
          "description": "These sentences serve the function of generating and articulating possible consequences or outcomes that might result from a given hypothetical scenario, policy, or change (\"If X, then Y might/could happen\"). Included in this category are statements that explicitly speculate about downstream effects, often using modal verbs (\"might,\" \"could,\" \"may\") and conditional structures (\"if...then...\"), and that focus on causal or logical implications rather than explanations, definitions, or evaluations. Not included are sentences that merely state facts, define terms, summarize, or evaluate desirability; these sentences specifically project what could happen as a result of a change or action. They typically appear in the middle phase of reasoning, after a scenario or premise is introduced and before final conclusions or summaries are drawn.",
          "size": 2214,
          "precision": 1.0,
          "recall": 0.58,
          "accuracy": 0.79,
          "f1": 0.7341772151898733,
          "examples": [
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "Free education might lead to a more educated and informed society, which could reduce social inequality and improve public welfare",
            "If meat is reduced, it might affect the demand for certain products, leading to changes in supply chains and potentially higher prices for other goods",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "In terms of economic impacts, if people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "If defense is a big part of the economy, less spending might mean less investment in trade routes and infrastructure, which could affect global trade patterns",
            "But if the demand for car ownership increases, it could lead to more traffic congestion and higher fuel costs",
            "If meat is reduced, it might affect the carbon footprint of certain industries, like meat processing, which could lead to more emissions",
            "If plastic is eliminated, companies might find ways to reduce their energy consumption and production costs, leading to more efficient and sustainable production processes",
            "As coastal cities face challenges, they might invest in new technologies to manage the rising sea levels, which could have broader economic benefits",
            "In terms of social equity, free public transport could lead to a more equal distribution of resources, but it might also lead to a more unequal distribution if the cost is too high"
          ]
        }
      }
    },
    "20": {
      "accuracy": 0.7887500000000001,
      "categories": [
        [
          "0",
          "Hypothetical Consequence Generation",
          "This function involves generating possible outcomes or downstream effects that could result from a given condition, action, or change\u2014typically using conditional (\"if...then...\") or causal (\"this could lead to...\") constructions. Included are sentences that explicitly speculate about what might happen as a result of a scenario, policy, or variable, often using modal verbs (\"might,\" \"could,\" \"may\") and focusing on potential impacts or consequences. Not included are sentences that merely state facts, define terms, describe current states, or summarize conclusions; these sentences specifically project forward to imagine what could plausibly occur. These sentences usually appear in the middle stages of reasoning, after the initial analysis of the scenario and before final synthesis or conclusion."
        ],
        [
          "1",
          "Causal Mechanism Elaboration",
          "These sentences articulate the underlying causal or mechanistic relationships that explain why or how a particular phenomenon occurs. They typically link an action, condition, or change (e.g., heating, cooling, adding salt) to its direct physical, chemical, or logical consequence (e.g., increased particle motion, faster cooling, change in color), often using connective phrases like \"so,\" \"because,\" or \"which means.\" This category includes statements that explicitly trace the chain of cause and effect within a system, but excludes mere observations, predictions, or high-level summaries that do not detail the stepwise mechanism. Such sentences usually appear in the body of reasoning, following the identification of relevant factors and preceding or supporting conclusions."
        ],
        [
          "2",
          "Problem Identification and Task Framing",
          "These sentences explicitly articulate the problem, question, or task that the reasoning process will address, often by restating or paraphrasing the prompt and signaling the intent to solve or figure it out. INCLUDED are statements that set the stage for reasoning by clarifying what needs to be determined, solved, or explained (e.g., \"Okay, so I'm trying to figure out this riddle...\"). NOT INCLUDED are sentences that begin the analysis, propose solutions, or reflect on possible answers\u2014those come after the problem is framed. These sentences almost always appear at the very beginning of a reasoning trace, serving as the entry point into the reasoning process."
        ],
        [
          "3",
          "Cognitive Pausing and Reorientation Statements",
          "These sentences serve as explicit markers where the model pauses its current line of reasoning to mentally regroup, reconsider, or shift perspective. They include phrases like \"Let me think,\" \"Let me think again,\" \"Let me try to visualize this,\" and \"Let me try to think differently,\" which signal an intentional cognitive reset, re-examination, or attempt to approach the problem from a new angle. This category does NOT include substantive reasoning steps, hypothesis generation, or direct calculations; rather, it encompasses only metacognitive statements that indicate the model is momentarily stepping back to reassess or reframe its approach. These statements typically appear at transition points\u2014often after reaching an impasse, encountering uncertainty, or completing a reasoning sub-step\u2014before the model proceeds with further analysis."
        ],
        [
          "4",
          "Metacognitive Interruption for Error Checking or Reconsideration",
          "These sentences serve as explicit metacognitive interruptions, where the model pauses its current line of reasoning to question, double-check, or reconsider a previous step, assumption, or conclusion. Included are utterances that signal a halt or redirection (e.g., \"Wait, but hold on,\" \"Wait, let me double-check,\" \"But wait, is that correct\") and those that introduce a new angle or verification process. Not included are initial planning statements, straightforward progressions, or mere expressions of uncertainty without an explicit intent to check or revise prior reasoning. These sentences typically appear mid-reasoning, often immediately after a tentative conclusion or when a potential inconsistency or alternative comes to mind."
        ],
        [
          "5",
          "Enumerating and Quantifying Favorable and Total Cases",
          "This function involves explicitly calculating or stating the number of favorable outcomes and/or the total number of possible outcomes in a combinatorial or probabilistic context, often using counting principles (e.g., combinations, permutations, direct enumeration). Included are sentences that compute, identify, or restate these counts\u2014such as \"the number of ways to choose 2 red balls is C(3, 2)\" or \"the total number of possible outcomes is 10.\" Not included are sentences that interpret, compare, or use these numbers in further calculations (e.g., computing probabilities, making logical deductions, or drawing conclusions). These sentences typically appear in the middle stages of reasoning, after the problem is understood and before final probability or answer computation."
        ],
        [
          "6",
          "Explicit Procedural Inquiry",
          "These sentences serve the function of explicitly questioning the mechanism, process, or method by which a particular step, operation, or outcome is achieved within the reasoning process. They are characterized by direct queries about \"how\" something works, is done, or occurs, often in the context of needing to clarify or operationalize a step before proceeding. This function is typically invoked at transition points in reasoning\u2014when the model encounters a gap in procedural knowledge, needs to break down a complex step, or is about to move from conceptual understanding to concrete execution; it does NOT include general expressions of confusion, requests for definitions, or high-level strategic planning."
        ],
        [
          "7",
          "Conditional Visualization and Structural Inference",
          "These sentences perform the function of mentally simulating or describing the outcome of a hypothetical operation (such as slicing, folding, or connecting) on a geometric object, typically using conditional or procedural language (\"If I... then...,\" \"So, if...,\" \"Since...,\" etc.). INCLUDED are statements that predict or infer the resulting shape, intersection, or structure given a specific manipulation or condition applied to a geometric figure. NOT INCLUDED are general definitions, abstract principles, or statements that do not directly describe the result of a specific hypothetical operation. These sentences typically appear in the middle of reasoning traces, as the thinker works through possible scenarios to build up to a conclusion."
        ],
        [
          "8",
          "Conditional Scenario Construction and Immediate Consequence Mapping",
          "These sentences construct specific \"if-then\" or analogous scenarios to map out the direct, immediate consequences of a hypothetical action or condition. This function includes explicit conditional statements (\"if X, then Y\"), analogical mappings (\"like, if you...\"), and simple causal chains that clarify what would happen in a concrete situation, often using everyday or simplified examples. It does NOT include abstract theorizing, general summarization, or multi-step reasoning chains; instead, it focuses on single-step, concrete consequence mapping. These sentences typically appear in the middle of reasoning traces, as the thinker works through possible outcomes or tests their understanding by simulating specific cases."
        ],
        [
          "9",
          "Generating Concrete Solution Proposals via Instrumental Recombination",
          "This function involves proposing specific, actionable ways to achieve a goal by creatively combining available tools, materials, or methods\u2014often using \"maybe I can use...\" or \"I can use...\" constructions. Included are sentences that suggest concrete, implementable steps or objects (e.g., \"Maybe I can use a smartphone's microphone to record a song\"), often by repurposing or recombining resources in novel ways. Not included are abstract brainstorming, mere identification of available resources, or evaluation/selection among alternatives; these sentences specifically articulate a possible solution or method. These proposals typically appear after the problem has been understood and before final selection or justification, serving as a generative phase in the reasoning process."
        ],
        [
          "10",
          "Explicit Step-by-Step Arithmetic Computation",
          "This function involves the explicit calculation of arithmetic operations (addition, subtraction, multiplication, division, exponentiation, etc.) as part of solving a larger problem. Included are sentences that break down multi-step calculations, show intermediate results, or verify numeric outcomes, often using phrases like \"Let me calculate,\" \"So,\" or \"Calculating that.\" NOT INCLUDED are sentences that merely state a final answer, set up equations, discuss strategies, or interpret results\u2014only the explicit, stepwise execution of arithmetic is part of this category. These sentences typically appear in the middle of reasoning traces, at the point where concrete numeric computation is required to advance or verify the solution."
        ],
        [
          "11",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of deliberately broadening the set of factors, variables, or perspectives under consideration during reasoning. They explicitly signal the addition of new, potentially relevant aspects that may influence the outcome or deepen understanding, often using phrases like \"I also think about...\" or \"I'm also thinking about...\". This function includes the act of supplementing the current line of thought with further dimensions (e.g., environmental, economic, methodological), but does NOT include initial identification of factors, evaluation, or synthesis\u2014only the explicit act of expanding the scope. These sentences typically appear after an initial analysis or hypothesis, as the reasoner seeks to ensure completeness or avoid oversight."
        ],
        [
          "12",
          "Generating Alternative Hypotheses or Interpretations",
          "These sentences serve the function of proposing alternative possible explanations, answers, or interpretations when the LLM is uncertain or exploring the problem space. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait, maybe,\" \"or maybe\") and often enumerate mutually exclusive options or reframe the problem in a new way. This function is distinct from making definitive claims, evaluating evidence, or summarizing; it is specifically about brainstorming or surfacing other plausible possibilities, typically appearing during the exploratory or problem-scoping phase of reasoning, often after an initial hypothesis has been considered or when doubt arises."
        ],
        [
          "13",
          "Local Evaluation of Candidate Solutions",
          "These sentences serve to assess the validity, plausibility, or adequacy of a specific candidate answer, step, or hypothesis within the reasoning process. They include both positive judgments (\"That makes sense,\" \"That seems right,\" \"That fits\") and negative judgments (\"That doesn't make sense,\" \"That's not enough,\" \"So that's not it\"), as well as expressions of uncertainty or partial fit (\"Hmm, that might make sense,\" \"That's a problem\"). This function is distinct from proposing new candidates, explaining reasoning, or summarizing final conclusions; it is focused on the immediate, local appraisal of a single option or step, typically occurring after a candidate is generated and before moving on to the next possibility or synthesizing a final answer."
        ],
        [
          "14",
          "Provisional or Final Answer Articulation",
          "These sentences serve to explicitly state a candidate, provisional, or final answer or conclusion reached through the preceding reasoning steps. They typically synthesize prior analysis into a direct response, often using phrases like \"So, the answer is...\", \"Therefore, the probability is...\", or \"So, maybe the answer is...\". This category includes both confident assertions and hedged suggestions (e.g., \"maybe\", \"should be\"), but excludes sentences that merely summarize reasoning, restate the question, or provide supporting evidence without directly naming an answer. These sentences almost always appear at or near the end of a reasoning trace, marking the transition from deliberation to answer presentation."
        ],
        [
          "15",
          "Generating and Proposing Alternative Hypotheses",
          "This function involves the explicit generation of possible explanations, scenarios, or solutions that could account for the facts or resolve the problem at hand. Sentences in this category typically introduce speculative alternatives using phrases like \"maybe,\" \"perhaps,\" \"alternatively,\" \"or perhaps,\" or \"wait, maybe,\" and often present mutually exclusive options or reframe the situation from a new angle. These sentences do NOT include the final selection, evaluation, or elimination of hypotheses, nor do they summarize or conclude; instead, they appear in the exploratory, middle phase of reasoning, where the LLM is actively brainstorming and considering different possibilities before settling on a final answer."
        ],
        [
          "16",
          "Procedural Step Articulation for Subgoal Execution",
          "These sentences explicitly state the next concrete computational or procedural step to be performed in pursuit of a subgoal within a larger problem. They typically introduce or announce an immediate calculation, check, or operation (e.g., \"Next, I'll try dividing 4 by 1, which gives me 4\" or \"To find the LCM, I need to take the highest power of each prime number...\"). INCLUDED are statements that (a) identify a specific, actionable step (calculation, check, listing, or selection), (b) often reference the mathematical or logical operation to be performed, and (c) are situated at the transition point between subgoals or as the initiation of a new subtask. NOT INCLUDED are high-level planning statements (\"First, I need to solve for x\"), general reflections, or final answer statements. These sentences usually appear in the middle of reasoning traces, marking the progression from one subgoal to the next."
        ],
        [
          "17",
          "Stepwise Enumeration and Pattern Extraction",
          "These sentences perform the cognitive function of explicitly listing, enumerating, or breaking down elements, features, or steps within a problem to identify patterns, regularities, or relationships. This includes itemizing components (e.g., letters, numbers, positions), restating sequences, and making direct observations about structure or order to facilitate pattern recognition or rule discovery. It does NOT include hypothesizing solutions, evaluating options, or drawing final conclusions\u2014rather, it is the intermediate process of laying out raw data or subcomponents, typically appearing in the middle stages of reasoning as groundwork for subsequent inference or synthesis."
        ],
        [
          "18",
          "Explicit Mapping of Semantic or Structural Relationships",
          "These sentences serve to explicitly identify, articulate, or clarify the semantic, categorical, or part-whole relationships between entities or concepts, often in analogy, classification, or matching tasks. Included are statements that directly state how one item relates to another (e.g., \"X is a part of Y,\" \"A is a type of B,\" \"C is associated with D,\" \"E is a group of F\"), or that paraphrase or restate the relationship in the context of the problem. Not included are sentences that merely list properties, make inferences, or propose solutions without directly mapping or clarifying the relationship. These sentences typically appear during the analysis or mapping phase, after initial comprehension but before final answer selection."
        ],
        [
          "19",
          "Expression of Uncertainty or Doubt",
          "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding a preceding statement, inference, or piece of knowledge. Included are direct admissions of not being sure, not being certain, or questioning the accuracy, practicality, or correctness of a just-made claim or step (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not entirely sure,\" \"But I'm not sure if that's the case\"). NOT INCLUDED are sentences that merely state a lack of knowledge without reference to a specific prior claim, or that introduce new reasoning or information. These expressions typically appear immediately after a tentative assertion or hypothesis, serving as a metacognitive check or hedge before proceeding further in the reasoning process."
        ]
      ],
      "orthogonality": 0.8281205296516418,
      "assigned_fraction": 0.84,
      "category_counts": {
        "0": 3,
        "1": 2,
        "2": 2,
        "3": 1,
        "4": 2,
        "5": 1,
        "6": 2,
        "7": 2,
        "8": 2,
        "9": 2,
        "10": 2,
        "11": 2,
        "12": 2,
        "13": 3,
        "14": 0,
        "15": 7,
        "16": 2,
        "17": 1,
        "18": 2,
        "19": 2,
        "None": 8
      },
      "detailed_results": {
        "0": {
          "title": "Hypothetical Consequence Generation",
          "description": "This function involves generating possible outcomes or downstream effects that could result from a given condition, action, or change\u2014typically using conditional (\"if...then...\") or causal (\"this could lead to...\") constructions. Included are sentences that explicitly speculate about what might happen as a result of a scenario, policy, or variable, often using modal verbs (\"might,\" \"could,\" \"may\") and focusing on potential impacts or consequences. Not included are sentences that merely state facts, define terms, describe current states, or summarize conclusions; these sentences specifically project forward to imagine what could plausibly occur. These sentences usually appear in the middle stages of reasoning, after the initial analysis of the scenario and before final synthesis or conclusion.",
          "size": 2211,
          "precision": 0.8933333333333333,
          "recall": 0.67,
          "accuracy": 0.795,
          "f1": 0.7657142857142857,
          "examples": [
            "If vertical farming is more efficient, it might lead to lower costs for consumers, which could reduce inflation and make food more affordable",
            "If people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "If free education leads to more people having higher education, there might be a steady increase in the workforce, which could drive economic growth",
            "But if migration happens, it could lead to a more integrated and diverse global economy, which might be more resilient to climate change",
            "If plastic is eliminated, consumers might have more control over their products, which could lead to a shift towards more sustainable and eco-friendly products",
            "Free education might lead to a more educated and informed society, which could reduce social inequality and improve public welfare",
            "If meat is reduced, it might affect the demand for certain products, leading to changes in supply chains and potentially higher prices for other goods",
            "In terms of economic impacts, if people are more productive, it could lead to increased demand for goods and services, which might help the economy",
            "In terms of social equity, free public transport could lead to a more equal distribution of resources, but it might also lead to a more unequal distribution if the cost is too high",
            "If defense is a big part of the economy, less spending might mean less investment in trade routes and infrastructure, which could affect global trade patterns",
            "If meat is reduced, it might affect the carbon footprint of certain industries, like meat processing, which could lead to more emissions",
            "But if these industries are too competitive, it could lead to higher wages and more economic instability",
            "If public transport is free, it might create a more competitive job market, but it could also lead to a more efficient allocation of resources",
            "If plastic is eliminated, companies might find ways to reduce their energy consumption and production costs, leading to more efficient and sustainable production processes"
          ]
        },
        "1": {
          "title": "Causal Mechanism Elaboration",
          "description": "These sentences articulate the underlying causal or mechanistic relationships that explain why or how a particular phenomenon occurs. They typically link an action, condition, or change (e.g., heating, cooling, adding salt) to its direct physical, chemical, or logical consequence (e.g., increased particle motion, faster cooling, change in color), often using connective phrases like \"so,\" \"because,\" or \"which means.\" This category includes statements that explicitly trace the chain of cause and effect within a system, but excludes mere observations, predictions, or high-level summaries that do not detail the stepwise mechanism. Such sentences usually appear in the body of reasoning, following the identification of relevant factors and preceding or supporting conclusions.",
          "size": 1436,
          "precision": 0.8823529411764706,
          "recall": 0.75,
          "accuracy": 0.825,
          "f1": 0.8108108108108107,
          "examples": [
            "When you heat the gas, the energy increases, so the particles move faster, leading to more collisions and expansion",
            "So, when the metal spoon is heated, it can absorb heat from the surroundings more easily, keeping its temperature lower",
            "So, when the spoon is heated, the metal expands more, and the pressure inside the spoon increases",
            "In an oven, the air is heated, so the food stays warm, but the air is moving around the food, causing it to cool from the inside",
            "But for cooking, the salt lowers the evaporation rate because it reduces the surface tension, so the water can stay in contact with the food longer, which speeds up the cooking process",
            "In summary, the tea cools faster in a cold room because the room is losing heat to the tea, which causes the room's temperature to drop, making the temperature difference smaller",
            "The coffee can transfer heat to the water more quickly because it's hotter, so the water warms up faster than the coffee cools down",
            "The coffee is transferring heat to the water, which means the water is absorbing heat",
            "In a microwave, the food is at a higher temperature than the surrounding air, so it would cool from the inside",
            "The heat from the water can be absorbed by the food more efficiently, which speeds up the cooking time",
            "At higher temperatures, the molecules are more spread out, so the forces are weaker",
            "But in an oven, the air is heated, so the food stays warm, but the air is moving around the food, which might cause the food to cool from the inside",
            "The inside of the fridge is at a lower temperature than the outside, so when the refrigerant expands, it's pushing against the cooler air, which makes the back feel warm",
            "In a microwave, the food is at a lower temperature than the surrounding air, so it cools from the outside",
            "Stretching increases the rubber band's energy, which is absorbed by the body, making it feel warmer"
          ]
        },
        "2": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences explicitly articulate the problem, question, or task that the reasoning process will address, often by restating or paraphrasing the prompt and signaling the intent to solve or figure it out. INCLUDED are statements that set the stage for reasoning by clarifying what needs to be determined, solved, or explained (e.g., \"Okay, so I'm trying to figure out this riddle...\"). NOT INCLUDED are sentences that begin the analysis, propose solutions, or reflect on possible answers\u2014those come after the problem is framed. These sentences almost always appear at the very beginning of a reasoning trace, serving as the entry point into the reasoning process.",
          "size": 823,
          "precision": 1.0,
          "recall": 0.72,
          "accuracy": 0.86,
          "f1": 0.8372093023255813,
          "examples": [
            "Okay, so I'm trying to figure out this riddle: \"What has cities, but no houses",
            "Okay, so I'm trying to figure out what this is",
            "Okay, so I need to figure out the analogy here",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out this logic puzzle",
            "Okay, so I'm trying to figure out why this man used the phone",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this riddle: \"There is a house with four walls facing south",
            "Okay, so I'm trying to figure out this riddle",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I've come across this riddle, and I want to figure out how it's possible"
          ]
        },
        "3": {
          "title": "Cognitive Pausing and Reorientation Statements",
          "description": "These sentences serve as explicit markers where the model pauses its current line of reasoning to mentally regroup, reconsider, or shift perspective. They include phrases like \"Let me think,\" \"Let me think again,\" \"Let me try to visualize this,\" and \"Let me try to think differently,\" which signal an intentional cognitive reset, re-examination, or attempt to approach the problem from a new angle. This category does NOT include substantive reasoning steps, hypothesis generation, or direct calculations; rather, it encompasses only metacognitive statements that indicate the model is momentarily stepping back to reassess or reframe its approach. These statements typically appear at transition points\u2014often after reaching an impasse, encountering uncertainty, or completing a reasoning sub-step\u2014before the model proceeds with further analysis.",
          "size": 1098,
          "precision": 0.974025974025974,
          "recall": 0.75,
          "accuracy": 0.865,
          "f1": 0.8474576271186441,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think about this",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think about the sequence"
          ]
        },
        "4": {
          "title": "Metacognitive Interruption for Error Checking or Reconsideration",
          "description": "These sentences serve as explicit metacognitive interruptions, where the model pauses its current line of reasoning to question, double-check, or reconsider a previous step, assumption, or conclusion. Included are utterances that signal a halt or redirection (e.g., \"Wait, but hold on,\" \"Wait, let me double-check,\" \"But wait, is that correct\") and those that introduce a new angle or verification process. Not included are initial planning statements, straightforward progressions, or mere expressions of uncertainty without an explicit intent to check or revise prior reasoning. These sentences typically appear mid-reasoning, often immediately after a tentative conclusion or when a potential inconsistency or alternative comes to mind.",
          "size": 604,
          "precision": 0.9393939393939394,
          "recall": 0.93,
          "accuracy": 0.935,
          "f1": 0.9346733668341709,
          "examples": [
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but hold on",
            "Wait, but let me think again",
            "Wait, hold on, no",
            "Wait, hold on",
            "Wait, no, hold on",
            "Wait, maybe a cube",
            "But wait, hold on",
            "Wait, but is that correct",
            "Wait, actually, no",
            "Wait, but hold on a second",
            "Wait, hold on",
            "Wait, hold on"
          ]
        },
        "5": {
          "title": "Enumerating and Quantifying Favorable and Total Cases",
          "description": "This function involves explicitly calculating or stating the number of favorable outcomes and/or the total number of possible outcomes in a combinatorial or probabilistic context, often using counting principles (e.g., combinations, permutations, direct enumeration). Included are sentences that compute, identify, or restate these counts\u2014such as \"the number of ways to choose 2 red balls is C(3, 2)\" or \"the total number of possible outcomes is 10.\" Not included are sentences that interpret, compare, or use these numbers in further calculations (e.g., computing probabilities, making logical deductions, or drawing conclusions). These sentences typically appear in the middle stages of reasoning, after the problem is understood and before final probability or answer computation.",
          "size": 702,
          "precision": 0.9433962264150944,
          "recall": 0.5,
          "accuracy": 0.735,
          "f1": 0.6535947712418301,
          "examples": [
            "There are 3 red balls, so the number of ways to choose 2 is C(3, 2)",
            "For the green marbles, there are 4, so the number of ways to choose 1 green marble is C(4, 1)",
            "So, the number of ways to choose one blue marble is 70, and the number of ways to choose one red marble is 30",
            "So, the total number of ways to choose 3 seats out of 5 is given by the combination formula:\n\nTotal ways = C(5,3) = 5",
            "So, the number of ways to choose 3 correct numbers is \\( C(6, 3) \\), and the number of ways to choose 3 incorrect numbers is \\( C(43, 3) \\)",
            "So, the total number of ways to draw two marbles is 4950, and the number of ways to draw one blue and one red is 2100",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 3/10",
            "There are 2 blue balls, so the number of ways to choose 2 is C(2, 2)",
            "Therefore, the probability that Alice and Bob are on the same team is the number of favorable assignments divided by the total number of assignments for Alice and Bob, which is 3/9 = 1/3",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 4 / 10",
            "So, the number of ways to choose 2 even numbers is C(5, 2) and the number of ways to choose 2 odd numbers is also C(5, 2)",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 20 / 45",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 60 / 220",
            "Since there are 13 ranks, the number of ways to choose 5 ranks is C(13,5)",
            "Now, to find the total number of favorable outcomes, I need to multiply the number of ways to choose which die shows the 6 by the number of favorable outcomes for the other four dice"
          ]
        },
        "6": {
          "title": "Explicit Procedural Inquiry",
          "description": "These sentences serve the function of explicitly questioning the mechanism, process, or method by which a particular step, operation, or outcome is achieved within the reasoning process. They are characterized by direct queries about \"how\" something works, is done, or occurs, often in the context of needing to clarify or operationalize a step before proceeding. This function is typically invoked at transition points in reasoning\u2014when the model encounters a gap in procedural knowledge, needs to break down a complex step, or is about to move from conceptual understanding to concrete execution; it does NOT include general expressions of confusion, requests for definitions, or high-level strategic planning.",
          "size": 366,
          "precision": 1.0,
          "recall": 0.54,
          "accuracy": 0.77,
          "f1": 0.7012987012987013,
          "examples": [
            "But how does that work exactly",
            "But how does that work exactly",
            "But how does that happen",
            "But how does that work exactly",
            "Hmm, but how does that work",
            "But how do we calculate this probability",
            "How does that happen",
            "But how do I approach this",
            "But how do I do that effectively",
            "But how does that help me",
            "But how does that work exactly",
            "But how does that work in practice",
            "But how do I set this up",
            "But how exactly does that work",
            "But how does that affect cooling"
          ]
        },
        "7": {
          "title": "Conditional Visualization and Structural Inference",
          "description": "These sentences perform the function of mentally simulating or describing the outcome of a hypothetical operation (such as slicing, folding, or connecting) on a geometric object, typically using conditional or procedural language (\"If I... then...,\" \"So, if...,\" \"Since...,\" etc.). INCLUDED are statements that predict or infer the resulting shape, intersection, or structure given a specific manipulation or condition applied to a geometric figure. NOT INCLUDED are general definitions, abstract principles, or statements that do not directly describe the result of a specific hypothetical operation. These sentences typically appear in the middle of reasoning traces, as the thinker works through possible scenarios to build up to a conclusion.",
          "size": 1369,
          "precision": 0.9454545454545454,
          "recall": 0.52,
          "accuracy": 0.745,
          "f1": 0.6709677419354839,
          "examples": [
            "If I take a plane that's parallel to two opposite faces, the cross-section should be a square because the plane is cutting through the midpoints of the edges",
            "So, if I slice a cone with a plane parallel to its side, the cross-section is a triangle",
            "If I have a tetrahedron, and I slice it with a plane parallel to one of its faces, the plane will intersect the tetrahedron along three edges",
            "So, if I slice it parallel to one face, the plane will intersect the other three edges, each of which is connected to the opposite vertex",
            "So, if I slice it parallel to one face, the plane will intersect the other three faces",
            "If I take a cube and connect the centers of its faces, each face center is a vertex of the octahedron",
            "If I slice it parallel to one face, the plane will intersect the tetrahedron along a line that's parallel to the edges of that face",
            "If I slice a tetrahedron with a plane that intersects all edges, maybe it's cutting through three edges, forming a triangle",
            "So, after three folds, the hexagon is folded into a shape with three new faces, each corresponding to a fold",
            "So, after folding along all three lines, the hexagon will be folded into a three-dimensional shape where each fold is a reflection across a line",
            "Because if you have two opposite triangular faces, and you slice through the center parallel to them, the cross-section should be a square",
            "If I have a cube and I slice it parallel to one of its faces, the cross-section is a square",
            "If I have a cone, and I slice it with a plane that's parallel to the side, the plane is going to intersect the cone along a line",
            "If I take a plane through the center and parallel to two opposite faces, it's going to intersect the octahedron along lines that are parallel to the edges of those faces",
            "So, if I slice it parallel to two opposite faces, the plane will intersect some of the edges of the icosahedron"
          ]
        },
        "8": {
          "title": "Conditional Scenario Construction and Immediate Consequence Mapping",
          "description": "These sentences construct specific \"if-then\" or analogous scenarios to map out the direct, immediate consequences of a hypothetical action or condition. This function includes explicit conditional statements (\"if X, then Y\"), analogical mappings (\"like, if you...\"), and simple causal chains that clarify what would happen in a concrete situation, often using everyday or simplified examples. It does NOT include abstract theorizing, general summarization, or multi-step reasoning chains; instead, it focuses on single-step, concrete consequence mapping. These sentences typically appear in the middle of reasoning traces, as the thinker works through possible outcomes or tests their understanding by simulating specific cases.",
          "size": 622,
          "precision": 0.8762886597938144,
          "recall": 0.85,
          "accuracy": 0.865,
          "f1": 0.8629441624365483,
          "examples": [
            "So, if I catch a ball, I can't throw it",
            "If you push a domino, it falls, and if it's not stopped, it continues",
            "So, if I push A, it falls, but since B is already down, it doesn't push C",
            "Similarly, if I catch a balloon, I can't throw it",
            "So, if I push A, it should make B fall, right",
            "So, if I can throw it",
            "Like, if you have a number and you take away a negative number, does that make it bigger",
            "If I can weigh them, I can compare their size",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "So, if you take a larger portion, the remaining is smaller",
            "If I heat it, it would expand, and cool it, it would contract"
          ]
        },
        "9": {
          "title": "Generating Concrete Solution Proposals via Instrumental Recombination",
          "description": "This function involves proposing specific, actionable ways to achieve a goal by creatively combining available tools, materials, or methods\u2014often using \"maybe I can use...\" or \"I can use...\" constructions. Included are sentences that suggest concrete, implementable steps or objects (e.g., \"Maybe I can use a smartphone's microphone to record a song\"), often by repurposing or recombining resources in novel ways. Not included are abstract brainstorming, mere identification of available resources, or evaluation/selection among alternatives; these sentences specifically articulate a possible solution or method. These proposals typically appear after the problem has been understood and before final selection or justification, serving as a generative phase in the reasoning process.",
          "size": 1015,
          "precision": 0.9230769230769231,
          "recall": 0.72,
          "accuracy": 0.83,
          "f1": 0.8089887640449438,
          "examples": [
            "Wait, maybe I can use a smartphone's microphone to record a simple song and then use a computer to edit it",
            "Maybe I can use a piece of wood or cardboard to make a simple lever and then use it to lift the block",
            "Maybe I can use a larger container made of sand, like a bucket, to hold the water",
            "Maybe I can use a bucket made of sand to collect rainwater, and then use a small bucket made of sand to collect the water from the rain barrel",
            "For example, I can create a slope using a piece of wood or cardboard, and then use a rope to pull the block up the slope",
            "Another idea: maybe I can use a bucket made of sand to collect rainwater, and then use a smaller bucket made of sand to collect the water from the rain barrel",
            "Maybe I can use a larger container made of sand, like a barrel,",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Wait, maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Another idea: maybe I can use the microwave to cook something else, like a meal, by using a microwave-safe container",
            "Maybe I can use a larger container made of sand, like a barrel, to hold more water",
            "Wait, maybe I can use a bucket made of sand to collect rainwater, and then use a smaller bucket made of sand to collect the water from the rain barrel",
            "Maybe I can use a combination of sand and something else, like a net or a sieve, to make the system more efficient",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer",
            "Maybe I can use a smartphone app to record and then transfer the recording to a computer"
          ]
        },
        "10": {
          "title": "Explicit Step-by-Step Arithmetic Computation",
          "description": "This function involves the explicit calculation of arithmetic operations (addition, subtraction, multiplication, division, exponentiation, etc.) as part of solving a larger problem. Included are sentences that break down multi-step calculations, show intermediate results, or verify numeric outcomes, often using phrases like \"Let me calculate,\" \"So,\" or \"Calculating that.\" NOT INCLUDED are sentences that merely state a final answer, set up equations, discuss strategies, or interpret results\u2014only the explicit, stepwise execution of arithmetic is part of this category. These sentences typically appear in the middle of reasoning traces, at the point where concrete numeric computation is required to advance or verify the solution.",
          "size": 2136,
          "precision": 0.9791666666666666,
          "recall": 0.47,
          "accuracy": 0.73,
          "f1": 0.6351351351351351,
          "examples": [
            "Let me calculate that: 6 \u00d7 7 is 42, 8 \u00d7 9 is 72, so 42 \u00d7 72 is 3024",
            "- 62 divided by 4: 4*15=60, so 62 - 60 = 2",
            "So, 9 * 5 is 45, and 7 - 3 is 4",
            "5 \u00d7 6 is 30, 7 \u00d7 8 is 56, so 30 \u00d7 56 is 1680",
            "So, 4 * 9 is 36, and 36 * 5 is 180",
            "6 \u00d7 7 is 42, 8 \u00d7 9 is 72, and 42 \u00d7 72 is indeed 3024",
            "- 62 divided by 5: 5*12=60, so 62 - 60 = 2",
            "7 \u00d7 8 is 56, 9 \u00d7 10 is 90, so 56 \u00d7 90 is 5040",
            "Let me calculate that: 6*5 is 30, 30*4 is 120, 120*3 is 360",
            "So, C(15, 3) = (15 \u00d7 14 \u00d7 13) / (3 \u00d7 2 \u00d7 1) = (15 \u00d7 14 \u00d7 13) / 6\n\nLet me compute that:\n\n15 \u00d7 14 = 210\n\n210 \u00d7 13 = 2730\n\n2730 divided by 6 is 455",
            "4^2 is 16, 4^3 is 64, 4^4 is 256, 4^5 is 1024, and 4^6 is 4096",
            "So, 12 * 11 * 10 is 1320, and 1320 divided by 6 is 220",
            "Let me recalculate:\n\nC(4, 2) = (4 * 3) / (2 * 1) = 12 / 2 = 6\n\nSimilarly, C(5, 2) = (5 * 4) / (2 * 1) = 20 / 2 = 10\n\nSo, the total number of rectangles is 6 * 10 = 60",
            "2*3 is 6, 4*5 is 20, and 6*20 is 120",
            "Let's see: 9 + 9 is 18, divided by 9 is 2, then 9 * 2 is 18"
          ]
        },
        "11": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of deliberately broadening the set of factors, variables, or perspectives under consideration during reasoning. They explicitly signal the addition of new, potentially relevant aspects that may influence the outcome or deepen understanding, often using phrases like \"I also think about...\" or \"I'm also thinking about...\". This function includes the act of supplementing the current line of thought with further dimensions (e.g., environmental, economic, methodological), but does NOT include initial identification of factors, evaluation, or synthesis\u2014only the explicit act of expanding the scope. These sentences typically appear after an initial analysis or hypothesis, as the reasoner seeks to ensure completeness or avoid oversight.",
          "size": 1432,
          "precision": 0.9135802469135802,
          "recall": 0.74,
          "accuracy": 0.835,
          "f1": 0.8176795580110497,
          "examples": [
            "I also think about the temperature",
            "I also think about the environment",
            "I also think about how",
            "I also think about the cooking method",
            "I also think about the environment",
            "I'm also thinking about the concept of mobility",
            "I'm also thinking about the role of technology",
            "I'm also thinking about the concept of elasticity",
            "I'm also thinking about the challenges",
            "I should also think about the economic impact",
            "I'm also thinking about the concept of heat capacity",
            "I also think about the environmental impact",
            "I also think about the concept of solvation",
            "I'm also thinking about the historical context",
            "I'm also thinking about the economic implications"
          ]
        },
        "12": {
          "title": "Generating Alternative Hypotheses or Interpretations",
          "description": "These sentences serve the function of proposing alternative possible explanations, answers, or interpretations when the LLM is uncertain or exploring the problem space. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait, maybe,\" \"or maybe\") and often enumerate mutually exclusive options or reframe the problem in a new way. This function is distinct from making definitive claims, evaluating evidence, or summarizing; it is specifically about brainstorming or surfacing other plausible possibilities, typically appearing during the exploratory or problem-scoping phase of reasoning, often after an initial hypothesis has been considered or when doubt arises.",
          "size": 1124,
          "precision": 0.7796610169491526,
          "recall": 0.92,
          "accuracy": 0.83,
          "f1": 0.8440366972477064,
          "examples": [
            "Hmm, maybe it's a different shape",
            "Maybe it's a different configuration",
            "Or maybe it's a sphere",
            "Alternatively, maybe it's the seat",
            "Alternatively, maybe it's the seat",
            "Alternatively, maybe it's the seat",
            "Alternatively, maybe it's the seat",
            "Alternatively, maybe it's the seat",
            "Maybe it's a cipher or something else",
            "Alternatively, maybe it's a hexagon",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's a metaphor",
            "Wait, maybe it's about a negative number",
            "Maybe it's a more complex shape",
            "Alternatively, maybe it's a stage manager or something else"
          ]
        },
        "13": {
          "title": "Local Evaluation of Candidate Solutions",
          "description": "These sentences serve to assess the validity, plausibility, or adequacy of a specific candidate answer, step, or hypothesis within the reasoning process. They include both positive judgments (\"That makes sense,\" \"That seems right,\" \"That fits\") and negative judgments (\"That doesn't make sense,\" \"That's not enough,\" \"So that's not it\"), as well as expressions of uncertainty or partial fit (\"Hmm, that might make sense,\" \"That's a problem\"). This function is distinct from proposing new candidates, explaining reasoning, or summarizing final conclusions; it is focused on the immediate, local appraisal of a single option or step, typically occurring after a candidate is generated and before moving on to the next possibility or synthesizing a final answer.",
          "size": 921,
          "precision": 0.8736842105263158,
          "recall": 0.83,
          "accuracy": 0.855,
          "f1": 0.8512820512820513,
          "examples": [
            "That's not enough",
            "So, that's not good",
            "That seems right",
            "That seems correct",
            "That doesn't seem right",
            "That seems correct",
            "Hmm, that might make sense",
            "So that's not allowed",
            "Hmm, that doesn't seem right",
            "So, that's not enough",
            "Hmm, that seems correct",
            "Hmm, that might not make sense",
            "Hmm, that's still not a word",
            "That seems correct",
            "Hmm, that doesn't make sense either"
          ]
        },
        "14": {
          "title": "Provisional or Final Answer Articulation",
          "description": "These sentences serve to explicitly state a candidate, provisional, or final answer or conclusion reached through the preceding reasoning steps. They typically synthesize prior analysis into a direct response, often using phrases like \"So, the answer is...\", \"Therefore, the probability is...\", or \"So, maybe the answer is...\". This category includes both confident assertions and hedged suggestions (e.g., \"maybe\", \"should be\"), but excludes sentences that merely summarize reasoning, restate the question, or provide supporting evidence without directly naming an answer. These sentences almost always appear at or near the end of a reasoning trace, marking the transition from deliberation to answer presentation.",
          "size": 880,
          "precision": 0.8695652173913043,
          "recall": 0.4,
          "accuracy": 0.67,
          "f1": 0.547945205479452,
          "examples": [
            "So, the probability is zero",
            "So, the analogy is correct",
            "So, the answer is the lens",
            "So, the projection is a triangle",
            "So, perhaps the answer is the lens",
            "So, the answer should be day",
            "So, maybe the answer is the lens",
            "So, maybe the answer is the lens",
            "So, the answer is a coin",
            "So, the answer is a coin",
            "So, the answer is a coin",
            "So, the shooting is the",
            "So, 1 is the answer",
            "So, the projection should be a triangle",
            "So, the answer should be conscience"
          ]
        },
        "15": {
          "title": "Generating and Proposing Alternative Hypotheses",
          "description": "This function involves the explicit generation of possible explanations, scenarios, or solutions that could account for the facts or resolve the problem at hand. Sentences in this category typically introduce speculative alternatives using phrases like \"maybe,\" \"perhaps,\" \"alternatively,\" \"or perhaps,\" or \"wait, maybe,\" and often present mutually exclusive options or reframe the situation from a new angle. These sentences do NOT include the final selection, evaluation, or elimination of hypotheses, nor do they summarize or conclude; instead, they appear in the exploratory, middle phase of reasoning, where the LLM is actively brainstorming and considering different possibilities before settling on a final answer.",
          "size": 1127,
          "precision": 0.7,
          "recall": 0.49,
          "accuracy": 0.64,
          "f1": 0.5764705882352941,
          "examples": [
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Wait, maybe the hotel is a place where he's actually living, but he's driving towards it, but the hotel is in a different country",
            "Maybe the riddle is trying to say that the man is an albatross, and he's taking a bite of albatross soup, but that's not possible because he's a bird",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "Alternatively, maybe the key is in the car but not in the right place, so turning it doesn't start the car",
            "So, the key is in the car but not in the right place",
            "Or perhaps the man can use the magnifying glass to see that the dragon is actually in the other room, but that also doesn't help",
            "Or perhaps the man can use the magnifying glass to see that the dragon is actually in the other room, but that also doesn't help",
            "Or perhaps the man can use the magnifying glass to see that the dragon is actually in the other room, but that also doesn't help",
            "Or perhaps the man can use the magnifying glass to see that the dragon is actually in the other room, but that also doesn't help"
          ]
        },
        "16": {
          "title": "Procedural Step Articulation for Subgoal Execution",
          "description": "These sentences explicitly state the next concrete computational or procedural step to be performed in pursuit of a subgoal within a larger problem. They typically introduce or announce an immediate calculation, check, or operation (e.g., \"Next, I'll try dividing 4 by 1, which gives me 4\" or \"To find the LCM, I need to take the highest power of each prime number...\"). INCLUDED are statements that (a) identify a specific, actionable step (calculation, check, listing, or selection), (b) often reference the mathematical or logical operation to be performed, and (c) are situated at the transition point between subgoals or as the initiation of a new subtask. NOT INCLUDED are high-level planning statements (\"First, I need to solve for x\"), general reflections, or final answer statements. These sentences usually appear in the middle of reasoning traces, marking the progression from one subgoal to the next.",
          "size": 517,
          "precision": 0.8909090909090909,
          "recall": 0.49,
          "accuracy": 0.715,
          "f1": 0.632258064516129,
          "examples": [
            "Now, I need to find the largest four-digit number that's a multiple of 180",
            "So, I need to find the largest ABA such that A + 5B is a multiple of 11",
            "To find the next number, I square the next integer, which is 7",
            "To find the next term, I'll add the next integer in the sequence of differences, which is 6",
            "After calculating, I find that 56 multiplied by 17 is 952, which is the largest multiple of 56 that is less than or equal to 999",
            "Therefore, the largest three-digit number divisible by both 7 and 8 is 952",
            "To find the smallest such number, I'll use the smallest prime, which is 2",
            "Alternatively, if I think about the least common multiple of 2 and 3, which is 6, so the exponents in the prime factorization must be multiples of 6",
            "Therefore, the two prime numbers that add up to 100 are 97 and 3",
            "The least common multiple of 2 and 3 is 6, so the exponents in the prime factorization must be multiples of 6",
            "Now, I can combine these results by dividing 12 by 2, which equals 6",
            "To find the largest three-digit number divisible by both 7 and 8, I first need to determine the least common multiple of 7 and 8",
            "The square number 49 is too high, so I'll look for the next lower square number, 36",
            "To find the next number, I calculate \\(5^3\\), which equals 125",
            "Following this pattern, the next number should be the sum of 5 and 8, which is 13"
          ]
        },
        "17": {
          "title": "Stepwise Enumeration and Pattern Extraction",
          "description": "These sentences perform the cognitive function of explicitly listing, enumerating, or breaking down elements, features, or steps within a problem to identify patterns, regularities, or relationships. This includes itemizing components (e.g., letters, numbers, positions), restating sequences, and making direct observations about structure or order to facilitate pattern recognition or rule discovery. It does NOT include hypothesizing solutions, evaluating options, or drawing final conclusions\u2014rather, it is the intermediate process of laying out raw data or subcomponents, typically appearing in the middle stages of reasoning as groundwork for subsequent inference or synthesis.",
          "size": 711,
          "precision": 0.7469879518072289,
          "recall": 0.62,
          "accuracy": 0.705,
          "f1": 0.6775956284153004,
          "examples": [
            "Let's break it down:\n\n- First digit: 1\n- Second digit: 1\n- Third digit: 2\n- Fourth digit: 2\n- Fifth digit: 1\n- Sixth digit: 1\n\nSo, starting from the left:\n\n- The first two digits are 1s: so, 21",
            "So after D (4th), the next letter is E (5th), and after W (23rd), the previous is V (22nd)",
            "D (4th) and W (23rd)\n\nSo each time, the first letter is the next in the alphabet, and the second is the previous in the alphabet",
            "Let me list the letters again:\n\nNOON: N, O, O, N\nLEVEL: L, E, V, E, L\nRADAR: R, A, D, A, R\n\nLooking at the first letters: N, L, R",
            "- The next two digits are 2s: so, 22",
            "Let's check:\n\n- Uni: 3 letters\n- Bi: 2 letters\n- Tri: 3 letters\n- Quad: 4 letters\n\nSo the sequence is 3, 2, 3, 4",
            "Fourth letters: N, E, A",
            "So, O is one, then two Ts, two Fs, two Ss, and one E",
            "Looking at the letters:\n- PEACH: P, E, A, C, H\n- PLUM: P, L, U, M\n- PEAR: P, E, A, R\n- PAPAYA: P, A, P, A, Y, A\n\nI notice that each word has a 'P' and an 'A', but the other letters vary",
            "So the shifted sequence would be K, G, N, B, N, K, K, B, T, P, O",
            "Let's see:\n\n- JAVA starts with J\n- PYTHON starts with P\n- RUBY starts with R\n- SWIFT starts with S\n\nSo the first letters are J, P, R, S",
            "- Then, the next two digits are 2s",
            "- Then, the next two digits are 2s",
            "The first letters are D, N, A, S, A, J, J, M",
            "- Then, the next part is \"one 2,\" which is 12"
          ]
        },
        "18": {
          "title": "Explicit Mapping of Semantic or Structural Relationships",
          "description": "These sentences serve to explicitly identify, articulate, or clarify the semantic, categorical, or part-whole relationships between entities or concepts, often in analogy, classification, or matching tasks. Included are statements that directly state how one item relates to another (e.g., \"X is a part of Y,\" \"A is a type of B,\" \"C is associated with D,\" \"E is a group of F\"), or that paraphrase or restate the relationship in the context of the problem. Not included are sentences that merely list properties, make inferences, or propose solutions without directly mapping or clarifying the relationship. These sentences typically appear during the analysis or mapping phase, after initial comprehension but before final answer selection.",
          "size": 732,
          "precision": 0.8970588235294118,
          "recall": 0.61,
          "accuracy": 0.77,
          "f1": 0.7261904761904763,
          "examples": [
            "So, a tree is a part of a forest, and a brick is a part of a wall",
            "So leaf is a single leaf, branch is a branch, tree is a tree, forest is a forest",
            "A stage is a physical space, just like a canvas is a surface",
            "So, similar to how a tree is a single unit, a brick is a part",
            "A wing is a specific part of a plane, so \"airplane\" is more accurate",
            "Palette is a color palette, which is a set of colors",
            "A river is a body of water, and a delta is a landform associated with a river",
            "So, \"forest\" is a living organism, and \"forest floor\" is a part of a forest",
            "A page is a single sheet in a book, right",
            "Also, \"wing\" is a part of a plane, so it's a good fit",
            "So, a star is a type of celestial object",
            "Scales are a type of fish, specifically the gills",
            "So, bark is a component of a tree",
            "\" So, the structure is that a canvas is a surface, a painter is the person",
            "\" So, the structure is that a canvas is a surface, a painter is the person"
          ]
        },
        "19": {
          "title": "Expression of Uncertainty or Doubt",
          "description": "These sentences explicitly signal the model's uncertainty, doubt, or lack of confidence regarding a preceding statement, inference, or piece of knowledge. Included are direct admissions of not being sure, not being certain, or questioning the accuracy, practicality, or correctness of a just-made claim or step (e.g., \"But I'm not sure if that's accurate,\" \"But I'm not entirely sure,\" \"But I'm not sure if that's the case\"). NOT INCLUDED are sentences that merely state a lack of knowledge without reference to a specific prior claim, or that introduce new reasoning or information. These expressions typically appear immediately after a tentative assertion or hypothesis, serving as a metacognitive check or hedge before proceeding further in the reasoning process.",
          "size": 1020,
          "precision": 0.9411764705882353,
          "recall": 0.64,
          "accuracy": 0.8,
          "f1": 0.7619047619047621,
          "examples": [
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure if that's accurate",
            "But I'm not sure",
            "But I'm not sure if that's practical",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure",
            "But I'm not sure if that's accurate",
            "But I'm not sure",
            "But I'm not sure if that's necessary",
            "But I'm not sure if that's necessary"
          ]
        }
      }
    }
  }
}

==> sae-results/sae_topk_results_deepseek-r1-distill-qwen-14b_layer14.json <==
{
  "clustering_method": "sae_topk",
  "model_id": "deepseek-r1-distill-qwen-14b",
  "layer": 14,
  "cluster_range": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20
  ],
  "silhouette_scores": [
    0.03638113662600517,
    0.05093897134065628,
    0.05195566266775131,
    0.04851521924138069,
    0.051258888095617294,
    0.03930710256099701,
    0.048017267137765884,
    0.04920905828475952,
    0.04799307510256767,
    0.041842881590127945,
    0.047409746795892715,
    0.043610941618680954,
    0.03847416862845421,
    0.04709944501519203,
    0.04934129863977432,
    0.04700347036123276,
    0.037214137613773346
  ],
  "accuracy_scores": [
    0.60875,
    0.6849999999999999,
    0.7025,
    0.6792857142857144,
    0.755625,
    0.6783333333333332,
    0.74,
    0.7422727272727272,
    0.7591666666666667,
    0.7465384615384614,
    0.785,
    0.7573333333333334,
    0.7562500000000001,
    0.7740625,
    0.7894444444444443,
    0.7886842105263155,
    0.75125
  ],
  "precision_scores": [
    0.8487593984962406,
    0.8769919952999926,
    0.9059298756343092,
    0.8695176564394396,
    0.8745905986342376,
    0.8051499237701738,
    0.873513988955924,
    0.8631209992541645,
    0.8813429814591162,
    0.8576187567463545,
    0.9008160425518815,
    0.8852471197615496,
    0.8980773144673005,
    0.8965867155723001,
    0.9059505320925,
    0.8913160111770827,
    0.9111710814882636
  ],
  "recall_scores": [
    0.27,
    0.45600000000000007,
    0.4766666666666666,
    0.44857142857142857,
    0.62125,
    0.4911111111111111,
    0.5820000000000001,
    0.5954545454545456,
    0.6091666666666666,
    0.6046153846153847,
    0.6478571428571429,
    0.5926666666666667,
    0.5818749999999999,
    0.63,
    0.66,
    0.6721052631578947,
    0.6529999999999999
  ],
  "f1_scores": [
    0.40801143194306155,
    0.5794194542728908,
    0.5932619624820683,
    0.5799145174344679,
    0.7030577664374424,
    0.594832438907013,
    0.6774095100210896,
    0.6870942083509586,
    0.7081674235409633,
    0.669779110780808,
    0.7349963654715144,
    0.6875972849351768,
    0.6928741399526216,
    0.7257966253699618,
    0.7463858833948472,
    0.7472654325038844,
    0.7420655016045995
  ],
  "assignment_rates": [
    0.48,
    0.58,
    0.8,
    0.78,
    0.8,
    0.78,
    0.84,
    0.94,
    0.86,
    0.86,
    0.96,
    0.84,
    0.84,
    0.9,
    0.88,
    1.0,
    0.92
  ],
  "orthogonality_scores": [
    0.7835304141044617,
    0.8260091543197632,
    0.8114426136016846,
    0.8069220781326294,
    0.7952814102172852,
    0.8393301367759705,
    0.8144838809967041,
    0.8361350297927856,
    0.7964403033256531,
    0.7835970520973206,
    0.8159351348876953,
    0.8022577166557312,
    0.8233703374862671,
    0.8317334055900574,
    0.8479737043380737,
    0.8380463123321533,
    0.8485096096992493
  ],
  "optimal_n_clusters": 18,
  "optimal_silhouette": 0.04934129863977432,
  "optimal_accuracy": 0.7894444444444443,
  "optimal_precision": 0.9059505320925,
  "optimal_recall": 0.66,
  "optimal_f1": 0.7463858833948472,
  "optimal_assignment_rate": 0.88,
  "optimal_orthogonality": 0.8479737043380737,
  "detailed_results": {
    "4": {
      "accuracy": 0.60875,
      "categories": [
        [
          "0",
          "Step-by-Step Calculation and Algebraic Manipulation",
          "These sentences perform explicit, detailed calculations or algebraic manipulations to derive intermediate or final numerical results. This includes arithmetic operations, substitution of values, simplification of expressions, solving equations, and stepwise computation (e.g., \"2\u00b2 is 4, 4 x 3 is 12, 12 x 5 is 60\"). Included are lines that show the working out of math, such as plugging in numbers, expanding equations, or incrementally building up a result. NOT INCLUDED are sentences that state general strategies, set up the problem, interpret results, or explain reasoning in words without performing explicit calculations. These sentences typically appear in the middle of the reasoning process, after the problem setup and before the final answer or conclusion."
        ],
        [
          "1",
          "Hypothesis Elimination and Disqualification",
          "These sentences serve to explicitly reject, eliminate, or disqualify candidate answers, hypotheses, or lines of reasoning that have been considered but found inconsistent with the problem's constraints, logic, or evidence. Included are statements that directly state why a possibility \"doesn't fit,\" \"is not it,\" \"doesn't make sense,\" or \"is not the case,\" often citing a specific contradiction or mismatch. Not included are sentences that merely express uncertainty, propose new hypotheses, or confirm a correct answer. These sentences typically appear after a candidate has been evaluated and before the final answer is selected, functioning as a pruning mechanism in the reasoning process."
        ],
        [
          "2",
          "Metacognitive Pause for Reconsideration or Reorientation",
          "These sentences explicitly signal a deliberate pause in the reasoning process to reconsider, re-examine, or reorient the current line of thought. They often precede a shift in strategy, a check for overlooked aspects, or a re-evaluation of assumptions, and are marked by phrases like \"let me think,\" \"wait,\" or \"let me make sure.\" This function is distinct from initial brainstorming or final summarizing; it specifically marks moments where the reasoner interrupts their flow to reflect, double-check, or pivot, typically occurring at transition points within the reasoning sequence rather than at the very start or end."
        ],
        [
          "3",
          "Problem Identification and Restatement",
          "These sentences serve to explicitly state or restate the main problem, question, or task that the reasoning process will address. They typically appear at the very beginning of a reasoning trace and often use first-person language (\"I have this problem/question,\" \"I'm trying to figure out...\") to frame the upcoming analysis. This category includes only the initial articulation or paraphrasing of the problem to be solved, and does NOT include subsequent steps such as clarifying terms, breaking down subproblems, or proposing solution strategies."
        ]
      ],
      "orthogonality": 0.7835304141044617,
      "assigned_fraction": 0.48,
      "category_counts": {
        "0": 11,
        "1": 3,
        "2": 9,
        "3": 1,
        "None": 26
      },
      "detailed_results": {
        "0": {
          "title": "Step-by-Step Calculation and Algebraic Manipulation",
          "description": "These sentences perform explicit, detailed calculations or algebraic manipulations to derive intermediate or final numerical results. This includes arithmetic operations, substitution of values, simplification of expressions, solving equations, and stepwise computation (e.g., \"2\u00b2 is 4, 4 x 3 is 12, 12 x 5 is 60\"). Included are lines that show the working out of math, such as plugging in numbers, expanding equations, or incrementally building up a result. NOT INCLUDED are sentences that state general strategies, set up the problem, interpret results, or explain reasoning in words without performing explicit calculations. These sentences typically appear in the middle of the reasoning process, after the problem setup and before the final answer or conclusion.",
          "size": 6035,
          "precision": 1.0,
          "recall": 0.31,
          "accuracy": 0.655,
          "f1": 0.47328244274809156,
          "examples": [
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Case 2: D = 11\n\nThen, S_odd - S_even = 11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 56 => S_odd = 28\n\nThen, S_even = 45 - 28 = 17\n\nSo, S_odd = 28 and S_even = 17",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "Again, set up the equations:\na - b = 2\na + b = 14\n\nAdding them together:\n2a = 16\na = 8\n\nThen, substituting back into a - b = 2:\n8 - b = 2\nb = 6\n\nSo, a = 8 and b = 6",
            "So, plugging in n = 13 and k = 5:\n\nC(13, 5) = 13",
            "The product of these numbers is given by:\n\\[\nn(n+1)(n+2)(n+3) = 3024\n\\]\n\nTo simplify the equation, I'll pair the terms:\n\\[\n(n(n+3)) \\times ((n+1)(n+2)) = 3024\n\\]\n\\[\n(n^2 + 3n)(n^2 + 3n + 2) = 3024\n\\]\n\nLetting \\( m = n^2 + 3n \\), the equation becomes:\n\\[\nm(m + 2) = 3024\n\\]\n\\[\nm^2 + 2m - 3024 = 0\n\\]\n\nI'll solve this quadratic equation using the quadratic formula:\n\\[\nm = \\frac{-2 \\pm \\sqrt{4 + 12096}}{2} = \\frac{-2 \\pm \\sqrt{12100}}{2} = \\frac{-2 \\pm 110}{2}\n\\]\n\nThis gives two possible values for \\( m \\):\n\\[\nm = 54 \\quad \\text{or} \\quad m = -56\n\\]\n\nSince \\( m = n^2 + 3n \\) must be positive, I'll use \\( m = 54 \\):\n\\[\nn^2 + 3n - 54 = 0\n\\]\n\nSolving this quadratic equation:\n\\[\nn = \\frac{-3 \\pm \\sqrt{9 + 216}}{2} = \\frac{-3 \\pm 15}{2}\n\\]\n\nThis gives two possible values for \\( n \\):\n\\[\nn = 6 \\quad \\text{or} \\quad n = -9\n\\]\n\nSince we're looking for positive consecutive numbers, I'll take \\( n = 6 \\)",
            "So, the LCM of 3, 4, and 5 is 60",
            "Case 2: p - 1 = 101 and q - 1 = 1\nThen, p = 102 and q = 2",
            "Case 1: p - 1 = 1 and q - 1 = 101\nThen, p = 2 and q = 102"
          ]
        },
        "1": {
          "title": "Hypothesis Elimination and Disqualification",
          "description": "These sentences serve to explicitly reject, eliminate, or disqualify candidate answers, hypotheses, or lines of reasoning that have been considered but found inconsistent with the problem's constraints, logic, or evidence. Included are statements that directly state why a possibility \"doesn't fit,\" \"is not it,\" \"doesn't make sense,\" or \"is not the case,\" often citing a specific contradiction or mismatch. Not included are sentences that merely express uncertainty, propose new hypotheses, or confirm a correct answer. These sentences typically appear after a candidate has been evaluated and before the final answer is selected, functioning as a pruning mechanism in the reasoning process.",
          "size": 4975,
          "precision": 0.88,
          "recall": 0.22,
          "accuracy": 0.595,
          "f1": 0.352,
          "examples": [
            "Well, in a way, the coin itself is the body, but the riddle says \"no body,\" so maybe that's not it",
            "But the riddle says \"no body,\" so that might not fit",
            "So, that's not it",
            "\" So if it's a coin, the body would be the entire coin, but the riddle is saying it doesn't have a body",
            "So that's not it",
            "No, that's not it because the question is about a word that's always spelled incorrectly, not the word itself",
            "So maybe that's not it",
            "Alternatively, maybe it's \"foot,\" but that doesn't make sense because the leg is part of the foot, not the other way around",
            "So that's not it",
            "However, the blank is four letters, so maybe it's \"Dec\" plus an extra letter, but that doesn't make sense",
            "So that's not it",
            "But the riddle says he left on Friday, so that doesn't fit",
            "\" So, it's not just any cause, but specifically that a drought is a cause",
            "\" So, this is saying that A is true (the key is turned), but B is false (the car doesn't start)",
            "So that's not it"
          ]
        },
        "2": {
          "title": "Metacognitive Pause for Reconsideration or Reorientation",
          "description": "These sentences explicitly signal a deliberate pause in the reasoning process to reconsider, re-examine, or reorient the current line of thought. They often precede a shift in strategy, a check for overlooked aspects, or a re-evaluation of assumptions, and are marked by phrases like \"let me think,\" \"wait,\" or \"let me make sure.\" This function is distinct from initial brainstorming or final summarizing; it specifically marks moments where the reasoner interrupts their flow to reflect, double-check, or pivot, typically occurring at transition points within the reasoning sequence rather than at the very start or end.",
          "size": 6775,
          "precision": 0.8571428571428571,
          "recall": 0.3,
          "accuracy": 0.625,
          "f1": 0.4444444444444444,
          "examples": [
            "Wait, let me think about the numbers",
            "Wait, let me think again",
            "Wait, let me think differently",
            "Wait, let me think about the steps again",
            "Wait, but let me think again",
            "Let me think about the order",
            "Wait, but let me think again",
            "Let me think about that",
            "Let me think about other possibilities",
            "Let me think differently",
            "Let me think about the structure",
            "Let me think again",
            "Wait, let me think about the mathematical definition",
            "Let me think differently",
            "Let me think differently"
          ]
        },
        "3": {
          "title": "Problem Identification and Restatement",
          "description": "These sentences serve to explicitly state or restate the main problem, question, or task that the reasoning process will address. They typically appear at the very beginning of a reasoning trace and often use first-person language (\"I have this problem/question,\" \"I'm trying to figure out...\") to frame the upcoming analysis. This category includes only the initial articulation or paraphrasing of the problem to be solved, and does NOT include subsequent steps such as clarifying terms, breaking down subproblems, or proposing solution strategies.",
          "size": 3077,
          "precision": 0.6578947368421053,
          "recall": 0.25,
          "accuracy": 0.56,
          "f1": 0.36231884057971014,
          "examples": [
            "Okay, so I have this question: If you slice a cube with a plane through three corners, what shape do you get",
            "Okay, so I have this problem here: If I randomly arrange the letters in 'MATH', what's the probability of spelling 'MATH'",
            "Okay, so I have this question: If you look at a regular octahedron from directly above a vertex, what shape do you see",
            "Okay, so I have this question: If you look at a cube from the front, top, and right side, how many faces of the cube can you see in total",
            "Okay, so I have this problem: If I pick 2 numbers from 1 to 20, what's the probability their difference is 5",
            "Okay, so I have this problem: If I randomly select 2 numbers from 1 to 10, what's the probability their sum is even",
            "Okay, so I have this problem: If you connect the centers of all faces of a cube, what 3D shape do you get",
            "Okay, so I have this problem here: If you rotate a right triangle 360\u00b0 around one of its legs, what 3D shape is formed",
            "Okay, so I have this question: What shape is formed when you slice an icosahedron through its center parallel to two opposite faces",
            "Okay, so I have this problem: If I slice a regular octahedron with a plane through its center parallel to two of its faces, what shape do I get",
            "Okay, so I'm trying to figure out what comes next in the sequence: Leaf, Branch, Tree, Forest, _____",
            "Okay, so I have this problem: If you connect the center of a cube to all of its vertices, how many identical pyramids do you form",
            "Okay, so I have this problem where I need to figure out the shape you get when you fold a paper into a triangle, and then fold all three corners to the center",
            "Okay, so I have this question: If I slice a regular tetrahedron with a plane that intersects all edges, what shape can I get",
            "Okay, so I have this question: If you project a cube onto a flat surface with light coming from directly above one vertex, what shape is the shadow"
          ]
        }
      }
    },
    "5": {
      "accuracy": 0.6849999999999999,
      "categories": [
        [
          "0",
          "Projecting Downstream Consequences and Secondary Effects",
          "These sentences perform the cognitive function of anticipating and articulating indirect, downstream, or secondary consequences that may arise from a primary change, action, or policy. Included are statements that begin with or imply \"this could lead to...\", \"might cause...\", \"could result in...\", or similar constructions, and which describe effects that are not the immediate or direct result but rather subsequent impacts, often involving multiple steps or actors. Not included are direct explanations of mechanisms, restatements of the initial change, or mere listings of possible actions; these sentences specifically focus on the ripple effects or broader ramifications, and they typically appear after an initial proposal or change has been introduced in the reasoning process."
        ],
        [
          "1",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or variables that may be relevant to the problem at hand. This includes explicit prompts to consider other aspects (\"I should also consider...,\" \"Let me think about...,\" \"I'm also wondering about...\") and often signals a shift to include new dimensions, constraints, or possibilities not yet addressed. This function does NOT include initial identification of the main problem, direct solution steps, or summarizing conclusions; rather, it typically appears after an initial line of reasoning, as the thinker seeks to ensure completeness, avoid oversight, or enrich the analysis by systematically adding further considerations."
        ],
        [
          "2",
          "Step-by-Step Calculation Execution",
          "This function involves explicitly performing arithmetic or algebraic calculations as part of the reasoning process, often showing intermediate steps and results (e.g., multiplying, adding, substituting values, simplifying expressions, or applying formulas). Included are sentences that detail the execution of a calculation or the direct manipulation of numbers or variables, often with phrases like \"Let me calculate,\" \"So,\" \"Multiplying,\" or \"Adding them together.\" NOT INCLUDED are sentences that set up equations, state general strategies, interpret results, or discuss conceptual approaches\u2014only the actual computation steps themselves. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding final answers or interpretations."
        ],
        [
          "3",
          "Problem Framing and Initial Approach Statements",
          "These sentences serve to explicitly initiate the reasoning process by framing the problem and signaling the intention to begin analysis or solution. They include statements that (a) restate or paraphrase the task, (b) express uncertainty or the need to figure out a method, and/or (c) announce a stepwise or systematic approach (e.g., \"let me think about how to approach this,\" \"let me try to figure this out step by step,\" \"let me start by analyzing...\"). This category does NOT include actual analysis, hypothesis generation, or solution steps\u2014only the metacognitive act of orienting to the problem and planning how to proceed. These statements almost always appear at or near the very beginning of a reasoning trace, immediately after the problem is presented."
        ],
        [
          "4",
          "Metacognitive Uncertainty and Hypothesis Evaluation",
          "These sentences explicitly express uncertainty, doubt, or provisional acceptance regarding a candidate hypothesis, sub-conclusion, or reasoning path. They serve to monitor, qualify, or hedge the LLM's own suggestions\u2014often immediately after proposing or considering an idea\u2014by signaling that the idea may be incomplete, incorrect, or not fully supported. This function includes statements that question, downplay, or tentatively accept a just-mentioned possibility (e.g., \"Hmm, that might work, but I'm not sure if that's the intended answer\"), but does NOT include the initial generation of hypotheses, final conclusions, or purely factual statements; it is typically found in the middle of reasoning, immediately following the consideration of a possible answer or approach."
        ]
      ],
      "orthogonality": 0.8260091543197632,
      "assigned_fraction": 0.58,
      "category_counts": {
        "0": 4,
        "1": 5,
        "2": 6,
        "3": 6,
        "4": 8,
        "None": 21
      },
      "detailed_results": {
        "0": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "These sentences perform the cognitive function of anticipating and articulating indirect, downstream, or secondary consequences that may arise from a primary change, action, or policy. Included are statements that begin with or imply \"this could lead to...\", \"might cause...\", \"could result in...\", or similar constructions, and which describe effects that are not the immediate or direct result but rather subsequent impacts, often involving multiple steps or actors. Not included are direct explanations of mechanisms, restatements of the initial change, or mere listings of possible actions; these sentences specifically focus on the ripple effects or broader ramifications, and they typically appear after an initial proposal or change has been introduced in the reasoning process.",
          "size": 5822,
          "precision": 1.0,
          "recall": 0.27,
          "accuracy": 0.635,
          "f1": 0.4251968503937008,
          "examples": [
            "Also, governments would need to create new policies and incentives to support the transition, which might face resistance from traditional automotive industries",
            "Countries that import a lot of food might have to find new sources or increase their own production, which could lead to competition over resources like land and water",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "\" With more people working remotely, maybe cities can become smarter by using technology to manage resources more efficiently, especially if there's less strain on transportation and utilities",
            "This could affect urban planning as well, maybe by reducing the need for large distribution centers near cities if goods can be delivered more efficiently",
            "This could lead to stronger labor rights and more equitable pay, but it might also cause some tension between management and employees if companies resist the changes",
            "If parents have an extra day off, they might need to arrange for more child care, which could increase demand for services and possibly lead to higher costs or changes in school schedules",
            "Combining this with other measures, like improving agricultural practices or investing in renewable energy, could lead to more comprehensive solutions for sustainability",
            "It might also lead to more localized production and recycling, reducing the need for long-distance transportation of materials",
            "Higher energy costs could affect industries that are energy-intensive, leading to job losses or reduced production",
            "Companies might hire from a global talent pool instead of just locally, which could lead to more diverse teams but also challenges in managing remote workers",
            "Also, there could be a shift in consumer behavior, with people choosing more sustainable products and services as they become more affordable or required",
            "This could cause economic instability and increase inequality, as wealthier nations might adapt better than poorer ones",
            "Companies would have to be more transparent about their emissions, which could lead to changes in business practices and consumer preferences",
            "If countries start focusing more on reusing products, it could reduce the demand for raw materials from other countries, potentially affecting trade dynamics"
          ]
        },
        "1": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or variables that may be relevant to the problem at hand. This includes explicit prompts to consider other aspects (\"I should also consider...,\" \"Let me think about...,\" \"I'm also wondering about...\") and often signals a shift to include new dimensions, constraints, or possibilities not yet addressed. This function does NOT include initial identification of the main problem, direct solution steps, or summarizing conclusions; rather, it typically appears after an initial line of reasoning, as the thinker seeks to ensure completeness, avoid oversight, or enrich the analysis by systematically adding further considerations.",
          "size": 3349,
          "precision": 0.7640449438202247,
          "recall": 0.68,
          "accuracy": 0.735,
          "f1": 0.7195767195767195,
          "examples": [
            "Wait, let me think about the numbers",
            "Let me also think about other possible words",
            "I should also consider the timeline",
            "I should also consider the legal aspects",
            "Let me think about the order",
            "I should also consider the path",
            "Let me think about other activities",
            "Let me think about other possibilities",
            "Let me think about the timeline",
            "Wait, I should also think about the potential for ecosystem services",
            "Let me think about the geometry",
            "I should also consider examples",
            "I should also consider the context",
            "I should also think about the community aspect",
            "I should also consider the economic impact"
          ]
        },
        "2": {
          "title": "Step-by-Step Calculation Execution",
          "description": "This function involves explicitly performing arithmetic or algebraic calculations as part of the reasoning process, often showing intermediate steps and results (e.g., multiplying, adding, substituting values, simplifying expressions, or applying formulas). Included are sentences that detail the execution of a calculation or the direct manipulation of numbers or variables, often with phrases like \"Let me calculate,\" \"So,\" \"Multiplying,\" or \"Adding them together.\" NOT INCLUDED are sentences that set up equations, state general strategies, interpret results, or discuss conceptual approaches\u2014only the actual computation steps themselves. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding final answers or interpretations.",
          "size": 5177,
          "precision": 1.0,
          "recall": 0.41,
          "accuracy": 0.705,
          "f1": 0.5815602836879432,
          "examples": [
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "The product of these numbers is given by:\n\\[\nn(n+1)(n+2)(n+3) = 3024\n\\]\n\nTo simplify the equation, I'll pair the terms:\n\\[\n(n(n+3)) \\times ((n+1)(n+2)) = 3024\n\\]\n\\[\n(n^2 + 3n)(n^2 + 3n + 2) = 3024\n\\]\n\nLetting \\( m = n^2 + 3n \\), the equation becomes:\n\\[\nm(m + 2) = 3024\n\\]\n\\[\nm^2 + 2m - 3024 = 0\n\\]\n\nI'll solve this quadratic equation using the quadratic formula:\n\\[\nm = \\frac{-2 \\pm \\sqrt{4 + 12096}}{2} = \\frac{-2 \\pm \\sqrt{12100}}{2} = \\frac{-2 \\pm 110}{2}\n\\]\n\nThis gives two possible values for \\( m \\):\n\\[\nm = 54 \\quad \\text{or} \\quad m = -56\n\\]\n\nSince \\( m = n^2 + 3n \\) must be positive, I'll use \\( m = 54 \\):\n\\[\nn^2 + 3n - 54 = 0\n\\]\n\nSolving this quadratic equation:\n\\[\nn = \\frac{-3 \\pm \\sqrt{9 + 216}}{2} = \\frac{-3 \\pm 15}{2}\n\\]\n\nThis gives two possible values for \\( n \\):\n\\[\nn = 6 \\quad \\text{or} \\quad n = -9\n\\]\n\nSince we're looking for positive consecutive numbers, I'll take \\( n = 6 \\)",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "Next, I'll set up the equation for their product:\n\\[\nn(n+1)(n+2)(n+3) = 120\n\\]\n\nTo simplify the equation, I'll pair the terms:\n\\[\n(n(n+3)) \\times ((n+1)(n+2)) = 120\n\\]\n\\[\n(n^2 + 3n)(n^2 + 3n + 2) = 120\n\\]\n\nLetting \\( m = n^2 + 3n \\), the equation becomes:\n\\[\nm(m + 2) = 120\n\\]\n\\[\nm^2 + 2m - 120 = 0\n\\]\n\nI'll solve this quadratic equation using the quadratic formula:\n\\[\nm = \\frac{-2 \\pm \\sqrt{4 + 480}}{2} = \\frac{-2 \\pm 22}{2}\n\\]\nThis gives two solutions:\n\\[\nm = 10 \\quad \\text{and} \\quad m = -12\n\\]\n\nFor \\( m = 10 \\):\n\\[\nn^2 + 3n - 10 = 0\n\\]\n\\[\nn = \\frac{-3 \\pm \\sqrt{9 + 40}}{2} = \\frac{-3 \\pm 7}{2}\n\\]\nThis gives \\( n = 2 \\) or \\( n = -5 \\)",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "Let me write that out:\n\n(4 * 3 * 4) / (52 * 51 * 50)\n\nCalculating the numerator: 4 * 3 = 12",
            "Multiplying them together: 4 * 9 = 36, and 36 * 5 = 180",
            "So, plugging in n = 13 and k = 5:\n\nC(13, 5) = 13",
            "So, 120 / (2 * 6) = 120 / 12 = 10",
            "First, let's calculate the numerator: 12 \u00d7 11 is 132, 132 \u00d7 10 is 1320, 1320 \u00d7 9 is 11880, and 11880 \u00d7 8 is 95040",
            "Let's add them together:\n(a - b) + (a + b) = 1 + 28\n2a = 29\na = 29/2 = 14"
          ]
        },
        "3": {
          "title": "Problem Framing and Initial Approach Statements",
          "description": "These sentences serve to explicitly initiate the reasoning process by framing the problem and signaling the intention to begin analysis or solution. They include statements that (a) restate or paraphrase the task, (b) express uncertainty or the need to figure out a method, and/or (c) announce a stepwise or systematic approach (e.g., \"let me think about how to approach this,\" \"let me try to figure this out step by step,\" \"let me start by analyzing...\"). This category does NOT include actual analysis, hypothesis generation, or solution steps\u2014only the metacognitive act of orienting to the problem and planning how to proceed. These statements almost always appear at or near the very beginning of a reasoning trace, immediately after the problem is presented.",
          "size": 2810,
          "precision": 0.7777777777777778,
          "recall": 0.49,
          "accuracy": 0.675,
          "f1": 0.6012269938650306,
          "examples": [
            "Hmm, let me start by looking at the letters given",
            "Let me try to figure this out step by step",
            "Okay, so I need to figure out the probability of drawing all face cards when dealing 3 cards",
            "Hmm, let me think about how to approach this",
            "Hmm, let me think about how to approach this",
            "Hmm, let me think about how to approach this",
            "Let me try to figure this out step by step",
            "Hmm, let me think about how to approach this",
            "Hmm, let me think about how to approach this",
            "Let me try to figure this out step by step",
            "Hmm, let me start by recalling some basics",
            "Hmm, let me think about how to approach this",
            "Hmm, let me think about how to approach this",
            "Okay, so I need to figure out the probability of rolling four dice and getting all different numbers",
            "Hmm, let me think about how to approach this"
          ]
        },
        "4": {
          "title": "Metacognitive Uncertainty and Hypothesis Evaluation",
          "description": "These sentences explicitly express uncertainty, doubt, or provisional acceptance regarding a candidate hypothesis, sub-conclusion, or reasoning path. They serve to monitor, qualify, or hedge the LLM's own suggestions\u2014often immediately after proposing or considering an idea\u2014by signaling that the idea may be incomplete, incorrect, or not fully supported. This function includes statements that question, downplay, or tentatively accept a just-mentioned possibility (e.g., \"Hmm, that might work, but I'm not sure if that's the intended answer\"), but does NOT include the initial generation of hypotheses, final conclusions, or purely factual statements; it is typically found in the middle of reasoning, immediately following the consideration of a possible answer or approach.",
          "size": 3704,
          "precision": 0.8431372549019608,
          "recall": 0.43,
          "accuracy": 0.675,
          "f1": 0.5695364238410596,
          "examples": [
            "Hmm, that could make sense, but I'm not sure if that's the intended answer",
            "Hmm, maybe that's not helpful here",
            "I'm not sure if that's accurate, though",
            "Hmm, that might work",
            "Hmm, maybe that's not the way",
            "That makes sense, but I'm not sure if that's the whole story",
            "Hmm, that might not be the case",
            "That sounds positive, but I'm not sure how realistic it is",
            "Hmm, not sure if that's the best fit",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "Hmm, maybe that's not the right approach",
            "Hmm, that might be a bit complicated",
            "But I'm not sure if that's the right approach",
            "Hmm, not sure if that helps"
          ]
        }
      }
    },
    "6": {
      "accuracy": 0.7025,
      "categories": [
        [
          "0",
          "Analogy Structure Mapping and Completion",
          "These sentences explicitly articulate the mapping between elements in an analogy, often by restating the analogy in the \"A is to B as C is to D\" format, proposing candidate completions for the missing term, or clarifying the structural relationship between the analogy's components. This function includes sentences that (a) identify or restate the analogy's structure, (b) propose or select the term that completes the analogy, and (c) explain the relational mapping between the analogy's elements. It does NOT include general background reasoning, definitions, or unrelated logical deductions. These sentences typically appear in the middle or later stages of analogy reasoning, after initial analysis and just before or during answer selection."
        ],
        [
          "1",
          "Anticipating and Weighing Secondary Consequences",
          "These sentences serve the function of projecting possible secondary effects, side effects, or downstream impacts that may arise from a primary action, policy, or change. They often use modal verbs (\"could,\" \"might,\" \"would\") and conjunctions (\"also,\" \"but,\" \"however,\" \"plus,\" \"on the other hand\") to introduce additional, often indirect, outcomes\u2014both positive and negative\u2014that extend beyond the immediate or intended result. This category includes statements that speculate about broader social, economic, or systemic ripple effects, but does NOT include direct explanations of mechanisms, step-by-step calculations, or restatements of the main outcome; these sentences typically appear after the main consequence has been established, enriching the analysis with a more nuanced or holistic perspective."
        ],
        [
          "2",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or possibilities that may be relevant to the problem at hand. This includes explicitly prompting the consideration of new variables, alternative approaches, or overlooked aspects (e.g., \"I should also consider the economic impact,\" \"Let me think about other possibilities\"). It does NOT include sentences that analyze, evaluate, or conclude about already-introduced elements, nor those that summarize or synthesize information. These sentences typically appear at transition points within reasoning\u2014often after an initial line of thought has been explored\u2014signaling a shift to ensure a more comprehensive or multidimensional analysis."
        ],
        [
          "3",
          "Problem Framing and Task Initiation Statements",
          "These sentences serve to explicitly identify, restate, or orient the model toward the problem or question to be solved, often signaling the beginning of the reasoning process. They include expressions of intent to figure something out, statements about approaching or breaking down the problem, and metacognitive markers like \"let me think about how to approach this\" or \"let me try to figure this out step by step.\" This category does NOT include substantive analysis, hypothesis generation, or solution steps; it is limited to the initial cognitive framing and planning that typically appears at the very start of a reasoning trace."
        ],
        [
          "4",
          "Expression of Uncertainty or Tentative Evaluation",
          "These sentences serve the cognitive function of explicitly expressing uncertainty, doubt, or tentativeness about a preceding hypothesis, inference, or proposed solution. They typically occur immediately after the model generates a possible answer, analogy, or reasoning step, and act to qualify or hedge the preceding statement\u2014indicating that the model is not fully confident in its correctness, relevance, or fit. This category includes statements that directly state lack of certainty (\"I'm not sure if that's...\"), question the applicability or sufficiency of an idea, or suggest that an answer may not be the intended or best one; it does NOT include initial hypothesis generation, final conclusions, or explicit error corrections."
        ],
        [
          "5",
          "Step-by-Step Calculation and Computation",
          "This function involves explicitly performing arithmetic or algebraic calculations as part of the reasoning process, often breaking down complex expressions into smaller, sequential steps (e.g., multiplying, adding, substituting values, or simplifying equations). Included are sentences that show the LLM working through numeric or symbolic computations, writing out intermediate results, and sometimes annotating the process (e.g., \"Let me calculate that:\", \"So, 120 / (2 * 6) = 10\"). Not included are sentences that set up equations, state general principles, interpret results, or reflect on the reasoning strategy\u2014only the direct execution of calculations. These sentences typically appear in the middle of the reasoning trace, after the problem is set up and before the final answer or conclusion is drawn."
        ]
      ],
      "orthogonality": 0.8114426136016846,
      "assigned_fraction": 0.8,
      "category_counts": {
        "0": 12,
        "1": 7,
        "2": 4,
        "3": 3,
        "4": 10,
        "5": 4,
        "None": 10
      },
      "detailed_results": {
        "0": {
          "title": "Analogy Structure Mapping and Completion",
          "description": "These sentences explicitly articulate the mapping between elements in an analogy, often by restating the analogy in the \"A is to B as C is to D\" format, proposing candidate completions for the missing term, or clarifying the structural relationship between the analogy's components. This function includes sentences that (a) identify or restate the analogy's structure, (b) propose or select the term that completes the analogy, and (c) explain the relational mapping between the analogy's elements. It does NOT include general background reasoning, definitions, or unrelated logical deductions. These sentences typically appear in the middle or later stages of analogy reasoning, after initial analysis and just before or during answer selection.",
          "size": 2764,
          "precision": 1.0,
          "recall": 0.16,
          "accuracy": 0.58,
          "f1": 0.2758620689655173,
          "examples": [
            "\" So, \"Paint is to artist\" means paint is the tool, artist is the user",
            "So, the analogy would be \"Spark is to fire as seed is to plant",
            "So, \"words are to writer\" would mean words are the tool, and writer is the user",
            "\" So, the analogy would be: Palette is to colors as menu is to dishes",
            "Wait, but the analogy is \"Butterfly is to cocoon,\" so the structure is [A] is to [B] as [C] is to [D]",
            "So, the analogy would be: Dictionary is to words as atlas is to maps",
            "\" So, A (antidote) is to B (poison) as C (reconciliation) is to D (____)",
            "\" So, \"Cloud is to rain as smile is to happiness",
            "So, the blank could be \"dishes\" or \"food items",
            "So, the analogy would be \"Fire is to ash as life is to death",
            "\" But wait, the first part is \"canvas is to painter,\" so the structure is object to person",
            "So, the analogy would be \"Book is to page as movie is to scene",
            "\" So, in this case, A is \"clock,\" B is \"time,\" and C is \"ruler",
            "Therefore, the analogy would be: \"Paint is to artist as words are to writer",
            "\" Therefore, the completed analogy is: Palette is to colors as menu is to dishes"
          ]
        },
        "1": {
          "title": "Anticipating and Weighing Secondary Consequences",
          "description": "These sentences serve the function of projecting possible secondary effects, side effects, or downstream impacts that may arise from a primary action, policy, or change. They often use modal verbs (\"could,\" \"might,\" \"would\") and conjunctions (\"also,\" \"but,\" \"however,\" \"plus,\" \"on the other hand\") to introduce additional, often indirect, outcomes\u2014both positive and negative\u2014that extend beyond the immediate or intended result. This category includes statements that speculate about broader social, economic, or systemic ripple effects, but does NOT include direct explanations of mechanisms, step-by-step calculations, or restatements of the main outcome; these sentences typically appear after the main consequence has been established, enriching the analysis with a more nuanced or holistic perspective.",
          "size": 5127,
          "precision": 0.9183673469387755,
          "recall": 0.45,
          "accuracy": 0.705,
          "f1": 0.6040268456375839,
          "examples": [
            "Also, governments would need to create new policies and incentives to support the transition, which might face resistance from traditional automotive industries",
            "More free time could lead to people engaging in hobbies, volunteering, or further education, which is good for personal development",
            "Plus, having healthier populations globally could lead to better economic outcomes and more stability",
            "While open source can create new job opportunities in support, consulting, and contributing to projects, it might also reduce the number of jobs in software development if companies aren't hiring as much due to reduced revenue",
            "Also, there could be a shift in consumer behavior, with people choosing more sustainable products and services as they become more affordable or required",
            "\" With more people working remotely, maybe cities can become smarter by using technology to manage resources more efficiently, especially if there's less strain on transportation and utilities",
            "Higher energy costs could affect industries that are energy-intensive, leading to job losses or reduced production",
            "This could lead to stronger labor rights and more equitable pay, but it might also cause some tension between management and employees if companies resist the changes",
            "Companies might hire from a global talent pool instead of just locally, which could lead to more diverse teams but also challenges in managing remote workers",
            "For example, increased workforce participation due to universal childcare could lead to higher economic growth, which might indirectly support better funding for early childhood development programs",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "It might also lead to more innovation in education, as institutions find new ways to deliver quality education without relying on tuition fees",
            "If the wealthy are forced to pay more or can't accumulate as much, governments might have more funds for public services, education, healthcare, etc",
            "Implementing policies to reduce meat consumption could be challenging, as it would require changes in subsidies, trade policies, and possibly even international agreements",
            "Housing markets might see a shift towards more affordable options outside of traditional urban centers, but there could also be challenges in maintaining the economic and social vitality of cities"
          ]
        },
        "2": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of deliberately broadening the reasoning process by introducing additional factors, perspectives, or possibilities that may be relevant to the problem at hand. This includes explicitly prompting the consideration of new variables, alternative approaches, or overlooked aspects (e.g., \"I should also consider the economic impact,\" \"Let me think about other possibilities\"). It does NOT include sentences that analyze, evaluate, or conclude about already-introduced elements, nor those that summarize or synthesize information. These sentences typically appear at transition points within reasoning\u2014often after an initial line of thought has been explored\u2014signaling a shift to ensure a more comprehensive or multidimensional analysis.",
          "size": 2846,
          "precision": 0.8589743589743589,
          "recall": 0.67,
          "accuracy": 0.78,
          "f1": 0.7528089887640449,
          "examples": [
            "Wait, let me think about the numbers",
            "Let me also think about other possible words",
            "I should also consider the timeline",
            "Let me think about other activities",
            "Let me think about the order",
            "I should also consider the legal aspects",
            "Let me think about the timeline",
            "Let me think about other possibilities",
            "I should also consider the path",
            "I should also consider the context",
            "Wait, another approach: think of the function",
            "Wait, I should also think about the potential for ecosystem services",
            "I should also consider examples",
            "I should also think about the economic implications",
            "I should also consider the economic impact"
          ]
        },
        "3": {
          "title": "Problem Framing and Task Initiation Statements",
          "description": "These sentences serve to explicitly identify, restate, or orient the model toward the problem or question to be solved, often signaling the beginning of the reasoning process. They include expressions of intent to figure something out, statements about approaching or breaking down the problem, and metacognitive markers like \"let me think about how to approach this\" or \"let me try to figure this out step by step.\" This category does NOT include substantive analysis, hypothesis generation, or solution steps; it is limited to the initial cognitive framing and planning that typically appears at the very start of a reasoning trace.",
          "size": 2373,
          "precision": 0.9137931034482759,
          "recall": 0.53,
          "accuracy": 0.74,
          "f1": 0.6708860759493671,
          "examples": [
            "Okay, so I need to figure out how to teach children about sustainability through play",
            "Hmm, let me start by looking at the letters given",
            "Okay, so I need to figure out how to teach multiplication without using numbers",
            "Hmm, let me think about how to approach this",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I've come across this riddle, and I want to figure it out step by step",
            "Okay, so I've come across this riddle, and I want to figure it out step by step",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I've come across this riddle, and I want to figure it out step by step",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem",
            "Okay, so I'm trying to figure out this logic problem"
          ]
        },
        "4": {
          "title": "Expression of Uncertainty or Tentative Evaluation",
          "description": "These sentences serve the cognitive function of explicitly expressing uncertainty, doubt, or tentativeness about a preceding hypothesis, inference, or proposed solution. They typically occur immediately after the model generates a possible answer, analogy, or reasoning step, and act to qualify or hedge the preceding statement\u2014indicating that the model is not fully confident in its correctness, relevance, or fit. This category includes statements that directly state lack of certainty (\"I'm not sure if that's...\"), question the applicability or sufficiency of an idea, or suggest that an answer may not be the intended or best one; it does NOT include initial hypothesis generation, final conclusions, or explicit error corrections.",
          "size": 3411,
          "precision": 0.7444444444444445,
          "recall": 0.67,
          "accuracy": 0.72,
          "f1": 0.7052631578947369,
          "examples": [
            "Hmm, that could make sense, but I'm not sure if that's the intended answer",
            "But I'm not sure if that's the pattern",
            "But I'm not sure if that's the pattern",
            "I'm not sure if that's accurate, though",
            "But I'm not sure if that's the case",
            "That makes sense, but I'm not sure if that's the whole story",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "So maybe, but I'm not sure if that's the intended answer",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the case",
            "Hmm, not sure if that's the best fit",
            "But I'm not sure if that's the right approach",
            "But I'm not sure if that's the case here",
            "\" But I'm not sure if that's the best fit"
          ]
        },
        "5": {
          "title": "Step-by-Step Calculation and Computation",
          "description": "This function involves explicitly performing arithmetic or algebraic calculations as part of the reasoning process, often breaking down complex expressions into smaller, sequential steps (e.g., multiplying, adding, substituting values, or simplifying equations). Included are sentences that show the LLM working through numeric or symbolic computations, writing out intermediate results, and sometimes annotating the process (e.g., \"Let me calculate that:\", \"So, 120 / (2 * 6) = 10\"). Not included are sentences that set up equations, state general principles, interpret results, or reflect on the reasoning strategy\u2014only the direct execution of calculations. These sentences typically appear in the middle of the reasoning trace, after the problem is set up and before the final answer or conclusion is drawn.",
          "size": 4341,
          "precision": 1.0,
          "recall": 0.38,
          "accuracy": 0.69,
          "f1": 0.5507246376811594,
          "examples": [
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "So, 120 / (2 * 6) = 120 / 12 = 10",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "So, 3/6 + 2/6 + 1/6 = 6/6 = 1",
            "First, let's calculate the numerator: 12 \u00d7 11 is 132, 132 \u00d7 10 is 1320, 1320 \u00d7 9 is 11880, and 11880 \u00d7 8 is 95040",
            "So, plugging in n = 13 and k = 5:\n\nC(13, 5) = 13",
            "C(5,2) is 10, because 5 choose 2 is 10",
            "Case 2: D = 11\n\nThen, S_odd - S_even = 11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 56 => S_odd = 28\n\nThen, S_even = 45 - 28 = 17\n\nSo, S_odd = 28 and S_even = 17",
            "The product of these numbers is given by:\n\\[\nn(n+1)(n+2)(n+3) = 3024\n\\]\n\nTo simplify the equation, I'll pair the terms:\n\\[\n(n(n+3)) \\times ((n+1)(n+2)) = 3024\n\\]\n\\[\n(n^2 + 3n)(n^2 + 3n + 2) = 3024\n\\]\n\nLetting \\( m = n^2 + 3n \\), the equation becomes:\n\\[\nm(m + 2) = 3024\n\\]\n\\[\nm^2 + 2m - 3024 = 0\n\\]\n\nI'll solve this quadratic equation using the quadratic formula:\n\\[\nm = \\frac{-2 \\pm \\sqrt{4 + 12096}}{2} = \\frac{-2 \\pm \\sqrt{12100}}{2} = \\frac{-2 \\pm 110}{2}\n\\]\n\nThis gives two possible values for \\( m \\):\n\\[\nm = 54 \\quad \\text{or} \\quad m = -56\n\\]\n\nSince \\( m = n^2 + 3n \\) must be positive, I'll use \\( m = 54 \\):\n\\[\nn^2 + 3n - 54 = 0\n\\]\n\nSolving this quadratic equation:\n\\[\nn = \\frac{-3 \\pm \\sqrt{9 + 216}}{2} = \\frac{-3 \\pm 15}{2}\n\\]\n\nThis gives two possible values for \\( n \\):\n\\[\nn = 6 \\quad \\text{or} \\quad n = -9\n\\]\n\nSince we're looking for positive consecutive numbers, I'll take \\( n = 6 \\)"
          ]
        }
      }
    },
    "7": {
      "accuracy": 0.6792857142857144,
      "categories": [
        [
          "0",
          "Hypothetical Consequence Generation",
          "These sentences serve the function of generating plausible downstream effects, outcomes, or consequences that could result from a given scenario, action, or change. Included are statements that begin with conditional or speculative language (e.g., \"If X happens, Y might result,\" \"This could lead to...,\" \"Companies might...,\" \"People could...\") and that project forward to describe what might plausibly occur as a result. Not included are sentences that merely restate facts, summarize, or explain current situations without projecting hypothetical outcomes. These sentences typically appear after an initial analysis or identification of a scenario, forming the core of the reasoning's exploration of implications and possible futures."
        ],
        [
          "1",
          "Problem Identification and Task Framing",
          "These sentences serve the cognitive function of explicitly identifying the problem to be solved or the task to be performed, often by restating it in the first person (\"I need to figure out...\") or by paraphrasing the challenge. This function includes articulating the main goal, constraints, or requirements of the reasoning episode, and may involve rewording the prompt for clarity or personal engagement. It does NOT include attempts at solution, hypothesis generation, background recall, or step-by-step reasoning\u2014only the initial statement or framing of the problem. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent analysis."
        ],
        [
          "2",
          "Generating and Enumerating Candidate Hypotheses or Possibilities",
          "This function involves proposing, listing, or speculating about possible answers, solutions, or interpretations relevant to the problem at hand. Included are sentences that explicitly suggest or consider specific candidates (e.g., \"Maybe a cat or a dog,\" \"Or maybe a musical instrument like a piano or a guitar,\" \"Like a chair or a table\"), often using hedging language (\"maybe,\" \"or,\" \"like,\" \"for example\"). NOT INCLUDED are sentences that evaluate, eliminate, or justify these candidates, nor those that synthesize or conclude. These sentences typically appear in the early-to-middle stages of reasoning, after the problem is understood but before a final answer is selected, serving to broaden the search space and ensure multiple options are considered."
        ],
        [
          "3",
          "Cognitive Reorientation and Focus Shifting",
          "These sentences explicitly signal a deliberate shift in attention, strategy, or perspective within the reasoning process. They serve to pause the current line of thought and redirect cognitive resources toward a specific aspect, alternative angle, or new dimension of the problem (e.g., \"Let me think about the geometry,\" \"Let me try to visualize this,\" \"Wait, let me think differently\"). INCLUDED are metacognitive prompts that announce a change in focus, approach, or the consideration of new possibilities. NOT INCLUDED are direct attempts at solution steps, factual assertions, or summaries of findings. These sentences typically appear at transition points\u2014either when the reasoner is stuck, wants to explore a new hypothesis, or is systematically working through different facets of the problem."
        ],
        [
          "4",
          "Metacognitive Initiation and Self-Monitoring Cues",
          "These sentences serve as metacognitive markers where the model signals the onset of active problem-solving, self-reflection, or a shift in reasoning strategy (e.g., \"let me think,\" \"let me break this down,\" \"let me try to visualize this\"). They include expressions of uncertainty, intent to analyze, or a pause to organize thoughts, but do NOT include substantive reasoning steps, factual recall, or direct calculations. These cues typically appear at the beginning of reasoning episodes, at transition points between reasoning steps, or when encountering difficulty or ambiguity, functioning as internal prompts to engage or re-engage cognitive resources."
        ],
        [
          "5",
          "Step-by-Step Calculation and Computation Execution",
          "This function involves explicitly performing arithmetic or algebraic calculations as part of the reasoning process, often breaking down multi-step computations into smaller, sequential operations (e.g., \"Let me calculate that: 2\u00b2 is 4, 4 x 3 is 12, 12 x 5 is 60\"). Included are sentences where the LLM carries out calculations, writes out intermediate results, or solves equations step by step. NOT INCLUDED are sentences that set up equations, state general strategies, interpret results, or explain conceptual reasoning without actually executing the calculation. These sentences typically appear in the middle of the reasoning trace, following problem setup and preceding final answer synthesis."
        ],
        [
          "6",
          "Conditional Visualization and Simulation of Actions",
          "These sentences perform the cognitive function of mentally simulating the outcome of a specific physical action (such as folding, cutting, slicing, rotating, or projecting) on an object, typically introduced by \"If I...\" or \"When I...\". They include explicit conditional or hypothetical statements that describe what would be observed or result from carrying out a particular manipulation, often involving spatial or geometric reasoning. This function does NOT include general descriptions, explanations of principles, or statements about observed facts; it is specifically about predicting or visualizing the result of a concrete, hypothetical action, and these sentences usually appear in the middle stages of reasoning, where the model is working through possible manipulations to reach a solution."
        ]
      ],
      "orthogonality": 0.8069220781326294,
      "assigned_fraction": 0.78,
      "category_counts": {
        "0": 10,
        "1": 5,
        "2": 8,
        "3": 4,
        "4": 9,
        "5": 3,
        "6": 0,
        "None": 11
      },
      "detailed_results": {
        "0": {
          "title": "Hypothetical Consequence Generation",
          "description": "These sentences serve the function of generating plausible downstream effects, outcomes, or consequences that could result from a given scenario, action, or change. Included are statements that begin with conditional or speculative language (e.g., \"If X happens, Y might result,\" \"This could lead to...,\" \"Companies might...,\" \"People could...\") and that project forward to describe what might plausibly occur as a result. Not included are sentences that merely restate facts, summarize, or explain current situations without projecting hypothetical outcomes. These sentences typically appear after an initial analysis or identification of a scenario, forming the core of the reasoning's exploration of implications and possible futures.",
          "size": 4609,
          "precision": 0.9333333333333333,
          "recall": 0.56,
          "accuracy": 0.76,
          "f1": 0.7000000000000001,
          "examples": [
            "Countries that import a lot of food might have to find new sources or increase their own production, which could lead to competition over resources like land and water",
            "\" With more people working remotely, maybe cities can become smarter by using technology to manage resources more efficiently, especially if there's less strain on transportation and utilities",
            "In terms of food security, urban farming in green spaces could contribute to local food production, reducing the need for long-distance transportation of food and making fresh produce more accessible",
            "This could affect urban planning as well, maybe by reducing the need for large distribution centers near cities if goods can be delivered more efficiently",
            "If parents have an extra day off, they might need to arrange for more child care, which could increase demand for services and possibly lead to higher costs or changes in school schedules",
            "Higher energy costs could affect industries that are energy-intensive, leading to job losses or reduced production",
            "More green spaces could support more species, but it might also attract pests or require careful management to prevent invasive species from taking over",
            "Companies might hire from a global talent pool instead of just locally, which could lead to more diverse teams but also challenges in managing remote workers",
            "Employers might invest in machines or software to replace workers, which could lead to job losses in the short term",
            "Making public transport free could help reduce transportation barriers for marginalized communities, giving them better access to jobs, education, and healthcare",
            "This might lead to more research and development in areas like carbon capture, electric vehicles, or efficient manufacturing processes",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "If bees are less available, farmers might have to invest more in alternative pollination methods, like using other insects or even hand-pollinating, which would increase their costs",
            "If countries start focusing more on reusing products, it could reduce the demand for raw materials from other countries, potentially affecting trade dynamics",
            "People might also be more active, walking or biking in these areas, leading to better physical health"
          ]
        },
        "1": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences serve the cognitive function of explicitly identifying the problem to be solved or the task to be performed, often by restating it in the first person (\"I need to figure out...\") or by paraphrasing the challenge. This function includes articulating the main goal, constraints, or requirements of the reasoning episode, and may involve rewording the prompt for clarity or personal engagement. It does NOT include attempts at solution, hypothesis generation, background recall, or step-by-step reasoning\u2014only the initial statement or framing of the problem. These sentences almost always appear at or near the very beginning of a reasoning trace, setting the stage for subsequent analysis.",
          "size": 2198,
          "precision": 0.95,
          "recall": 0.38,
          "accuracy": 0.68,
          "f1": 0.5428571428571428,
          "examples": [
            "Okay, so I need to figure out how to memorize a deck of 52 cards in order within 5 minutes",
            "Alright, so I have this problem where I need to use the numbers 5, 6, 7, and 8 exactly once each to create an equation that equals 50",
            "Okay, so I have this problem where I need to use the digits 1 through 9 exactly once to create two numbers",
            "Okay, so I have this problem where I need to figure out how to cut a cake into 8 equal pieces using only 3 straight cuts",
            "Okay, so I need to figure out the probability of drawing all face cards when dealing 3 cards",
            "Alright, so I have this problem where I need to use the number 8 exactly four times and any operations to make 100",
            "Okay, so I need to figure out how to build a shelter using only natural materials",
            "Okay, so I need to figure out how to move a 500-pound stone block up a hill without using modern machinery",
            "Okay, so I have this problem where I need to use five 5s and any operations to make an expression equal to 120",
            "Okay, so I have this problem where I need to arrange 10 coins into a triangle shape, and then by moving only 3 coins, I have to form 5 perfect triangles",
            "Okay, so I have this problem where I need to use each digit from 0 to 9 exactly once to create a 10-digit number that's divisible by 11",
            "Alright, so I have this problem where I need to use the digits 1, 2, 3, and 4 exactly once, along with any operations, to create an expression that equals 100",
            "Okay, so I need to figure out the probability of getting a flush when I shuffle a deck of cards and deal 5 cards",
            "Okay, so I need to figure out how to teach multiplication without using numbers",
            "Alright, so I have this problem where I need to use the number 9 three times and any mathematical operations to create an expression that equals 123"
          ]
        },
        "2": {
          "title": "Generating and Enumerating Candidate Hypotheses or Possibilities",
          "description": "This function involves proposing, listing, or speculating about possible answers, solutions, or interpretations relevant to the problem at hand. Included are sentences that explicitly suggest or consider specific candidates (e.g., \"Maybe a cat or a dog,\" \"Or maybe a musical instrument like a piano or a guitar,\" \"Like a chair or a table\"), often using hedging language (\"maybe,\" \"or,\" \"like,\" \"for example\"). NOT INCLUDED are sentences that evaluate, eliminate, or justify these candidates, nor those that synthesize or conclude. These sentences typically appear in the early-to-middle stages of reasoning, after the problem is understood but before a final answer is selected, serving to broaden the search space and ensure multiple options are considered.",
          "size": 1803,
          "precision": 0.7121212121212122,
          "recall": 0.47,
          "accuracy": 0.64,
          "f1": 0.5662650602409639,
          "examples": [
            "Maybe a cat or a dog",
            "Or maybe a musical instrument like a piano or a guitar",
            "Like a box or a chest",
            "Or maybe a car",
            "Like a chair or a table",
            "A book has a cover (which could be the head) and pages (the tail",
            "\" If I add \"d,\" it becomes \"smiled,\" which is six letters",
            "Maybe it's a tool or an object with a head part, like a nail or a hammer",
            "Like a house has keys but no locks",
            "Maybe something like a bus or a train",
            "Maybe a bird",
            "\" If I add \"let,\" it becomes \"leaflet,\" which is seven letters, longer",
            "\" If I add \"s,\" it becomes \"fives,\" which is five letters",
            "PEACH is usually yellow or white, PLUM can be purple or green, PEAR is green or brown, PAPAYA is orange",
            "\" If I add \"s,\" it becomes \"fours,\" which is five letters"
          ]
        },
        "3": {
          "title": "Cognitive Reorientation and Focus Shifting",
          "description": "These sentences explicitly signal a deliberate shift in attention, strategy, or perspective within the reasoning process. They serve to pause the current line of thought and redirect cognitive resources toward a specific aspect, alternative angle, or new dimension of the problem (e.g., \"Let me think about the geometry,\" \"Let me try to visualize this,\" \"Wait, let me think differently\"). INCLUDED are metacognitive prompts that announce a change in focus, approach, or the consideration of new possibilities. NOT INCLUDED are direct attempts at solution steps, factual assertions, or summaries of findings. These sentences typically appear at transition points\u2014either when the reasoner is stuck, wants to explore a new hypothesis, or is systematically working through different facets of the problem.",
          "size": 3022,
          "precision": 0.8448275862068966,
          "recall": 0.49,
          "accuracy": 0.7,
          "f1": 0.620253164556962,
          "examples": [
            "Let me think about the order",
            "Let me think about the geometry",
            "Wait, let me think about the numbers",
            "Let me think about other activities",
            "Let me try to think about the symmetry",
            "Let me think about other possibilities",
            "Let me think about the process",
            "Let me think about the timeline",
            "Let me also think about other possible words",
            "Let me think about the faces",
            "Let me think about the order",
            "Wait, let me think about the cube again",
            "Let me think about the folding process",
            "Let me think about possible angles",
            "Let me think about the formula"
          ]
        },
        "4": {
          "title": "Metacognitive Initiation and Self-Monitoring Cues",
          "description": "These sentences serve as metacognitive markers where the model signals the onset of active problem-solving, self-reflection, or a shift in reasoning strategy (e.g., \"let me think,\" \"let me break this down,\" \"let me try to visualize this\"). They include expressions of uncertainty, intent to analyze, or a pause to organize thoughts, but do NOT include substantive reasoning steps, factual recall, or direct calculations. These cues typically appear at the beginning of reasoning episodes, at transition points between reasoning steps, or when encountering difficulty or ambiguity, functioning as internal prompts to engage or re-engage cognitive resources.",
          "size": 2431,
          "precision": 0.6463414634146342,
          "recall": 0.53,
          "accuracy": 0.62,
          "f1": 0.5824175824175825,
          "examples": [
            "Hmm, that's a bit tricky, but I'll try to break it down",
            "Hmm, let me think about this step by step",
            "Hmm, let me think about this",
            "Hmm, that might work",
            "Let me think",
            "Hmm, let me try to visualize this",
            "Wait, let me think about that",
            "Let me think",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think again",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think"
          ]
        },
        "5": {
          "title": "Step-by-Step Calculation and Computation Execution",
          "description": "This function involves explicitly performing arithmetic or algebraic calculations as part of the reasoning process, often breaking down multi-step computations into smaller, sequential operations (e.g., \"Let me calculate that: 2\u00b2 is 4, 4 x 3 is 12, 12 x 5 is 60\"). Included are sentences where the LLM carries out calculations, writes out intermediate results, or solves equations step by step. NOT INCLUDED are sentences that set up equations, state general strategies, interpret results, or explain conceptual reasoning without actually executing the calculation. These sentences typically appear in the middle of the reasoning trace, following problem setup and preceding final answer synthesis.",
          "size": 4233,
          "precision": 1.0,
          "recall": 0.37,
          "accuracy": 0.685,
          "f1": 0.5401459854014599,
          "examples": [
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Multiplying them together: 4 * 9 = 36, and 36 * 5 = 180",
            "Next, I'll set up the equation for their product:\n\\[\nn(n+1)(n+2)(n+3) = 120\n\\]\n\nTo simplify the equation, I'll pair the terms:\n\\[\n(n(n+3)) \\times ((n+1)(n+2)) = 120\n\\]\n\\[\n(n^2 + 3n)(n^2 + 3n + 2) = 120\n\\]\n\nLetting \\( m = n^2 + 3n \\), the equation becomes:\n\\[\nm(m + 2) = 120\n\\]\n\\[\nm^2 + 2m - 120 = 0\n\\]\n\nI'll solve this quadratic equation using the quadratic formula:\n\\[\nm = \\frac{-2 \\pm \\sqrt{4 + 480}}{2} = \\frac{-2 \\pm 22}{2}\n\\]\nThis gives two solutions:\n\\[\nm = 10 \\quad \\text{and} \\quad m = -12\n\\]\n\nFor \\( m = 10 \\):\n\\[\nn^2 + 3n - 10 = 0\n\\]\n\\[\nn = \\frac{-3 \\pm \\sqrt{9 + 40}}{2} = \\frac{-3 \\pm 7}{2}\n\\]\nThis gives \\( n = 2 \\) or \\( n = -5 \\)",
            "The product of these numbers is given by:\n\\[\nn(n+1)(n+2)(n+3) = 3024\n\\]\n\nTo simplify the equation, I'll pair the terms:\n\\[\n(n(n+3)) \\times ((n+1)(n+2)) = 3024\n\\]\n\\[\n(n^2 + 3n)(n^2 + 3n + 2) = 3024\n\\]\n\nLetting \\( m = n^2 + 3n \\), the equation becomes:\n\\[\nm(m + 2) = 3024\n\\]\n\\[\nm^2 + 2m - 3024 = 0\n\\]\n\nI'll solve this quadratic equation using the quadratic formula:\n\\[\nm = \\frac{-2 \\pm \\sqrt{4 + 12096}}{2} = \\frac{-2 \\pm \\sqrt{12100}}{2} = \\frac{-2 \\pm 110}{2}\n\\]\n\nThis gives two possible values for \\( m \\):\n\\[\nm = 54 \\quad \\text{or} \\quad m = -56\n\\]\n\nSince \\( m = n^2 + 3n \\) must be positive, I'll use \\( m = 54 \\):\n\\[\nn^2 + 3n - 54 = 0\n\\]\n\nSolving this quadratic equation:\n\\[\nn = \\frac{-3 \\pm \\sqrt{9 + 216}}{2} = \\frac{-3 \\pm 15}{2}\n\\]\n\nThis gives two possible values for \\( n \\):\n\\[\nn = 6 \\quad \\text{or} \\quad n = -9\n\\]\n\nSince we're looking for positive consecutive numbers, I'll take \\( n = 6 \\)",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "First, 31 * 32 = 992  \nThen, 992 * 63",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "So, adding them together: 6/6 + 3/6 + 2/6 = 11/6",
            "Let's add them together:\n(a - b) + (a + b) = 1 + 28\n2a = 29\na = 29/2 = 14",
            "Let me write that out:\n\n(4 * 3 * 4) / (52 * 51 * 50)\n\nCalculating the numerator: 4 * 3 = 12",
            "First, let's calculate the numerator: 12 \u00d7 11 is 132, 132 \u00d7 10 is 1320, 1320 \u00d7 9 is 11880, and 11880 \u00d7 8 is 95040"
          ]
        },
        "6": {
          "title": "Conditional Visualization and Simulation of Actions",
          "description": "These sentences perform the cognitive function of mentally simulating the outcome of a specific physical action (such as folding, cutting, slicing, rotating, or projecting) on an object, typically introduced by \"If I...\" or \"When I...\". They include explicit conditional or hypothetical statements that describe what would be observed or result from carrying out a particular manipulation, often involving spatial or geometric reasoning. This function does NOT include general descriptions, explanations of principles, or statements about observed facts; it is specifically about predicting or visualizing the result of a concrete, hypothetical action, and these sentences usually appear in the middle stages of reasoning, where the model is working through possible manipulations to reach a solution.",
          "size": 2566,
          "precision": 1.0,
          "recall": 0.34,
          "accuracy": 0.67,
          "f1": 0.5074626865671642,
          "examples": [
            "If I hold the donut upright and slice vertically down the middle, the blade would pass through the center hole and create a circular cross-section",
            "If I fold it in half vertically, the left and right edges meet in the middle",
            "If I take a tetrahedron and make a slice parallel to one of its triangular faces, the intersection of the slicing plane with the tetrahedron should form a new shape",
            "If I fold the square diagonally twice, the fold lines are along the two diagonals, intersecting at the center",
            "Alternatively, if I slice it horizontally through the center, the blade would intersect the top and bottom parts, creating two circular cross-sections",
            "If I take a can, make a straight cut from top to bottom, and then lay it flat, the resulting shape should have two sides equal to the height of the can and the other two sides equal to the circumference",
            "If I slice it parallel to a face, the distance from the slicing plane to the opposite vertex will determine the size of the cross-section",
            "If I take a horizontal slice through the center, I think it would create two circular shapes on either side",
            "If I take a cross-section along the z-axis, I would see a square because both cylinders contribute a circle in perpendicular planes, and their intersection in that plane is a square",
            "If I make a cut along this folded edge, the cut will go through all eight layers, but because of the folding, the cut will be mirrored on each layer",
            "Then, slicing through the center parallel to these faces would mean making a cut that's parallel to the plane of these triangular faces and passing through the centroid of the icosahedron",
            "If I'm cutting a triangle from the top right corner of the folded paper, when I unfold it, that cut will be replicated in all four corners because of the folding",
            "Well, if I draw lines from the midpoints of each side, connecting them, I create four smaller triangles",
            "Then, if I fold it again horizontally, the top and bottom edges meet in the middle",
            "So, if I imagine moving a plane from the base face towards the opposite vertex, the cross-section will start as the base face itself and then become smaller and smaller as the plane moves up towards the vertex"
          ]
        }
      }
    },
    "8": {
      "accuracy": 0.755625,
      "categories": [
        [
          "0",
          "Generating and Managing Alternative Considerations",
          "These sentences serve the function of explicitly prompting the reasoner to consider additional factors, alternative approaches, or overlooked aspects relevant to the problem at hand. Included in this category are metacognitive statements that direct attention to new possibilities, variables, perspectives, or strategies (e.g., \"I should also consider...\", \"Let me think about...\", \"Wait, another idea...\"). Not included are statements that merely summarize, conclude, or execute a chosen approach without invoking the need to broaden or shift the scope of consideration. These sentences typically appear at transition points in reasoning\u2014often after an initial line of thought has been explored, signaling a deliberate expansion or redirection of the reasoning process."
        ],
        [
          "1",
          "Projecting and Weighing Potential Consequences",
          "These sentences serve the function of projecting possible outcomes, side effects, or downstream consequences of a proposed action, change, or scenario\u2014often considering both positive and negative ramifications. Included in this category are statements that explicitly hypothesize what might happen as a result of a change, frequently using modal verbs (\"could,\" \"might,\" \"would\") and conditional structures (\"if...then,\" \"this could lead to...\"). NOT INCLUDED are sentences that merely state facts, define terms, analyze current states, or summarize conclusions; these sentences specifically focus on forward-looking, contingent possibilities. They typically appear in the middle stages of reasoning, after initial analysis and before final synthesis or judgment, as the model explores the broader implications of its reasoning."
        ],
        [
          "2",
          "Generating and Proposing Alternative Hypotheses or Solution Paths",
          "These sentences serve the function of actively generating, proposing, or entertaining alternative hypotheses, explanations, or solution strategies in response to a problem or question. Included are statements that explicitly introduce possible answers, interpretations, or approaches\u2014often using language like \"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" and \"wait, maybe\"\u2014and that are not yet committed to as the final answer. NOT INCLUDED are sentences that evaluate, select, or justify a hypothesis, nor those that summarize, conclude, or restate the problem. These sentences typically appear in the exploratory or brainstorming phase of reasoning, often after the problem is understood but before a final answer is chosen."
        ],
        [
          "3",
          "Metacognitive Uncertainty and Hypothesis Evaluation",
          "These sentences explicitly express uncertainty, doubt, or provisional acceptance regarding a candidate hypothesis, step, or line of reasoning. They serve to monitor, qualify, or tentatively reject possible answers or approaches, often after a hypothesis is generated but before or during its evaluation. Included are statements that hedge, question, or downplay the confidence in a just-considered idea (e.g., \"Hmm, that might not be the case,\" \"But I'm not sure if that's the intended answer\"), but NOT sentences that merely state facts, propose new hypotheses, or summarize conclusions without explicit metacognitive uncertainty. These typically appear after a hypothesis is introduced and before a final answer is committed, functioning as internal checks or self-monitoring within the reasoning process."
        ],
        [
          "4",
          "Step-by-Step Calculation and Verification",
          "This function involves explicitly performing arithmetic or algebraic calculations as part of a multi-step solution, often showing intermediate results and sometimes checking consistency between different approaches. Included are sentences that detail the execution of mathematical operations (e.g., addition, multiplication, substitution, simplification, or solving equations), as well as brief checks that confirm results from multiple methods. NOT INCLUDED are sentences that merely state a final answer, set up an equation without solving it, or discuss conceptual reasoning without explicit calculation. These sentences typically appear in the middle of the reasoning process, following problem setup and preceding the final answer or conclusion."
        ],
        [
          "5",
          "Concrete Scenario Simulation and Outcome Prediction",
          "These sentences perform the cognitive function of mentally simulating a specific action or configuration (e.g., folding, cutting, slicing, projecting, or orienting an object) and then explicitly describing the resulting outcome or state. Included are statements that walk through a particular manipulation or arrangement and predict its direct, concrete effect\u2014often using conditional or sequential language (\"if I do X, then Y happens\"). Not included are general principles, abstract definitions, or high-level summaries; these sentences are grounded in step-by-step, scenario-based reasoning. They typically appear in the middle stages of reasoning, after the problem is understood but before the final answer is synthesized, serving to test or illustrate how a process unfolds in a tangible case."
        ],
        [
          "6",
          "Stating the Final Logical Conclusion or Answer",
          "These sentences serve the function of explicitly stating the final answer or logical conclusion reached after the reasoning process. They summarize the outcome of the preceding analysis, often clarifying whether a conclusion is warranted, possible, or not necessarily true, and may restate the answer in direct response to the original question. INCLUDED are sentences that directly articulate the deduced answer, logical status, or conclusion (e.g., \"Therefore, the answer is no, it doesn't have to be a square\" or \"So, the conclusion is that John did not study\"). NOT INCLUDED are intermediate steps, hypothesis generation, evidence evaluation, or sentences that merely restate premises or explore possibilities without committing to a final answer. These sentences typically appear at or near the end of the reasoning trace, serving as the reasoning's resolution."
        ],
        [
          "7",
          "Metacognitive Initiation and Planning Statements",
          "These sentences explicitly mark the onset of active reasoning by signaling the LLM's intention to engage in problem-solving, analysis, or visualization. They include statements that announce a stepwise approach (\"let me try to figure this out step by step\"), a plan to visualize or break down the problem, or a pause for reflection (\"let me think about how to approach this\"). This category does NOT include substantive reasoning steps, factual recall, or conclusions\u2014only the metacognitive framing or planning utterances that typically appear at or near the beginning of a reasoning segment or before a new subproblem is tackled."
        ]
      ],
      "orthogonality": 0.7952814102172852,
      "assigned_fraction": 0.8,
      "category_counts": {
        "0": 4,
        "1": 7,
        "2": 8,
        "3": 6,
        "4": 7,
        "5": 2,
        "6": 0,
        "7": 6,
        "None": 10
      },
      "detailed_results": {
        "0": {
          "title": "Generating and Managing Alternative Considerations",
          "description": "These sentences serve the function of explicitly prompting the reasoner to consider additional factors, alternative approaches, or overlooked aspects relevant to the problem at hand. Included in this category are metacognitive statements that direct attention to new possibilities, variables, perspectives, or strategies (e.g., \"I should also consider...\", \"Let me think about...\", \"Wait, another idea...\"). Not included are statements that merely summarize, conclude, or execute a chosen approach without invoking the need to broaden or shift the scope of consideration. These sentences typically appear at transition points in reasoning\u2014often after an initial line of thought has been explored, signaling a deliberate expansion or redirection of the reasoning process.",
          "size": 2359,
          "precision": 0.74,
          "recall": 0.74,
          "accuracy": 0.74,
          "f1": 0.74,
          "examples": [
            "Wait, let me think about the numbers",
            "I should also consider the path",
            "I should also think about the community aspect",
            "Let me also think about other possible words",
            "But let me think about the volume",
            "Let me think about the geometry",
            "I should also consider examples",
            "I should also consider the timeline",
            "I should also consider the possibility of exceptions",
            "I should also consider the legal aspects",
            "I should also consider the context",
            "I also need to think about the logistics",
            "I should also think about the economic implications",
            "Let me think about the order",
            "I should also think about the economic implications"
          ]
        },
        "1": {
          "title": "Projecting and Weighing Potential Consequences",
          "description": "These sentences serve the function of projecting possible outcomes, side effects, or downstream consequences of a proposed action, change, or scenario\u2014often considering both positive and negative ramifications. Included in this category are statements that explicitly hypothesize what might happen as a result of a change, frequently using modal verbs (\"could,\" \"might,\" \"would\") and conditional structures (\"if...then,\" \"this could lead to...\"). NOT INCLUDED are sentences that merely state facts, define terms, analyze current states, or summarize conclusions; these sentences specifically focus on forward-looking, contingent possibilities. They typically appear in the middle stages of reasoning, after initial analysis and before final synthesis or judgment, as the model explores the broader implications of its reasoning.",
          "size": 4199,
          "precision": 0.9206349206349206,
          "recall": 0.58,
          "accuracy": 0.765,
          "f1": 0.7116564417177913,
          "examples": [
            "Plus, if the city doesn't have the funds to expand or improve the system, it might lead to overcrowding and poor service, which could have negative effects on the community",
            "This could lead to more job opportunities, but it might also make it harder for businesses to maintain consistent service levels",
            "This could lead to stronger labor rights and more equitable pay, but it might also cause some tension between management and employees if companies resist the changes",
            "Also, governments would need to create new policies and incentives to support the transition, which might face resistance from traditional automotive industries",
            "It might also lead to more localized production and recycling, reducing the need for long-distance transportation of materials",
            "If demand drops, maybe this innovation would slow down, but it's also possible that companies would invest more in alternative proteins to meet the new demand",
            "Combining this with other measures, like improving agricultural practices or investing in renewable energy, could lead to more comprehensive solutions for sustainability",
            "This could affect urban planning as well, maybe by reducing the need for large distribution centers near cities if goods can be delivered more efficiently",
            "If parents have an extra day off, they might need to arrange for more child care, which could increase demand for services and possibly lead to higher costs or changes in school schedules",
            "But then, if the system is struggling to handle the increased demand, there might be more delays or breakdowns, which could make it harder for people to get to work on time",
            "This could lead to better utilization of the system, but it could also cause overcrowding during peak hours if not managed properly",
            "Housing markets might see a shift towards more affordable options outside of traditional urban centers, but there could also be challenges in maintaining the economic and social vitality of cities",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "This could cause economic instability and increase inequality, as wealthier nations might adapt better than poorer ones",
            "However, the overall effect might be more nuanced, as open source could lead to more startups and new businesses that create jobs in different areas"
          ]
        },
        "2": {
          "title": "Generating and Proposing Alternative Hypotheses or Solution Paths",
          "description": "These sentences serve the function of actively generating, proposing, or entertaining alternative hypotheses, explanations, or solution strategies in response to a problem or question. Included are statements that explicitly introduce possible answers, interpretations, or approaches\u2014often using language like \"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" and \"wait, maybe\"\u2014and that are not yet committed to as the final answer. NOT INCLUDED are sentences that evaluate, select, or justify a hypothesis, nor those that summarize, conclude, or restate the problem. These sentences typically appear in the exploratory or brainstorming phase of reasoning, often after the problem is understood but before a final answer is chosen.",
          "size": 1677,
          "precision": 0.8571428571428571,
          "recall": 0.66,
          "accuracy": 0.775,
          "f1": 0.7457627118644068,
          "examples": [
            "Alternatively, maybe he used the phone to call someone to meet him, but again, why the sip",
            "Wait, maybe it's \"twelve",
            "Or maybe a car",
            "Or maybe a kite",
            "Wait, maybe it's \"five",
            "Maybe a keyboard",
            "Or maybe a window",
            "Or perhaps it's \"Dec",
            "Alternatively, maybe I can use a square root",
            "Alternatively, maybe it's \"ocean is to deep,\" but that doesn't fit",
            "Maybe he didn't like it",
            "Wait, maybe the dog is on a bridge, but the man is on the other side",
            "Or maybe a computer keyboard",
            "Maybe I can subtract something",
            "Maybe I can combine that with division"
          ]
        },
        "3": {
          "title": "Metacognitive Uncertainty and Hypothesis Evaluation",
          "description": "These sentences explicitly express uncertainty, doubt, or provisional acceptance regarding a candidate hypothesis, step, or line of reasoning. They serve to monitor, qualify, or tentatively reject possible answers or approaches, often after a hypothesis is generated but before or during its evaluation. Included are statements that hedge, question, or downplay the confidence in a just-considered idea (e.g., \"Hmm, that might not be the case,\" \"But I'm not sure if that's the intended answer\"), but NOT sentences that merely state facts, propose new hypotheses, or summarize conclusions without explicit metacognitive uncertainty. These typically appear after a hypothesis is introduced and before a final answer is committed, functioning as internal checks or self-monitoring within the reasoning process.",
          "size": 2817,
          "precision": 0.7358490566037735,
          "recall": 0.78,
          "accuracy": 0.75,
          "f1": 0.7572815533980584,
          "examples": [
            "Hmm, that could make sense, but I'm not sure if that's the intended answer",
            "Hmm, that might not be the case",
            "But I'm not sure if that's the right approach",
            "Hmm, maybe that's not helpful here",
            "Hmm, maybe that's not the right approach",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "Hmm, maybe that's not the way",
            "But I'm not sure if that's the intended answer",
            "I'm not sure if that's accurate, though",
            "Wait, that might be it",
            "But I'm not sure if that's the exact answer",
            "But I'm not sure if that's a significant factor",
            "But I'm not sure if that's the case",
            "So maybe that's not the right approach"
          ]
        },
        "4": {
          "title": "Step-by-Step Calculation and Verification",
          "description": "This function involves explicitly performing arithmetic or algebraic calculations as part of a multi-step solution, often showing intermediate results and sometimes checking consistency between different approaches. Included are sentences that detail the execution of mathematical operations (e.g., addition, multiplication, substitution, simplification, or solving equations), as well as brief checks that confirm results from multiple methods. NOT INCLUDED are sentences that merely state a final answer, set up an equation without solving it, or discuss conceptual reasoning without explicit calculation. These sentences typically appear in the middle of the reasoning process, following problem setup and preceding the final answer or conclusion.",
          "size": 4163,
          "precision": 0.9583333333333334,
          "recall": 0.46,
          "accuracy": 0.72,
          "f1": 0.6216216216216216,
          "examples": [
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Case 2: D = 11\n\nThen, S_odd - S_even = 11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 56 => S_odd = 28\n\nThen, S_even = 45 - 28 = 17\n\nSo, S_odd = 28 and S_even = 17",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "Case 3: D = -11\n\nThen, S_odd - S_even = -11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 34 => S_odd = 17\n\nThen, S_even = 45 - 17 = 28\n\nSo, S_odd = 17 and S_even = 28",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Again, set up the equations:\na - b = 2\na + b = 14\n\nAdding them together:\n2a = 16\na = 8\n\nThen, substituting back into a - b = 2:\n8 - b = 2\nb = 6\n\nSo, a = 8 and b = 6",
            "So, 120 / (2 * 6) = 120 / 12 = 10",
            "So, the number would be 2^1 * 3^4 = 2*81 = 162",
            "So, 3/6 + 2/6 + 1/6 = 6/6 = 1",
            "Let's add them together:\n(a - b) + (a + b) = 1 + 28\n2a = 29\na = 29/2 = 14",
            "So, 4/12 + 3/12 + 1/12 = 8/12 = 2/3",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "The product of these numbers is given by:\n\\[\nn(n+1)(n+2)(n+3) = 3024\n\\]\n\nTo simplify the equation, I'll pair the terms:\n\\[\n(n(n+3)) \\times ((n+1)(n+2)) = 3024\n\\]\n\\[\n(n^2 + 3n)(n^2 + 3n + 2) = 3024\n\\]\n\nLetting \\( m = n^2 + 3n \\), the equation becomes:\n\\[\nm(m + 2) = 3024\n\\]\n\\[\nm^2 + 2m - 3024 = 0\n\\]\n\nI'll solve this quadratic equation using the quadratic formula:\n\\[\nm = \\frac{-2 \\pm \\sqrt{4 + 12096}}{2} = \\frac{-2 \\pm \\sqrt{12100}}{2} = \\frac{-2 \\pm 110}{2}\n\\]\n\nThis gives two possible values for \\( m \\):\n\\[\nm = 54 \\quad \\text{or} \\quad m = -56\n\\]\n\nSince \\( m = n^2 + 3n \\) must be positive, I'll use \\( m = 54 \\):\n\\[\nn^2 + 3n - 54 = 0\n\\]\n\nSolving this quadratic equation:\n\\[\nn = \\frac{-3 \\pm \\sqrt{9 + 216}}{2} = \\frac{-3 \\pm 15}{2}\n\\]\n\nThis gives two possible values for \\( n \\):\n\\[\nn = 6 \\quad \\text{or} \\quad n = -9\n\\]\n\nSince we're looking for positive consecutive numbers, I'll take \\( n = 6 \\)"
          ]
        },
        "5": {
          "title": "Concrete Scenario Simulation and Outcome Prediction",
          "description": "These sentences perform the cognitive function of mentally simulating a specific action or configuration (e.g., folding, cutting, slicing, projecting, or orienting an object) and then explicitly describing the resulting outcome or state. Included are statements that walk through a particular manipulation or arrangement and predict its direct, concrete effect\u2014often using conditional or sequential language (\"if I do X, then Y happens\"). Not included are general principles, abstract definitions, or high-level summaries; these sentences are grounded in step-by-step, scenario-based reasoning. They typically appear in the middle stages of reasoning, after the problem is understood but before the final answer is synthesized, serving to test or illustrate how a process unfolds in a tangible case.",
          "size": 2161,
          "precision": 0.9180327868852459,
          "recall": 0.56,
          "accuracy": 0.755,
          "f1": 0.6956521739130435,
          "examples": [
            "So, each fold would create a crease from the corner to the center, and when all three are folded, the paper would have three layers meeting at the center",
            "If I make a cut along this folded edge, the cut will go through all eight layers, but because of the folding, the cut will be mirrored on each layer",
            "So, if I cut a triangle from the top right corner, the triangle in the top left will be a mirror image along the vertical axis, and the triangles in the bottom corners will be mirror images along both axes",
            "Wait, maybe I can make the third cut in such a way that it intersects all four quadrants, effectively dividing each into two, but that would require the third cut to pass through the center as well, which would make it the third through the center, resulting in 8 equal pieces",
            "If I slice it parallel to a face, the distance from the slicing plane to the opposite vertex will determine the size of the cross-section",
            "Then, when I unfold it again along the width, each of those two cuts would mirror again, resulting in four cuts total",
            "Alternatively, if I slice it horizontally through the center, the blade would intersect the top and bottom parts, creating two circular cross-sections",
            "When I unfold it, the triangle will be in all four corners because each fold mirrors the cut",
            "So, if I imagine moving a plane from the base face towards the opposite vertex, the cross-section will start as the base face itself and then become smaller and smaller as the plane moves up towards the vertex",
            "So, each fold would create a crease from the vertex to the centroid, and when all three are folded, the paper would overlap in the center",
            "Wait, but if I fold each corner to the centroid, the paper would be layered such that each corner is now at the centroid, and the edges would form a hexagon or something else",
            "If I cut a triangle from the top right corner of the folded paper, when I unfold it, the triangle in the top left would be a mirror image, and similarly, the triangles in the bottom corners would also be mirror images",
            "So, if I fold all three corners to that center point, which is the center of the original square, then each corner is being folded to that point",
            "So, for example, if I make a straight cut from the folded edge towards the center, it will create a symmetrical shape on both sides",
            "But actually, when you fold each corner to the center, the part of the paper beyond the fold is hidden, so the visible part would be a hexagon"
          ]
        },
        "6": {
          "title": "Stating the Final Logical Conclusion or Answer",
          "description": "These sentences serve the function of explicitly stating the final answer or logical conclusion reached after the reasoning process. They summarize the outcome of the preceding analysis, often clarifying whether a conclusion is warranted, possible, or not necessarily true, and may restate the answer in direct response to the original question. INCLUDED are sentences that directly articulate the deduced answer, logical status, or conclusion (e.g., \"Therefore, the answer is no, it doesn't have to be a square\" or \"So, the conclusion is that John did not study\"). NOT INCLUDED are intermediate steps, hypothesis generation, evidence evaluation, or sentences that merely restate premises or explore possibilities without committing to a final answer. These sentences typically appear at or near the end of the reasoning trace, serving as the reasoning's resolution.",
          "size": 1629,
          "precision": 0.967741935483871,
          "recall": 0.3,
          "accuracy": 0.645,
          "f1": 0.4580152671755725,
          "examples": [
            "Therefore, the conclusion is that the shape doesn't have to be a square",
            "So, just because Jane passed, we can't conclude she studied hard because the converse isn't guaranteed",
            "So, the answer would be no, we can't conclude that Tom must have eaten ice cream just because he's happy now",
            "So, in conclusion, just because all X computers crash and my computer crashes, it doesn't necessarily mean my computer is from X",
            "So, the conclusion isn't necessarily true",
            "So, maybe the answer is \"building",
            "Therefore, the conclusion that he must exercise regularly doesn't necessarily follow from the premise",
            "So, the answer is \"body",
            "So, the answer is \"body",
            "So, the answer is tree",
            "So, the answer is tree",
            "So, the conclusion is that John did not study",
            "So, maybe the answer is the body",
            "So, maybe the answer is the body",
            "If we only consider the statement, then thunder could have other causes, so hearing thunder doesn't necessarily mean lightning occurred"
          ]
        },
        "7": {
          "title": "Metacognitive Initiation and Planning Statements",
          "description": "These sentences explicitly mark the onset of active reasoning by signaling the LLM's intention to engage in problem-solving, analysis, or visualization. They include statements that announce a stepwise approach (\"let me try to figure this out step by step\"), a plan to visualize or break down the problem, or a pause for reflection (\"let me think about how to approach this\"). This category does NOT include substantive reasoning steps, factual recall, or conclusions\u2014only the metacognitive framing or planning utterances that typically appear at or near the beginning of a reasoning segment or before a new subproblem is tackled.",
          "size": 1857,
          "precision": 0.898989898989899,
          "recall": 0.89,
          "accuracy": 0.895,
          "f1": 0.8944723618090452,
          "examples": [
            "Let me try to figure it out step by step",
            "Let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Let me try to visualize this",
            "Let me try to visualize this",
            "Let me try to visualize this",
            "Let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Let me think",
            "Let me think",
            "Let me think",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Hmm, let me try to figure this out step by step",
            "Let me think about how to approach this"
          ]
        }
      }
    },
    "9": {
      "accuracy": 0.6783333333333332,
      "categories": [
        [
          "0",
          "Hypothetical Scenario Generation and Consequence Projection",
          "These sentences generate hypothetical scenarios or project possible consequences by considering what might happen if a particular action is taken, a condition is met, or a variable changes. This function includes conditional statements (often using \"if,\" \"maybe,\" \"might,\" \"could,\" \"would\") that explore potential outcomes, side effects, or alternative possibilities, often to anticipate results or evaluate options. It does NOT include definitive conclusions, explanations of known facts, or direct answers; rather, it is focused on exploring \"what if\" situations, typically appearing in the exploratory or evaluative phase of reasoning before final synthesis or decision-making."
        ],
        [
          "1",
          "Step-by-Step Calculation and Computation",
          "These sentences perform explicit, stepwise arithmetic or algebraic calculations as part of the reasoning process, often showing intermediate results and sometimes verbalizing the operations (e.g., \"Let's calculate that: 5*6 is 30, plus 7 is 37, plus 8 is 45\"). This function includes breaking down complex computations into smaller, sequential steps, often with running commentary or checks, and may involve plugging in values, simplifying expressions, or solving equations. It does NOT include the initial setup of equations, the interpretation of results, or high-level planning\u2014only the direct execution of mathematical operations. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding final answers or conclusions."
        ],
        [
          "2",
          "Explicit Statement of Final Inference or Conclusion",
          "This function involves the explicit articulation of the main inference, answer, or logical conclusion reached after prior analysis or reasoning steps. Included are sentences that directly state the answer, deduction, or logical outcome\u2014often prefaced by phrases like \"So,\" \"Therefore,\" \"In conclusion,\" or \"Putting it all together.\" NOT INCLUDED are intermediate reasoning steps, hypothesis generation, evidence evaluation, or restatements of the question; only the final, explicit conclusion or answer statement qualifies. These sentences typically appear at or near the end of a reasoning trace, serving as the culmination of the reasoning process."
        ],
        [
          "3",
          "Hypothesis Generation and Exploration",
          "These sentences serve the function of generating, proposing, or tentatively exploring possible solutions, interpretations, or explanations in response to a problem or puzzle. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"wait, maybe,\" \"alternatively,\" \"or maybe\") and often introduce new candidate ideas for consideration, without yet committing to their correctness. This function is distinct from evaluating, justifying, or selecting among hypotheses (which would involve assessment or elimination), and from summarizing or concluding. These sentences typically appear in the exploratory, middle phase of reasoning, as the model brainstorms and considers multiple possible avenues before narrowing down to a final answer."
        ],
        [
          "4",
          "Metacognitive Pause and Reorientation",
          "These sentences serve as explicit metacognitive markers where the reasoner pauses to reflect, reconsider, or reorient their approach to the problem. This function includes statements that signal a deliberate interruption in the flow of reasoning to check, rethink, visualize, or try a different perspective (e.g., \"Let me think again,\" \"Wait, let me try to visualize this,\" \"Let me think differently\"). It does NOT include substantive analysis, hypothesis generation, or direct problem-solving steps\u2014only the act of pausing to manage or redirect cognitive resources. These sentences typically appear at transition points in reasoning, such as after encountering uncertainty, before shifting strategies, or when the reasoner feels the need to verify or clarify their thought process."
        ],
        [
          "5",
          "Uncertainty Marking and Hypothesis Evaluation",
          "These sentences serve the cognitive function of explicitly expressing uncertainty or doubt about the validity, fit, or sufficiency of a candidate hypothesis or line of reasoning. They include statements that hedge, question, or tentatively reject a possibility (e.g., \"Hmm, that might not be the case,\" \"But I'm not sure if that's the answer\"), but do NOT include confident assertions, final decisions, or the initial proposal of ideas. Typically, these sentences appear immediately after a hypothesis is considered, functioning as a checkpoint before accepting, discarding, or revising it within the reasoning process."
        ],
        [
          "6",
          "Projecting Downstream Consequences and Secondary Effects",
          "This function involves reasoning about the indirect, downstream, or secondary consequences that may result from a proposed action, change, or event\u2014often using causal or conditional language (e.g., \"could lead to,\" \"might result in,\" \"this could cause\"). Included are sentences that explicitly forecast ripple effects, side effects, or broader impacts (economic, social, environmental, etc.) beyond the immediate or primary outcome. NOT INCLUDED are statements that merely describe direct effects, restate facts, or summarize; the focus is specifically on hypothesizing or extrapolating further-reaching implications. These sentences typically appear after initial analysis or identification of direct outcomes, serving to expand the scope of reasoning to consider wider ramifications."
        ],
        [
          "7",
          "Conditional Visualization and Predictive Simulation",
          "These sentences perform the cognitive function of mentally simulating the outcome of a hypothetical action or condition, typically using \"if...then...\" or similar conditional structures. They predict or describe what would happen to an object, system, or scenario under a specific manipulation (e.g., a cut, fold, rotation, or assignment), often to infer properties, results, or consequences. This function includes statements that set up a hypothetical scenario and directly reason about its outcome, but does NOT include general definitions, abstract principles, or non-conditional observations; it is most commonly found in the middle stages of reasoning, where the solver is actively working through possible cases or testing ideas."
        ],
        [
          "8",
          "Problem Identification and Framing",
          "These sentences serve to explicitly state or restate the problem, puzzle, or question that the reasoning process will address. They typically appear at the very beginning of a reasoning trace and function to establish the context, clarify the task, and set the scope for subsequent reasoning. INCLUDED are sentences that introduce a specific problem, sequence, or logic question to be solved (often using phrases like \"I have this problem,\" \"I'm trying to figure out,\" or \"I need to...\"). NOT INCLUDED are sentences that analyze, hypothesize, or summarize solutions, nor those that reflect on the reasoning process itself\u2014only the initial articulation or framing of the problem belongs in this category."
        ]
      ],
      "orthogonality": 0.8393301367759705,
      "assigned_fraction": 0.78,
      "category_counts": {
        "0": 5,
        "1": 2,
        "2": 4,
        "3": 7,
        "4": 7,
        "5": 4,
        "6": 6,
        "7": 3,
        "8": 1,
        "None": 11
      },
      "detailed_results": {
        "0": {
          "title": "Hypothetical Scenario Generation and Consequence Projection",
          "description": "These sentences generate hypothetical scenarios or project possible consequences by considering what might happen if a particular action is taken, a condition is met, or a variable changes. This function includes conditional statements (often using \"if,\" \"maybe,\" \"might,\" \"could,\" \"would\") that explore potential outcomes, side effects, or alternative possibilities, often to anticipate results or evaluate options. It does NOT include definitive conclusions, explanations of known facts, or direct answers; rather, it is focused on exploring \"what if\" situations, typically appearing in the exploratory or evaluative phase of reasoning before final synthesis or decision-making.",
          "size": 4144,
          "precision": 0.7023809523809523,
          "recall": 0.59,
          "accuracy": 0.67,
          "f1": 0.6413043478260868,
          "examples": [
            "But maybe if it's cooler at night, I can open them then to let the heat escape",
            "For example, fresh produce might spoil faster without plastic wrap, so stores might have to order more stock to replace what goes bad, which could lead to higher prices or shortages",
            "If he can get the dragon to breathe fire on the magnifying glass, it might shatter, allowing him to escape",
            "If he can get the dragon to breathe fire on the magnifying glass, it might shatter, allowing him to escape",
            "People might choose to live further out if they can commute easily in their AVs, which could strain infrastructure in those areas",
            "They might lose revenue unless they can adjust their hours or find ways to operate efficiently with fewer days",
            "Maybe some companies could hire more people if they're not paying for insurance",
            "They can't really shut down for a day, so they might have to find ways to cover all shifts with a four-day workweek, which could be difficult and possibly lead to overworking staff",
            "Maybe if you take the clothes outside and beat them with a stick or something, the dirt would come off",
            "But that requires training the pigeons and having them come back, which might not be feasible if I can't leave my location to set it up",
            "But then they might have to pay more for overtime if they need to cover the extra day or hire more part-time workers",
            "Maybe they'll need to hire more people to cover the three-day workweek, which could reduce unemployment",
            "Air is light, but if you try to hold it, like cup your hands and try to keep air in them, you can only hold it for a few minutes before it just flows away",
            "Maybe installing floodlights that turn on when motion is detected, but without using sensors, so perhaps having guards manually control them when they spot something",
            "Or maybe I can just leave the letter in a public place where someone else can pick it up and take it to the post office"
          ]
        },
        "1": {
          "title": "Step-by-Step Calculation and Computation",
          "description": "These sentences perform explicit, stepwise arithmetic or algebraic calculations as part of the reasoning process, often showing intermediate results and sometimes verbalizing the operations (e.g., \"Let's calculate that: 5*6 is 30, plus 7 is 37, plus 8 is 45\"). This function includes breaking down complex computations into smaller, sequential steps, often with running commentary or checks, and may involve plugging in values, simplifying expressions, or solving equations. It does NOT include the initial setup of equations, the interpretation of results, or high-level planning\u2014only the direct execution of mathematical operations. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding final answers or conclusions.",
          "size": 3641,
          "precision": 1.0,
          "recall": 0.23,
          "accuracy": 0.615,
          "f1": 0.3739837398373984,
          "examples": [
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "So, adding them together: 6/6 + 3/6 + 2/6 = 11/6",
            "Let's add them together:\n(a - b) + (a + b) = 1 + 28\n2a = 29\na = 29/2 = 14",
            "So, 3/6 + 2/6 + 1/6 = 6/6 = 1",
            "But if I do something like (5 * 5) * (5 + (5 / 5)), let's see: 5/5 is 1, so 5 + 1 is 6, and 5*5 is 25, so 25*6 is 150",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "So, 4/12 + 3/12 + 1/12 = 8/12 = 2/3",
            "So, 120 / (2 * 6) = 120 / 12 = 10",
            "First, 13*7=91, so 101 - 91=10, so 101 \u2261 10 mod 13"
          ]
        },
        "2": {
          "title": "Explicit Statement of Final Inference or Conclusion",
          "description": "This function involves the explicit articulation of the main inference, answer, or logical conclusion reached after prior analysis or reasoning steps. Included are sentences that directly state the answer, deduction, or logical outcome\u2014often prefaced by phrases like \"So,\" \"Therefore,\" \"In conclusion,\" or \"Putting it all together.\" NOT INCLUDED are intermediate reasoning steps, hypothesis generation, evidence evaluation, or restatements of the question; only the final, explicit conclusion or answer statement qualifies. These sentences typically appear at or near the end of a reasoning trace, serving as the culmination of the reasoning process.",
          "size": 1498,
          "precision": 0.8269230769230769,
          "recall": 0.43,
          "accuracy": 0.67,
          "f1": 0.5657894736842105,
          "examples": [
            "So, if all cats like fish, and Whiskers doesn't, then Whiskers must not be a cat",
            "So, the answer is that the surgeon is the mother of the son, hence she can't operate on her own son",
            "So, the answer would be no, we can't conclude that Tom must have eaten ice cream just because he's happy now",
            "So, can we conclude that Tina is S",
            "So, the man's father is the speaker, making the man the speaker's son",
            "So, just because Jane passed, we can't conclude she studied hard because the converse isn't guaranteed",
            "Therefore, the answer is no, Tom doesn't have to have eaten ice cream just because he's happy now",
            "So, in conclusion, just because all X computers crash and my computer crashes, it doesn't necessarily mean my computer is from X",
            "So, if the tea is sweet (T), does that mean sugar must be present (S)",
            "Wait, so if studying guarantees passing, and John failed (\u00acP), then according to the contrapositive, we can conclude that John did not study (\u00acS)",
            "Therefore, the man is the speaker's son",
            "So, in this case, Sarah having a degree (D) doesn't necessarily make her an expert (E)",
            "So, if we know that S \u2192 P is true and \u00acP is true, then S must be false",
            "So, maybe the answer is \"building",
            "So, the conclusion is that John did not study"
          ]
        },
        "3": {
          "title": "Hypothesis Generation and Exploration",
          "description": "These sentences serve the function of generating, proposing, or tentatively exploring possible solutions, interpretations, or explanations in response to a problem or puzzle. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"wait, maybe,\" \"alternatively,\" \"or maybe\") and often introduce new candidate ideas for consideration, without yet committing to their correctness. This function is distinct from evaluating, justifying, or selecting among hypotheses (which would involve assessment or elimination), and from summarizing or concluding. These sentences typically appear in the exploratory, middle phase of reasoning, as the model brainstorms and considers multiple possible avenues before narrowing down to a final answer.",
          "size": 1443,
          "precision": 0.6376811594202898,
          "recall": 0.44,
          "accuracy": 0.595,
          "f1": 0.5207100591715976,
          "examples": [
            "Wait, maybe the dog is on a bridge, but the man is on the other side",
            "Wait, another angle: maybe the dog is on a bridge, but the man is on the other side",
            "Or maybe a car",
            "Wait, maybe it's \"twelve",
            "Wait, maybe the husband is a chef, and she's preparing a meal",
            "Wait, maybe it's a ship's wheel",
            "Wait, maybe the dog is on a rope or something",
            "Wait, maybe it's \"ache\" and adding \"s\" makes it \"aches,\" which is five letters",
            "Wait, maybe it's \"ocean is to shore\" but that doesn't fit",
            "Wait, maybe it's a kite",
            "Alternatively, maybe it's \"ocean is to deep,\" but that doesn't fit",
            "Wait, maybe it's \"five",
            "Wait, maybe it's a corner of a map",
            "Maybe a bird",
            "Wait, maybe it's \"ache\" and adding \"ed\" makes it \"ached,\" which is six letters"
          ]
        },
        "4": {
          "title": "Metacognitive Pause and Reorientation",
          "description": "These sentences serve as explicit metacognitive markers where the reasoner pauses to reflect, reconsider, or reorient their approach to the problem. This function includes statements that signal a deliberate interruption in the flow of reasoning to check, rethink, visualize, or try a different perspective (e.g., \"Let me think again,\" \"Wait, let me try to visualize this,\" \"Let me think differently\"). It does NOT include substantive analysis, hypothesis generation, or direct problem-solving steps\u2014only the act of pausing to manage or redirect cognitive resources. These sentences typically appear at transition points in reasoning, such as after encountering uncertainty, before shifting strategies, or when the reasoner feels the need to verify or clarify their thought process.",
          "size": 3060,
          "precision": 0.8524590163934426,
          "recall": 0.52,
          "accuracy": 0.715,
          "f1": 0.6459627329192545,
          "examples": [
            "Wait, let me think about the numbers",
            "Wait, let me think differently",
            "Let me think about the order",
            "Let me try to think about the symmetry",
            "Wait, let me think about the cube again",
            "Wait, let me think again",
            "Wait, but let me think again",
            "Let me think",
            "Wait, let me think again",
            "Let me try to think about the coordinates",
            "Let me try to visualize this",
            "Wait, but let me think again",
            "Let me think",
            "Wait, let me think step by step",
            "Let me try to think step by step"
          ]
        },
        "5": {
          "title": "Uncertainty Marking and Hypothesis Evaluation",
          "description": "These sentences serve the cognitive function of explicitly expressing uncertainty or doubt about the validity, fit, or sufficiency of a candidate hypothesis or line of reasoning. They include statements that hedge, question, or tentatively reject a possibility (e.g., \"Hmm, that might not be the case,\" \"But I'm not sure if that's the answer\"), but do NOT include confident assertions, final decisions, or the initial proposal of ideas. Typically, these sentences appear immediately after a hypothesis is considered, functioning as a checkpoint before accepting, discarding, or revising it within the reasoning process.",
          "size": 2389,
          "precision": 0.7471264367816092,
          "recall": 0.65,
          "accuracy": 0.715,
          "f1": 0.6951871657754011,
          "examples": [
            "Hmm, that could make sense, but I'm not sure if that's the intended answer",
            "Hmm, maybe that's not the way",
            "Hmm, maybe that's not the right approach",
            "Hmm, maybe that's not helpful here",
            "Hmm, that might not be the case",
            "Hmm, that might fit",
            "Hmm, that's not quite there",
            "But I'm not sure if that's the case",
            "Hmm, that might work",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "That makes sense, but I'm not sure if that's the whole story",
            "Hmm, that doesn't fit",
            "But I'm not sure if that's the pattern",
            "But I'm not sure if that's the pattern"
          ]
        },
        "6": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "This function involves reasoning about the indirect, downstream, or secondary consequences that may result from a proposed action, change, or event\u2014often using causal or conditional language (e.g., \"could lead to,\" \"might result in,\" \"this could cause\"). Included are sentences that explicitly forecast ripple effects, side effects, or broader impacts (economic, social, environmental, etc.) beyond the immediate or primary outcome. NOT INCLUDED are statements that merely describe direct effects, restate facts, or summarize; the focus is specifically on hypothesizing or extrapolating further-reaching implications. These sentences typically appear after initial analysis or identification of direct outcomes, serving to expand the scope of reasoning to consider wider ramifications.",
          "size": 1694,
          "precision": 0.9154929577464789,
          "recall": 0.65,
          "accuracy": 0.795,
          "f1": 0.7602339181286549,
          "examples": [
            "Also, if the city invests more in public transport, it could create jobs in construction, maintenance, and operations, which is a positive economic impact",
            "For example, increased workforce participation due to universal childcare could lead to higher economic growth, which might indirectly support better funding for early childhood development programs",
            "Socially, the economic impact on farming communities could lead to unrest",
            "However, the overall effect might be more nuanced, as open source could lead to more startups and new businesses that create jobs in different areas",
            "Also, governments would need to create new policies and incentives to support the transition, which might face resistance from traditional automotive industries",
            "Gender equality in the workforce could lead to more policies that support work-life balance, which in turn could enhance the overall well-being of families and children",
            "Plus, if the city doesn't have the funds to expand or improve the system, it might lead to overcrowding and poor service, which could have negative effects on the community",
            "However, there might also be resistance from industries that depend on fossil fuels, leading to social or political conflicts",
            "Plus, having healthier populations globally could lead to better economic outcomes and more stability",
            "This could lead to stronger labor rights and more equitable pay, but it might also cause some tension between management and employees if companies resist the changes",
            "In the short term, small businesses might struggle, but in the long run, higher wages could lead to better employee retention and productivity, which might benefit businesses",
            "It could increase access to education and expand global markets, but it might also lead to inequality, job displacement, and security risks",
            "A longer lifespan could mean more people in the workforce for longer, which is good for the economy, but it might also increase the demand for healthcare and retirement services",
            "On the other hand, if the pricing is set right, it could encourage innovation and efficiency, which might drive economic growth in the long run",
            "In terms of education, universal internet could lead to more innovation in teaching methods"
          ]
        },
        "7": {
          "title": "Conditional Visualization and Predictive Simulation",
          "description": "These sentences perform the cognitive function of mentally simulating the outcome of a hypothetical action or condition, typically using \"if...then...\" or similar conditional structures. They predict or describe what would happen to an object, system, or scenario under a specific manipulation (e.g., a cut, fold, rotation, or assignment), often to infer properties, results, or consequences. This function includes statements that set up a hypothetical scenario and directly reason about its outcome, but does NOT include general definitions, abstract principles, or non-conditional observations; it is most commonly found in the middle stages of reasoning, where the solver is actively working through possible cases or testing ideas.",
          "size": 1552,
          "precision": 0.7142857142857143,
          "recall": 0.4,
          "accuracy": 0.62,
          "f1": 0.5128205128205129,
          "examples": [
            "If I slice it parallel to one face, the cross-section should be a triangle because the original face is a triangle",
            "For example, if I take three corners of the top face, the plane would slice through that face, but since all three are on the same face, the cross-section would just be a triangle",
            "If I cut a triangle from the top right corner of the folded paper, when I unfold it, the triangle in the top left would be a mirror image, and similarly, the triangles in the bottom corners would also be mirror images",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "Wait, but each cut is a straight plane, so if I make a cut along the length, it will divide all the existing pieces along the length",
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "If I cut off the tip, which is a small triangle from the corner, say with side length 'x', then when unfolded, each corner of the original square will have a triangle of side length 'x' cut off",
            "So, if I cut a triangle from the top right corner, the triangle in the top left will be a mirror image along the vertical axis, and the triangles in the bottom corners will be mirror images along both axes",
            "So, each fold would create a crease from the corner to the center, and when all three are folded, the paper would have three layers meeting at the center",
            "If I take one face of the cube, say the top face, and connect the center to all four of its vertices, that should form a square pyramid on top of the cube",
            "Each face of the cube is a square, and if I connect the center to all four vertices of a face, that should form a square pyramid, right",
            "If I slice it parallel to a face, the distance from the slicing plane to the opposite vertex will determine the size of the cross-section",
            "For example, if I make a cut along the length, then a cut along the width, and then a cut along the height, each subsequent cut can potentially divide all the existing pieces along that dimension",
            "So, if I take a plane parallel to both, it would be somewhere in the middle, cutting through the octahedron",
            "So, if I make a cut that goes through an edge, it would intersect both faces"
          ]
        },
        "8": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve to explicitly state or restate the problem, puzzle, or question that the reasoning process will address. They typically appear at the very beginning of a reasoning trace and function to establish the context, clarify the task, and set the scope for subsequent reasoning. INCLUDED are sentences that introduce a specific problem, sequence, or logic question to be solved (often using phrases like \"I have this problem,\" \"I'm trying to figure out,\" or \"I need to...\"). NOT INCLUDED are sentences that analyze, hypothesize, or summarize solutions, nor those that reflect on the reasoning process itself\u2014only the initial articulation or framing of the problem belongs in this category.",
          "size": 1441,
          "precision": 0.85,
          "recall": 0.51,
          "accuracy": 0.71,
          "f1": 0.6375000000000001,
          "examples": [
            "Okay, so I have this problem: If I pick 2 numbers from 1 to 20, what's the probability their difference is 5",
            "Okay, so I have this problem: If I randomly select 2 numbers from 1 to 10, what's the probability their sum is even",
            "Alright, so I have this problem where I need to use the numbers 5, 6, 7, and 8 exactly once each to create an equation that equals 50",
            "Okay, so I need to figure out the probability of drawing all face cards when dealing 3 cards",
            "Okay, so I'm trying to figure out this logic problem: If all birds lay eggs, and this animal lays eggs, must it be a bird",
            "Okay, so I have this probability problem here: If I randomly arrange 8 people in a line, what's the probability that Alice and Bob stand next to each other",
            "Okay, so I'm trying to figure out what comes next in this sequence: Monday, Wednesday, Friday, and then a blank",
            "Okay, so I'm trying to figure out what comes next in this color sequence: RED, BLUE, YELLOW, GREEN, _____",
            "Okay, so I'm trying to figure out what comes next in the sequence: Leaf, Branch, Tree, Forest, _____",
            "Okay, so I have this problem here: If I randomly arrange the letters in 'MATH', what's the probability of spelling 'MATH'",
            "Alright, so I have this problem where I need to use the number 8 exactly four times and any operations to make 100",
            "Okay, so I have this problem where I need to use five 5s and any operations to make an expression equal to 120",
            "Okay, so I'm trying to figure out what comes next in this sequence: Penny, Nickel, Dime, Quarter, _____",
            "Okay, so I have this problem where I need to figure out how to cut a cake into 8 equal pieces using only 3 straight cuts",
            "Okay, so I've got this sequence: AZ, BY, CX, DW, and I need to figure out what comes next"
          ]
        }
      }
    },
    "10": {
      "accuracy": 0.74,
      "categories": [
        [
          "0",
          "Metacognitive Uncertainty and Self-Evaluation Statements",
          "These sentences explicitly express doubt, uncertainty, or tentative evaluation about the validity, relevance, or appropriateness of a preceding idea, approach, or partial solution. They serve to monitor and regulate the reasoning process by flagging possible errors, misfits, or suboptimal strategies, often prompting reconsideration or redirection. Included are statements that hedge, question, or qualify the current line of thought (e.g., \"Hmm, maybe that's not the right approach,\" \"But I'm not sure if that's the case\"); NOT included are direct rejections, confident assertions, or neutral transitions. These statements typically appear immediately after proposing or considering a possible step, hypothesis, or analogy, marking a pause for critical self-assessment before proceeding."
        ],
        [
          "1",
          "Conditional Inference and Counterexample Evaluation",
          "These sentences perform the cognitive function of analyzing conditional relationships (if-then statements) and evaluating whether a given fact or observation is sufficient to infer another, often by considering the converse, contrapositive, or possible counterexamples. Included are statements that explicitly test or question the validity of an inference (e.g., \"if X, then Y; but does Y mean X?\"), consider alternative explanations, or negate unwarranted conclusions based on insufficient or non-exclusive evidence. Not included are sentences that merely state facts, describe processes, or summarize conclusions without engaging in this explicit inferential testing. These sentences typically appear after initial information gathering and hypothesis formation, serving as a critical step in validating or refuting possible conclusions within the reasoning process."
        ],
        [
          "2",
          "Projecting Downstream Consequences and Secondary Effects",
          "These sentences serve the function of anticipating and articulating possible downstream consequences, side effects, or ripple effects that may result from a proposed action, change, or scenario. Included are statements that explicitly consider what might happen next, what additional impacts could arise, or how one change could indirectly influence other systems, groups, or outcomes\u2014often using modal verbs (\"could,\" \"might,\" \"would\") and conditional structures (\"if...then,\" \"this could lead to...\"). Not included are direct explanations of immediate effects, restatements of the main outcome, or evaluations of desirability; these sentences typically appear after the primary outcome has been established, expanding the reasoning to encompass broader or less direct implications."
        ],
        [
          "3",
          "Causal Explanation of Observed or Hypothesized Phenomena",
          "These sentences articulate the underlying causal mechanisms or processes that explain why or how a particular outcome, observation, or effect occurs. Included are statements that explicitly link causes to effects, often using language like \"because,\" \"so,\" \"when,\" or \"if...then,\" and that describe physical, chemical, or logical processes (e.g., heat transfer, molecular motion, energy conversion). Not included are mere descriptions of facts, predictions without explanation, procedural steps, or statements summarizing conclusions. These sentences typically appear after an observation or hypothesis and serve as the core explanatory step within the reasoning process."
        ],
        [
          "4",
          "Generating and Proposing Alternative Hypotheses or Solution Paths",
          "This function involves the explicit generation of possible explanations, answers, or solution strategies\u2014often in the form of speculative statements (e.g., \"Maybe...\", \"Wait, perhaps...\", \"Alternatively...\"). These sentences propose new lines of reasoning, interpretations, or candidate solutions, typically in response to uncertainty or impasses. INCLUDED are statements that introduce a new hypothesis, reframe the problem, or suggest a different approach; NOT INCLUDED are evaluations, eliminations, or confirmations of existing hypotheses, nor are they mere clarifications or restatements of the problem. These sentences usually appear after an initial approach has stalled or when exploring multiple possibilities is necessary, often in the middle stages of reasoning."
        ],
        [
          "5",
          "Step-by-Step Calculation and Equation Manipulation",
          "These sentences perform explicit, detailed arithmetic operations or algebraic manipulations as part of working through a multi-step solution. This includes adding, subtracting, multiplying, dividing, substituting values, simplifying expressions, and solving equations, often with intermediate results shown. INCLUDED are direct calculations (e.g., \"59,520 + 2,976 = 62,496\"), equation setups and rearrangements, and stepwise algebraic solutions; NOT INCLUDED are statements of strategy, explanations of why a step is taken, or final answer statements. These sentences typically appear in the middle of the reasoning process, after the problem has been set up and before the final answer or conclusion is stated."
        ],
        [
          "6",
          "Initiation of Problem-Solving Approach",
          "These sentences explicitly mark the beginning of the reasoning process by signaling the LLM's intent to engage with the problem, select a strategy, or set up a mental framework (e.g., \"Let me try to figure this out step by step,\" \"Let me think about how to approach this,\" \"Let me try to visualize this\"). INCLUDED are statements that announce the start of analysis, the choice of a reasoning method (stepwise, visualization, breaking down), or the establishment of a problem-solving mindset. NOT INCLUDED are sentences that actually perform reasoning steps, recall facts, make inferences, or summarize conclusions. These sentences almost always appear at or near the start of a reasoning trace or at the beginning of a new subproblem, serving as cognitive \"entry points\" into structured reasoning."
        ],
        [
          "7",
          "Localized Hypothetical Simulation and Consequence Tracing",
          "These sentences perform the cognitive function of simulating the immediate consequences of a specific action, operation, or configuration within the problem context (\"If I fold each corner to the centroid, the paper would be layered such that...\"). They involve conditional or sequential reasoning about what would happen if a particular step is taken, often using \"if...then...\" or \"so, when...\" constructions. INCLUDED are statements that locally project the outcome of a single manipulation or step (e.g., folding, cutting, connecting, slicing) and describe the resulting state or structure; NOT INCLUDED are global summaries, abstract generalizations, or statements that merely recall facts or definitions without simulating a specific scenario. These sentences typically appear in the middle stages of reasoning, as the model works through possible actions and their direct effects to build toward a solution."
        ],
        [
          "8",
          "Metacognitive Prompting for Further Deliberation",
          "These sentences explicitly signal the LLM's intent to pause, reconsider, or expand its reasoning by directing attention to a specific aspect, alternative, or overlooked element of the problem. Included are statements that initiate a new line of thought (\"Let me think about the geometry\"), suggest considering additional factors (\"I should also consider the context\"), or propose alternative approaches (\"Wait, maybe I can use subtraction\"). Not included are sentences that actually perform the reasoning, state conclusions, or merely summarize prior steps. These prompts typically appear at transition points\u2014either when the LLM is about to shift focus, explore a new angle, or ensure completeness before proceeding."
        ],
        [
          "9",
          "Final Explicit Answer Articulation",
          "This function consists of sentences where the model explicitly states its final answer or solution, often summarizing or concluding the preceding reasoning. Included are statements that directly present the answer, complete an analogy, or fill in a blank, typically using phrases like \"So, the answer is...\", \"Therefore, the answer should be...\", or \"the completed analogy would be...\". NOT INCLUDED are intermediate hypotheses, partial conclusions, or ongoing reasoning steps; only the final, explicit articulation of the solution belongs here. These sentences almost always appear at the end or near the end of the reasoning trace, serving as the culmination of the reasoning process."
        ]
      ],
      "orthogonality": 0.8144838809967041,
      "assigned_fraction": 0.84,
      "category_counts": {
        "0": 7,
        "1": 3,
        "2": 6,
        "3": 6,
        "4": 9,
        "5": 4,
        "6": 4,
        "7": 1,
        "8": 2,
        "9": 0,
        "None": 8
      },
      "detailed_results": {
        "0": {
          "title": "Metacognitive Uncertainty and Self-Evaluation Statements",
          "description": "These sentences explicitly express doubt, uncertainty, or tentative evaluation about the validity, relevance, or appropriateness of a preceding idea, approach, or partial solution. They serve to monitor and regulate the reasoning process by flagging possible errors, misfits, or suboptimal strategies, often prompting reconsideration or redirection. Included are statements that hedge, question, or qualify the current line of thought (e.g., \"Hmm, maybe that's not the right approach,\" \"But I'm not sure if that's the case\"); NOT included are direct rejections, confident assertions, or neutral transitions. These statements typically appear immediately after proposing or considering a possible step, hypothesis, or analogy, marking a pause for critical self-assessment before proceeding.",
          "size": 2812,
          "precision": 0.6875,
          "recall": 0.55,
          "accuracy": 0.65,
          "f1": 0.6111111111111112,
          "examples": [
            "Hmm, that could make sense, but I'm not sure if that's the intended answer",
            "Hmm, maybe that's not the right approach",
            "Hmm, maybe that's not helpful here",
            "But I'm not sure if that's the right approach",
            "Hmm, that might not be the case",
            "Hmm, maybe that's not the way",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "Wait, that might be it",
            "Hmm, that might fit",
            "I'm not sure if that's accurate, though",
            "Hmm, that might make sense",
            "But I'm not sure if that's the intended answer",
            "Hmm, that might work",
            "So maybe that's not the right approach"
          ]
        },
        "1": {
          "title": "Conditional Inference and Counterexample Evaluation",
          "description": "These sentences perform the cognitive function of analyzing conditional relationships (if-then statements) and evaluating whether a given fact or observation is sufficient to infer another, often by considering the converse, contrapositive, or possible counterexamples. Included are statements that explicitly test or question the validity of an inference (e.g., \"if X, then Y; but does Y mean X?\"), consider alternative explanations, or negate unwarranted conclusions based on insufficient or non-exclusive evidence. Not included are sentences that merely state facts, describe processes, or summarize conclusions without engaging in this explicit inferential testing. These sentences typically appear after initial information gathering and hypothesis formation, serving as a critical step in validating or refuting possible conclusions within the reasoning process.",
          "size": 1241,
          "precision": 0.9791666666666666,
          "recall": 0.47,
          "accuracy": 0.73,
          "f1": 0.6351351351351351,
          "examples": [
            "We can only say that if the plant was given fertilizer, it would grow taller, but the plant growing taller doesn't necessarily mean it was given fertilizer",
            "But if you're sweating, it doesn't necessarily mean you were running",
            "So, it's impossible for all residents to be in their rooms if the murder happened in the center because someone would have had to be there",
            "But does that mean that if someone is awake, they must have had coffee",
            "Wait, so if Jane passed, does that mean she must have studied hard",
            "Wait, but if I leave the goat on the other side, and I take the wolf or the cabbage back, I have to make sure that when I come back, I don't leave the wolf and goat alone or the goat and cabbage alone",
            "So maybe the owner is the hotel owner, and the man is trying to check in but can't pay because his car is broken down, so he's bankrupt",
            "Then, if my computer crashes, it must be from X",
            "But if the murder happened in the center, then the killer must have been inside the barrier, which would require someone to be there, but all residents are on the outside",
            "Alternatively, maybe the mansion has only one entrance, and the residents are all on one side of the door, so if the murder happened, the killer couldn't have gotten in or out without being seen",
            "If the statement was that eating ice cream is the only thing that makes Tom happy, then if he's happy, he must have eaten ice cream",
            "But wait, if the murder happened in the central area, then the murderer must have been there, but all residents are in their rooms",
            "He tells the owner he's bankrupt, so maybe he's trying to explain why he can't pay",
            "So, if the roses didn't die (\u00acQ), then it must not be the case that they didn't get water for a week (\u00acP)",
            "So, if you study, you pass, and if you don't pass, you didn't study"
          ]
        },
        "2": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "These sentences serve the function of anticipating and articulating possible downstream consequences, side effects, or ripple effects that may result from a proposed action, change, or scenario. Included are statements that explicitly consider what might happen next, what additional impacts could arise, or how one change could indirectly influence other systems, groups, or outcomes\u2014often using modal verbs (\"could,\" \"might,\" \"would\") and conditional structures (\"if...then,\" \"this could lead to...\"). Not included are direct explanations of immediate effects, restatements of the main outcome, or evaluations of desirability; these sentences typically appear after the primary outcome has been established, expanding the reasoning to encompass broader or less direct implications.",
          "size": 3465,
          "precision": 0.9574468085106383,
          "recall": 0.45,
          "accuracy": 0.715,
          "f1": 0.6122448979591837,
          "examples": [
            "Plus, if the city doesn't have the funds to expand or improve the system, it might lead to overcrowding and poor service, which could have negative effects on the community",
            "This could lead to stronger labor rights and more equitable pay, but it might also cause some tension between management and employees if companies resist the changes",
            "This could lead to more job opportunities, but it might also make it harder for businesses to maintain consistent service levels",
            "If parents have an extra day off, they might need to arrange for more child care, which could increase demand for services and possibly lead to higher costs or changes in school schedules",
            "Also, governments would need to create new policies and incentives to support the transition, which might face resistance from traditional automotive industries",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "This could affect urban planning as well, maybe by reducing the need for large distribution centers near cities if goods can be delivered more efficiently",
            "Combining this with other measures, like improving agricultural practices or investing in renewable energy, could lead to more comprehensive solutions for sustainability",
            "It might also lead to more localized production and recycling, reducing the need for long-distance transportation of materials",
            "But then, if the system is struggling to handle the increased demand, there might be more delays or breakdowns, which could make it harder for people to get to work on time",
            "Implementing policies to reduce meat consumption could be challenging, as it would require changes in subsidies, trade policies, and possibly even international agreements",
            "Companies would have to be more transparent about their emissions, which could lead to changes in business practices and consumer preferences",
            "This could lead to better utilization of the system, but it could also cause overcrowding during peak hours if not managed properly",
            "If demand drops, maybe this innovation would slow down, but it's also possible that companies would invest more in alternative proteins to meet the new demand",
            "Housing markets might see a shift towards more affordable options outside of traditional urban centers, but there could also be challenges in maintaining the economic and social vitality of cities"
          ]
        },
        "3": {
          "title": "Causal Explanation of Observed or Hypothesized Phenomena",
          "description": "These sentences articulate the underlying causal mechanisms or processes that explain why or how a particular outcome, observation, or effect occurs. Included are statements that explicitly link causes to effects, often using language like \"because,\" \"so,\" \"when,\" or \"if...then,\" and that describe physical, chemical, or logical processes (e.g., heat transfer, molecular motion, energy conversion). Not included are mere descriptions of facts, predictions without explanation, procedural steps, or statements summarizing conclusions. These sentences typically appear after an observation or hypothesis and serve as the core explanatory step within the reasoning process.",
          "size": 1851,
          "precision": 0.8809523809523809,
          "recall": 0.74,
          "accuracy": 0.82,
          "f1": 0.8043478260869565,
          "examples": [
            "In the microwave, the food is more evenly heated, so when you take it out, all parts cool at a similar rate, but the outer surfaces might lose heat faster because they're in contact with the cooler air",
            "When it contracts, it's releasing that energy, which might cause the molecules to slow down, reducing the heat",
            "Then, when it contracts, those molecules have less energy because some was lost as heat, so the rubber band does work on the surroundings, cooling it down",
            "When it contracts, it's releasing that energy as work, which reduces the heat, making it feel cooler",
            "So, heating makes the gas molecules move faster, increasing the pressure, which makes the balloon expand",
            "So, when the compressor compresses the refrigerant, it turns into a hot gas, and then the condenser coils cool it down by releasing that heat to the surrounding air",
            "Ovens heat the food from the outside in, so once the heat source is gone, the outer layers, which were hotter, cool down first, leaving the inside to stay warm longer",
            "In ovens, the heat is applied externally, so the outer layers reach higher temperatures and thus cool faster once the heat source is removed",
            "So, the expansion causes the ice to be less dense, making it float",
            "So, more thermal energy is needed to provide the necessary kinetic energy for the molecules to break free from the liquid and into the gas, especially when the surrounding pressure is higher",
            "A raw egg has lower rotational inertia because the liquid can move inside, causing it to slow down more quickly",
            "This colder brine helps extract heat from the ice cream mixture, allowing it to freeze more effectively",
            "The ice absorbs heat from the mixture, causing the mixture to freeze",
            "In microwaves, since the energy is absorbed internally, the entire mass of the food is heated, so when cooling, the heat can escape more uniformly from the surface",
            "When the temperature drops and the bonds form a stable lattice, the molecules can't get as close, so the overall volume increases"
          ]
        },
        "4": {
          "title": "Generating and Proposing Alternative Hypotheses or Solution Paths",
          "description": "This function involves the explicit generation of possible explanations, answers, or solution strategies\u2014often in the form of speculative statements (e.g., \"Maybe...\", \"Wait, perhaps...\", \"Alternatively...\"). These sentences propose new lines of reasoning, interpretations, or candidate solutions, typically in response to uncertainty or impasses. INCLUDED are statements that introduce a new hypothesis, reframe the problem, or suggest a different approach; NOT INCLUDED are evaluations, eliminations, or confirmations of existing hypotheses, nor are they mere clarifications or restatements of the problem. These sentences usually appear after an initial approach has stalled or when exploring multiple possibilities is necessary, often in the middle stages of reasoning.",
          "size": 1292,
          "precision": 0.735632183908046,
          "recall": 0.64,
          "accuracy": 0.705,
          "f1": 0.6844919786096256,
          "examples": [
            "Wait, maybe the dog is on a bridge, but the man is on the other side",
            "Wait, maybe the dog is on a rope or something",
            "Wait, another angle: maybe the dog is on a bridge, but the man is on the other side",
            "Wait, maybe the husband is a chef, and she's preparing a meal",
            "Alternatively, maybe he used the phone to call someone to meet him, but again, why the sip",
            "Maybe a keyboard",
            "Or maybe a kite",
            "Wait, perhaps the phone was used to call someone to bring him something else, but he already had the soup",
            "Wait, perhaps the phone was used to call someone to bring him something else, but he already had the soup",
            "Or maybe a car",
            "Wait, maybe he used the phone to call a taxi because he needed to leave, but why take a sip first",
            "Wait, maybe it's a ship's wheel",
            "Wait, another thought: maybe the dog is on a raft or a floating device",
            "Wait, maybe it's \"twelve",
            "Maybe she shoots him with a camera, taking photos, then they go underwater for five minutes, maybe scuba diving, then she hangs him on a wall or something, and then they have dinner"
          ]
        },
        "5": {
          "title": "Step-by-Step Calculation and Equation Manipulation",
          "description": "These sentences perform explicit, detailed arithmetic operations or algebraic manipulations as part of working through a multi-step solution. This includes adding, subtracting, multiplying, dividing, substituting values, simplifying expressions, and solving equations, often with intermediate results shown. INCLUDED are direct calculations (e.g., \"59,520 + 2,976 = 62,496\"), equation setups and rearrangements, and stepwise algebraic solutions; NOT INCLUDED are statements of strategy, explanations of why a step is taken, or final answer statements. These sentences typically appear in the middle of the reasoning process, after the problem has been set up and before the final answer or conclusion is stated.",
          "size": 3665,
          "precision": 0.9722222222222222,
          "recall": 0.35,
          "accuracy": 0.67,
          "f1": 0.5147058823529411,
          "examples": [
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Case 2: D = 11\n\nThen, S_odd - S_even = 11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 56 => S_odd = 28\n\nThen, S_even = 45 - 28 = 17\n\nSo, S_odd = 28 and S_even = 17",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "Case 3: D = -11\n\nThen, S_odd - S_even = -11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 34 => S_odd = 17\n\nThen, S_even = 45 - 17 = 28\n\nSo, S_odd = 17 and S_even = 28",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Again, set up the equations:\na - b = 2\na + b = 14\n\nAdding them together:\n2a = 16\na = 8\n\nThen, substituting back into a - b = 2:\n8 - b = 2\nb = 6\n\nSo, a = 8 and b = 6",
            "Let's add them together:\n(a - b) + (a + b) = 1 + 28\n2a = 29\na = 29/2 = 14",
            "So, 3/6 + 2/6 + 1/6 = 6/6 = 1",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "The product of these numbers is given by:\n\\[\nn(n+1)(n+2)(n+3) = 3024\n\\]\n\nTo simplify the equation, I'll pair the terms:\n\\[\n(n(n+3)) \\times ((n+1)(n+2)) = 3024\n\\]\n\\[\n(n^2 + 3n)(n^2 + 3n + 2) = 3024\n\\]\n\nLetting \\( m = n^2 + 3n \\), the equation becomes:\n\\[\nm(m + 2) = 3024\n\\]\n\\[\nm^2 + 2m - 3024 = 0\n\\]\n\nI'll solve this quadratic equation using the quadratic formula:\n\\[\nm = \\frac{-2 \\pm \\sqrt{4 + 12096}}{2} = \\frac{-2 \\pm \\sqrt{12100}}{2} = \\frac{-2 \\pm 110}{2}\n\\]\n\nThis gives two possible values for \\( m \\):\n\\[\nm = 54 \\quad \\text{or} \\quad m = -56\n\\]\n\nSince \\( m = n^2 + 3n \\) must be positive, I'll use \\( m = 54 \\):\n\\[\nn^2 + 3n - 54 = 0\n\\]\n\nSolving this quadratic equation:\n\\[\nn = \\frac{-3 \\pm \\sqrt{9 + 216}}{2} = \\frac{-3 \\pm 15}{2}\n\\]\n\nThis gives two possible values for \\( n \\):\n\\[\nn = 6 \\quad \\text{or} \\quad n = -9\n\\]\n\nSince we're looking for positive consecutive numbers, I'll take \\( n = 6 \\)",
            "So, adding them together: 6/6 + 3/6 + 2/6 = 11/6",
            "So, 4/12 + 3/12 + 1/12 = 8/12 = 2/3",
            "Next, I'll set up the equation for their product:\n\\[\nn(n+1)(n+2)(n+3) = 120\n\\]\n\nTo simplify the equation, I'll pair the terms:\n\\[\n(n(n+3)) \\times ((n+1)(n+2)) = 120\n\\]\n\\[\n(n^2 + 3n)(n^2 + 3n + 2) = 120\n\\]\n\nLetting \\( m = n^2 + 3n \\), the equation becomes:\n\\[\nm(m + 2) = 120\n\\]\n\\[\nm^2 + 2m - 120 = 0\n\\]\n\nI'll solve this quadratic equation using the quadratic formula:\n\\[\nm = \\frac{-2 \\pm \\sqrt{4 + 480}}{2} = \\frac{-2 \\pm 22}{2}\n\\]\nThis gives two solutions:\n\\[\nm = 10 \\quad \\text{and} \\quad m = -12\n\\]\n\nFor \\( m = 10 \\):\n\\[\nn^2 + 3n - 10 = 0\n\\]\n\\[\nn = \\frac{-3 \\pm \\sqrt{9 + 40}}{2} = \\frac{-3 \\pm 7}{2}\n\\]\nThis gives \\( n = 2 \\) or \\( n = -5 \\)"
          ]
        },
        "6": {
          "title": "Initiation of Problem-Solving Approach",
          "description": "These sentences explicitly mark the beginning of the reasoning process by signaling the LLM's intent to engage with the problem, select a strategy, or set up a mental framework (e.g., \"Let me try to figure this out step by step,\" \"Let me think about how to approach this,\" \"Let me try to visualize this\"). INCLUDED are statements that announce the start of analysis, the choice of a reasoning method (stepwise, visualization, breaking down), or the establishment of a problem-solving mindset. NOT INCLUDED are sentences that actually perform reasoning steps, recall facts, make inferences, or summarize conclusions. These sentences almost always appear at or near the start of a reasoning trace or at the beginning of a new subproblem, serving as cognitive \"entry points\" into structured reasoning.",
          "size": 1766,
          "precision": 0.967391304347826,
          "recall": 0.89,
          "accuracy": 0.93,
          "f1": 0.9270833333333334,
          "examples": [
            "Let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Let me try to figure this out step by step",
            "Let me try to visualize this",
            "Let me try to figure it out step by step",
            "Let me try to visualize this",
            "Let me think about how to approach this",
            "Let me start by understanding the problem",
            "Let me think",
            "Let me think about how to approach this",
            "Let me try to visualize this",
            "Let me try to visualize this",
            "Let me think about how to approach this",
            "Let me try to visualize this"
          ]
        },
        "7": {
          "title": "Localized Hypothetical Simulation and Consequence Tracing",
          "description": "These sentences perform the cognitive function of simulating the immediate consequences of a specific action, operation, or configuration within the problem context (\"If I fold each corner to the centroid, the paper would be layered such that...\"). They involve conditional or sequential reasoning about what would happen if a particular step is taken, often using \"if...then...\" or \"so, when...\" constructions. INCLUDED are statements that locally project the outcome of a single manipulation or step (e.g., folding, cutting, connecting, slicing) and describe the resulting state or structure; NOT INCLUDED are global summaries, abstract generalizations, or statements that merely recall facts or definitions without simulating a specific scenario. These sentences typically appear in the middle stages of reasoning, as the model works through possible actions and their direct effects to build toward a solution.",
          "size": 1501,
          "precision": 0.9242424242424242,
          "recall": 0.61,
          "accuracy": 0.78,
          "f1": 0.7349397590361445,
          "examples": [
            "So, each fold would create a crease from the corner to the center, and when all three are folded, the paper would have three layers meeting at the center",
            "Wait, but if I fold each corner to the centroid, the paper would be layered such that each corner is now at the centroid, and the edges would form a hexagon or something else",
            "Wait, but each cut is a straight plane, so if I make a cut along the length, it will divide all the existing pieces along the length",
            "For example, if I make a cut along the length, then a cut along the width, and then a cut along the height, each subsequent cut can potentially divide all the existing pieces along that dimension",
            "Wait, but if I cut a triangle from the folded corner, the triangles in each corner will be the same shape but oriented differently",
            "If I fold each corner to the center, the new edges would be the creases from the corners to the center",
            "So, if I cut a triangle from the top right corner, the triangle in the top left will be a mirror image along the vertical axis, and the triangles in the bottom corners will be mirror images along both axes",
            "If I take a regular hexagon and fold along each of the three lines connecting opposite vertices, each fold would bring two opposite sides together",
            "So, if I make a cut on one face, it can divide that face into regions, but the regions on adjacent faces are still connected unless the cuts on those adjacent faces also divide them",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "If I slice it parallel to one face, the cross-section should be a triangle because the original face is a triangle",
            "But wait, in an icosahedron, all faces are the same size, so if I slice through the center, the cross-section should be a smaller triangle, similar to the original",
            "If I slice it parallel to a face, the distance from the slicing plane to the opposite vertex will determine the size of the cross-section",
            "Wait, maybe I can make the third cut in such a way that it intersects all four quadrants, effectively dividing each into two, but that would require the third cut to pass through the center as well, which would make it the third through the center, resulting in 8 equal pieces",
            "So, when you unfold it, each corner of the original square will have a triangle cut off"
          ]
        },
        "8": {
          "title": "Metacognitive Prompting for Further Deliberation",
          "description": "These sentences explicitly signal the LLM's intent to pause, reconsider, or expand its reasoning by directing attention to a specific aspect, alternative, or overlooked element of the problem. Included are statements that initiate a new line of thought (\"Let me think about the geometry\"), suggest considering additional factors (\"I should also consider the context\"), or propose alternative approaches (\"Wait, maybe I can use subtraction\"). Not included are sentences that actually perform the reasoning, state conclusions, or merely summarize prior steps. These prompts typically appear at transition points\u2014either when the LLM is about to shift focus, explore a new angle, or ensure completeness before proceeding.",
          "size": 2296,
          "precision": 0.7358490566037735,
          "recall": 0.78,
          "accuracy": 0.75,
          "f1": 0.7572815533980584,
          "examples": [
            "Wait, let me think about the numbers",
            "Let me think about the geometry",
            "But let me think about the volume",
            "Let me think about the order",
            "Let me think about the timeline",
            "I should also consider the path",
            "Let me also think about other possible words",
            "Wait, but let me think again",
            "Wait, let me think differently",
            "Wait, let me think about the cube again",
            "Let me think about other activities",
            "Wait, maybe I can use subtraction",
            "Wait, maybe I should think about the cube and the midpoints",
            "I should also think about the community aspect",
            "Wait, another idea: 5"
          ]
        },
        "9": {
          "title": "Final Explicit Answer Articulation",
          "description": "This function consists of sentences where the model explicitly states its final answer or solution, often summarizing or concluding the preceding reasoning. Included are statements that directly present the answer, complete an analogy, or fill in a blank, typically using phrases like \"So, the answer is...\", \"Therefore, the answer should be...\", or \"the completed analogy would be...\". NOT INCLUDED are intermediate hypotheses, partial conclusions, or ongoing reasoning steps; only the final, explicit articulation of the solution belongs here. These sentences almost always appear at the end or near the end of the reasoning trace, serving as the culmination of the reasoning process.",
          "size": 973,
          "precision": 0.8947368421052632,
          "recall": 0.34,
          "accuracy": 0.65,
          "f1": 0.4927536231884058,
          "examples": [
            "So, the answer is tree",
            "So, the answer is tree",
            "So, the answer is \"body",
            "So, the answer is \"body",
            "So, the answer would be trees",
            "So, the answer would be \"body",
            "So, the answer should be \"author",
            "So, the answer should be \"maps",
            "So, the answer is silence",
            "So, maybe the answer is \"building",
            "So, maybe the answer is the body",
            "So, maybe the answer is the body",
            "So, the answer could be \"body",
            "So, the answer should be Jupiter",
            "Therefore, the answer should be \"tadpole"
          ]
        }
      }
    },
    "11": {
      "accuracy": 0.7422727272727272,
      "categories": [
        [
          "0",
          "Generating Alternative Hypotheses or Considerations",
          "These sentences serve the function of introducing new, alternative possibilities, hypotheses, or factors for consideration within the reasoning process. They typically signal a shift in focus to a different angle, approach, or variable that may be relevant to solving the problem or deepening understanding. INCLUDED are explicit prompts to consider another idea, possibility, or aspect (e.g., \"Wait, maybe...\", \"Another thought is...\", \"I should also consider...\"), often marked by discourse markers like \"wait,\" \"also,\" \"another,\" or \"lastly.\" NOT INCLUDED are sentences that merely elaborate on a current line of reasoning, summarize, or draw conclusions without introducing a distinct new hypothesis or consideration. These sentences usually appear in the middle stages of reasoning, as the thinker explores the problem space before converging on a final answer."
        ],
        [
          "1",
          "Hypothesis Generation and Alternative Scenario Exploration",
          "This function involves proposing possible explanations, solutions, or scenarios\u2014often tentatively and in rapid succession\u2014to account for observed facts or to solve a problem. Included are sentences that introduce new hypotheses, reframe the problem, or suggest alternative interpretations, typically using language like \"maybe,\" \"perhaps,\" \"wait,\" \"alternatively,\" or \"another angle.\" NOT INCLUDED are sentences that evaluate, select, or justify a hypothesis, nor those that summarize, conclude, or execute calculations; these sentences usually appear in the exploratory middle phase of reasoning, after initial understanding but before final answer selection."
        ],
        [
          "2",
          "Concrete Visualization and Geometric Construction",
          "These sentences perform the function of mentally constructing, visualizing, or manipulating geometric objects and their properties to deduce spatial relationships or outcomes. Included are statements that describe the process of connecting points, slicing shapes, folding, or otherwise transforming geometric figures to predict or explain resulting forms (e.g., \"If I slice the tetrahedron parallel to a face, the cross-section should be a smaller triangle similar to the original face\"). Not included are abstract generalizations, formula derivations, or purely verbal analogies\u2014these sentences are grounded in specific, often stepwise, spatial or geometric manipulations. They typically appear in the middle of reasoning traces, as the solver works through the problem by simulating or describing concrete geometric actions."
        ],
        [
          "3",
          "Causal Explanation of Mechanisms",
          "These sentences articulate the underlying cause-and-effect relationships or mechanisms that explain why or how a phenomenon occurs, often linking an observed effect to its root cause or process. Included are statements that explicitly connect a condition or action to its consequence using causal language (e.g., \"because,\" \"so,\" \"when...then,\" \"this causes,\" \"as a result\"), and that clarify the physical, chemical, or logical process at work. Not included are mere descriptions of facts, definitions, procedural steps, or statements that only state what happens without explaining why. These sentences typically appear after an observation or fact is introduced, serving to deepen understanding by revealing the rationale or process behind it."
        ],
        [
          "4",
          "Analogical Mapping and Feature Correspondence",
          "These sentences perform the function of explicitly identifying, mapping, or comparing features, parts, or relationships between items in order to establish or test analogies. Included are statements that point out shared attributes (e.g., \"scales are a part of a fish, and bark is a part of a tree\"), structural correspondences (e.g., \"Square has four sides, Cube has six faces but is a 3D square\"), or functional parallels (e.g., \"Paint is to artist means paint is the tool, artist is the user\"). Not included are sentences that merely state facts about a single item without drawing a comparison, or those that summarize, conclude, or select an answer. These sentences typically appear in the middle of reasoning traces, as the LLM works through possible analogical relationships before arriving at a final answer."
        ],
        [
          "5",
          "Explicit Statement of Final Inference or Solution",
          "This function consists of sentences that explicitly articulate the final answer, conclusion, or completed analogy reached at the end of a reasoning process. These sentences typically synthesize prior analysis, often using phrases like \"So, the answer is...\", \"Therefore, the conclusion is...\", or \"So, the analogy would be...\". Included are only those statements that directly and unambiguously present the resolved outcome or main inference; NOT included are intermediate steps, partial hypotheses, or ongoing reasoning. These sentences almost always appear at or near the end of a reasoning trace, serving as the capstone or summary of the reasoning."
        ],
        [
          "6",
          "Step-by-Step Calculation and Computation Execution",
          "This function involves explicitly carrying out arithmetic or algebraic calculations as part of the reasoning process, often breaking down multi-step computations into smaller, sequential operations (e.g., multiplying, adding, dividing, simplifying expressions, or evaluating formulas). INCLUDED are sentences where the LLM performs and narrates concrete calculations (e.g., \"49 \u00d7 48 = 2352\", \"So, x = 64 - 14 = 50\", \"Let me compute that: 10,068,347,520 / 720\"). NOT INCLUDED are sentences that merely state formulas, set up equations, describe strategies, or interpret results without actually performing the calculation. These sentences typically appear in the middle of the reasoning trace, following the setup of the problem and preceding the final answer or interpretation."
        ],
        [
          "7",
          "Cognitive Pausing and Internal Reorientation",
          "These sentences serve as explicit markers of cognitive pausing, where the model signals a temporary halt in outward reasoning to internally reconsider, reorient, or search for new approaches. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me try to visualize this,\" and similar variants that indicate a deliberate shift to internal processing, reflection, or mental simulation. Not included are sentences that advance the reasoning, propose hypotheses, summarize findings, or provide explanations\u2014these are strictly meta-cognitive cues rather than substantive reasoning steps. These sentences typically appear at points of uncertainty, impasse, or transition, often preceding a new line of reasoning or a change in strategy."
        ],
        [
          "8",
          "Problem Identification and Task Framing",
          "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. They include the LLM's initial recognition, paraphrasing, or clarification of what needs to be solved, figured out, or explained\u2014often using phrases like \"I need to figure out,\" \"I'm trying to understand,\" or \"I have this problem.\" This function does NOT include any analysis, hypothesis generation, background recall, or solution steps; it is strictly the initial articulation or framing of the reasoning target. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations."
        ],
        [
          "9",
          "Consequence and Implication Generation",
          "These sentences serve the cognitive function of generating specific consequences, implications, or downstream effects that logically follow from a given premise, scenario, or proposed change. Included in this category are statements that explicitly articulate what might happen as a result of an action, policy, or condition\u2014often using conditional structures (\"if...then...\"), causal language (\"could lead to,\" \"might result in\"), or by projecting possible outcomes. Not included are sentences that merely describe the current state, restate the premise, provide background information, or evaluate the desirability of outcomes; the focus here is on forward-looking, scenario-based reasoning. These sentences typically appear after the initial understanding of the problem and are central to the exploration or elaboration phase of reasoning, where the model maps out the logical space of possible effects."
        ],
        [
          "10",
          "Uncertainty Marking and Hypothesis Evaluation",
          "These sentences explicitly express uncertainty, doubt, or provisional acceptance regarding a candidate hypothesis, partial answer, or reasoning step. They serve to flag that a proposed idea, explanation, or inference may not be fully correct, sufficient, or applicable, often using hedging language (\"not sure,\" \"might,\" \"maybe,\" \"that's a stretch,\" \"doesn't fit\"). This function is distinct from generating new hypotheses, summarizing conclusions, or providing supporting evidence; it is specifically about evaluating and qualifying the plausibility or fit of a current idea. These sentences typically appear after a hypothesis or reasoning step is proposed, acting as a metacognitive check before moving forward or revising the line of reasoning."
        ]
      ],
      "orthogonality": 0.8361350297927856,
      "assigned_fraction": 0.94,
      "category_counts": {
        "0": 9,
        "1": 6,
        "2": 5,
        "3": 4,
        "4": 3,
        "5": 3,
        "6": 5,
        "7": 5,
        "8": 2,
        "9": 4,
        "10": 1,
        "None": 3
      },
      "detailed_results": {
        "0": {
          "title": "Generating Alternative Hypotheses or Considerations",
          "description": "These sentences serve the function of introducing new, alternative possibilities, hypotheses, or factors for consideration within the reasoning process. They typically signal a shift in focus to a different angle, approach, or variable that may be relevant to solving the problem or deepening understanding. INCLUDED are explicit prompts to consider another idea, possibility, or aspect (e.g., \"Wait, maybe...\", \"Another thought is...\", \"I should also consider...\"), often marked by discourse markers like \"wait,\" \"also,\" \"another,\" or \"lastly.\" NOT INCLUDED are sentences that merely elaborate on a current line of reasoning, summarize, or draw conclusions without introducing a distinct new hypothesis or consideration. These sentences usually appear in the middle stages of reasoning, as the thinker explores the problem space before converging on a final answer.",
          "size": 2276,
          "precision": 0.775,
          "recall": 0.62,
          "accuracy": 0.72,
          "f1": 0.6888888888888889,
          "examples": [
            "Wait, another thought: maybe it's about the word \"I",
            "Wait, let me think about the numbers",
            "Wait, another idea: 5",
            "Wait, another thought: maybe the husband is a bird",
            "Wait, another approach: think of the function",
            "Wait, another thought: the Earth has seasons",
            "Wait, another angle: maybe the word is \"leaf",
            "Wait, I think the answer is \"shore",
            "But let me think about the volume",
            "I should also consider the path",
            "Wait, maybe it's about the position",
            "Another thought is about the environment",
            "Another thought: maybe it's a piano",
            "Wait, maybe I should think about the cube and the midpoints",
            "Wait, but let me think about prime factorization"
          ]
        },
        "1": {
          "title": "Hypothesis Generation and Alternative Scenario Exploration",
          "description": "This function involves proposing possible explanations, solutions, or scenarios\u2014often tentatively and in rapid succession\u2014to account for observed facts or to solve a problem. Included are sentences that introduce new hypotheses, reframe the problem, or suggest alternative interpretations, typically using language like \"maybe,\" \"perhaps,\" \"wait,\" \"alternatively,\" or \"another angle.\" NOT INCLUDED are sentences that evaluate, select, or justify a hypothesis, nor those that summarize, conclude, or execute calculations; these sentences usually appear in the exploratory middle phase of reasoning, after initial understanding but before final answer selection.",
          "size": 1195,
          "precision": 0.7209302325581395,
          "recall": 0.62,
          "accuracy": 0.69,
          "f1": 0.6666666666666666,
          "examples": [
            "Wait, maybe the dog is on a bridge, but the man is on the other side",
            "Wait, another angle: maybe the dog is on a bridge, but the man is on the other side",
            "Maybe the man is on one side, and the dog is on the other, but the dog is on a bridge or a ferry",
            "Wait, perhaps the dog is on a boat that's on the same side as the man, but the man is on the opposite bank",
            "Wait, maybe the dog is on a rope or something",
            "Wait, perhaps the dog is on a rope that's tied to the man's side, so the dog can pull itself across without getting wet",
            "Wait, perhaps the dog is on the same side as the man, but the man is on the opposite bank",
            "Wait, maybe it's \"twelve",
            "So maybe the owner is the hotel owner, and the man is trying to check in but can't pay because his car is broken down, so he's bankrupt",
            "Wait, maybe the husband is a chef, and she's preparing a meal",
            "Wait, perhaps the phone was used to call someone to bring him something else, but he already had the soup",
            "Wait, perhaps the phone was used to call someone to bring him something else, but he already had the soup",
            "Alternatively, maybe it's a ship that's in a corner of a harbor, but the ship can sail away, so it's not staying in the corner",
            "Wait, maybe the dog is on a ferry or a boat that's already on the other side",
            "Wait, another angle: maybe it's about something that is heavy when you're moving forward, like a loaded gun, but when you reverse it, it's not loaded"
          ]
        },
        "2": {
          "title": "Concrete Visualization and Geometric Construction",
          "description": "These sentences perform the function of mentally constructing, visualizing, or manipulating geometric objects and their properties to deduce spatial relationships or outcomes. Included are statements that describe the process of connecting points, slicing shapes, folding, or otherwise transforming geometric figures to predict or explain resulting forms (e.g., \"If I slice the tetrahedron parallel to a face, the cross-section should be a smaller triangle similar to the original face\"). Not included are abstract generalizations, formula derivations, or purely verbal analogies\u2014these sentences are grounded in specific, often stepwise, spatial or geometric manipulations. They typically appear in the middle of reasoning traces, as the solver works through the problem by simulating or describing concrete geometric actions.",
          "size": 1441,
          "precision": 0.9868421052631579,
          "recall": 0.75,
          "accuracy": 0.87,
          "f1": 0.8522727272727272,
          "examples": [
            "Each face of the cube is a square, and if I connect the center to all four vertices of a face, that should form a square pyramid, right",
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "If I slice it parallel to one face, the cross-section should be a triangle because the original face is a triangle",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "But wait, in an icosahedron, all faces are the same size, so if I slice through the center, the cross-section should be a smaller triangle, similar to the original",
            "Wait, another way to think about it: the cube has 6 faces, each face is a square, and connecting the center to each vertex of a face creates a square pyramid on that face",
            "If I connect midpoints of edges, each face of the tetrahedron, which is a triangle, will have its midpoints connected to form a smaller triangle",
            "So, if I slice the tetrahedron parallel to a face, the cross-section should be a smaller triangle similar to the original face",
            "If I take a tetrahedron and make a slice parallel to one of its triangular faces, the intersection of the slicing plane with the tetrahedron should form a new shape",
            "Wait, but in the case of the dodecahedron, each vertex is part of three faces, so a plane passing through a vertex and the center of the opposite face might not necessarily be a plane of symmetry",
            "Wait, actually, if I connect the center to all the vertices, each pyramid would have the center as the apex and a face of the cube as its base",
            "If I take one face of the cube, say the top face, and connect the center to all four of its vertices, that should form a square pyramid on top of the cube",
            "But in the case of a circle, each fold is along a diameter, so each crease is a straight line through the center",
            "If I slice along the vertical plane that contains the central hole, the cross-section would be a circle",
            "For example, if I take three corners of the top face, the plane would slice through that face, but since all three are on the same face, the cross-section would just be a triangle"
          ]
        },
        "3": {
          "title": "Causal Explanation of Mechanisms",
          "description": "These sentences articulate the underlying cause-and-effect relationships or mechanisms that explain why or how a phenomenon occurs, often linking an observed effect to its root cause or process. Included are statements that explicitly connect a condition or action to its consequence using causal language (e.g., \"because,\" \"so,\" \"when...then,\" \"this causes,\" \"as a result\"), and that clarify the physical, chemical, or logical process at work. Not included are mere descriptions of facts, definitions, procedural steps, or statements that only state what happens without explaining why. These sentences typically appear after an observation or fact is introduced, serving to deepen understanding by revealing the rationale or process behind it.",
          "size": 1983,
          "precision": 0.8658536585365854,
          "recall": 0.71,
          "accuracy": 0.8,
          "f1": 0.7802197802197803,
          "examples": [
            "So, heating makes the gas molecules move faster, increasing the pressure, which makes the balloon expand",
            "So, the boiling point increases because more energy (higher temperature) is required to turn the liquid into gas when the surrounding pressure is higher",
            "More dense mediums, like solids, allow sound to travel faster because the particles are closer together, so the energy transfer is quicker",
            "The rising air cools down, and since it can hold more moisture, it condenses into clouds, leading to rain or snow",
            "Less dense mediums, like gases, slow down the sound because the particles are farther apart, making the transfer of energy take longer",
            "When materials get hotter, their conductivity might decrease because the atoms vibrate more, which could interfere with the electrons' movement",
            "When air rises in a low-pressure area, it expands and cools, which can lead to the formation of clouds and precipitation",
            "So, the expansion causes the ice to be less dense, making it float",
            "When it contracts, it's releasing that energy, which might cause the molecules to slow down, reducing the heat",
            "Conversely, when air sinks in a high-pressure area, it compresses and warms, preventing cloud formation and keeping the weather clear",
            "I think it's because when the external pressure is higher, the molecules of water need more energy to overcome that pressure and become vapor",
            "Oh, because if the pressure is too high, the balloon stretches to give the gas more space, so the pressure doesn't get too dangerous",
            "Then, when it contracts, those molecules have less energy because some was lost as heat, so the rubber band does work on the surroundings, cooling it down",
            "This happens because the salt particles (ions, actually) increase the solution's vapor pressure, requiring a higher temperature for the liquid to reach its boiling point",
            "In microwaves, since the energy is absorbed internally, the entire mass of the food is heated, so when cooling, the heat can escape more uniformly from the surface"
          ]
        },
        "4": {
          "title": "Analogical Mapping and Feature Correspondence",
          "description": "These sentences perform the function of explicitly identifying, mapping, or comparing features, parts, or relationships between items in order to establish or test analogies. Included are statements that point out shared attributes (e.g., \"scales are a part of a fish, and bark is a part of a tree\"), structural correspondences (e.g., \"Square has four sides, Cube has six faces but is a 3D square\"), or functional parallels (e.g., \"Paint is to artist means paint is the tool, artist is the user\"). Not included are sentences that merely state facts about a single item without drawing a comparison, or those that summarize, conclude, or select an answer. These sentences typically appear in the middle of reasoning traces, as the LLM works through possible analogical relationships before arriving at a final answer.",
          "size": 1563,
          "precision": 0.7647058823529411,
          "recall": 0.39,
          "accuracy": 0.635,
          "f1": 0.5165562913907285,
          "examples": [
            "Flock is for sheep, galaxy is for stars",
            "PEACH is a stone fruit, PLUM is also a stone fruit, PEAR is a pear, and PAPAYA is a papaya",
            "Dictionary: words, Atlas: maps",
            "Circle is a 2D shape, Sphere is a 3D object, Square is 2D, Cube is 3D, and Triangle is 2D",
            "\" A wheel is a part of a car, right",
            "A book has a cover (which could be the head) and pages (the tail",
            "Then Bi, which stands for two, like a bicycle has two wheels or a binary system has two parts",
            "Coins have heads and tails, right",
            "Clocks have a face, but that's not a head",
            "\" So, \"Paint is to artist\" means paint is the tool, artist is the user",
            "A circle isn't a polygon, but a sphere is a 3D version of a circle",
            "Clouds are in the sky, and rain is the precipitation",
            "So, scales are a part of a fish, and bark is a part of a tree",
            "A door has keys and locks, but the space is the doorway, not a room",
            "Wait, chairs and tables have legs, right"
          ]
        },
        "5": {
          "title": "Explicit Statement of Final Inference or Solution",
          "description": "This function consists of sentences that explicitly articulate the final answer, conclusion, or completed analogy reached at the end of a reasoning process. These sentences typically synthesize prior analysis, often using phrases like \"So, the answer is...\", \"Therefore, the conclusion is...\", or \"So, the analogy would be...\". Included are only those statements that directly and unambiguously present the resolved outcome or main inference; NOT included are intermediate steps, partial hypotheses, or ongoing reasoning. These sentences almost always appear at or near the end of a reasoning trace, serving as the capstone or summary of the reasoning.",
          "size": 1406,
          "precision": 0.9459459459459459,
          "recall": 0.35,
          "accuracy": 0.665,
          "f1": 0.5109489051094891,
          "examples": [
            "So, the answer is tree",
            "So, the answer is tree",
            "So, the answer is \"body",
            "So, the answer is \"body",
            "So, the answer would be trees",
            "So, the answer would be \"body",
            "So, the analogy would be Lightning is to thunder as cause is to effect",
            "So, maybe the answer is the body",
            "So, maybe the answer is the body",
            "Therefore, the conclusion is that the shape doesn't have to be a square",
            "So, the answer is silence",
            "So, the conclusion is that John did not study",
            "So, maybe the answer is \"building",
            "Therefore, the analogy completes as River is to delta as tree is to ground",
            "So, the man's father is the speaker, making the man the speaker's son"
          ]
        },
        "6": {
          "title": "Step-by-Step Calculation and Computation Execution",
          "description": "This function involves explicitly carrying out arithmetic or algebraic calculations as part of the reasoning process, often breaking down multi-step computations into smaller, sequential operations (e.g., multiplying, adding, dividing, simplifying expressions, or evaluating formulas). INCLUDED are sentences where the LLM performs and narrates concrete calculations (e.g., \"49 \u00d7 48 = 2352\", \"So, x = 64 - 14 = 50\", \"Let me compute that: 10,068,347,520 / 720\"). NOT INCLUDED are sentences that merely state formulas, set up equations, describe strategies, or interpret results without actually performing the calculation. These sentences typically appear in the middle of the reasoning trace, following the setup of the problem and preceding the final answer or interpretation.",
          "size": 3699,
          "precision": 1.0,
          "recall": 0.37,
          "accuracy": 0.685,
          "f1": 0.5401459854014599,
          "examples": [
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "Case 2: D = 11\n\nThen, S_odd - S_even = 11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 56 => S_odd = 28\n\nThen, S_even = 45 - 28 = 17\n\nSo, S_odd = 28 and S_even = 17",
            "So, 3/6 + 2/6 + 1/6 = 6/6 = 1",
            "First, 13*7=91, so 101 - 91=10, so 101 \u2261 10 mod 13",
            "Again, set up the equations:\na - b = 2\na + b = 14\n\nAdding them together:\n2a = 16\na = 8\n\nThen, substituting back into a - b = 2:\n8 - b = 2\nb = 6\n\nSo, a = 8 and b = 6",
            "So, 120 / (2 * 6) = 120 / 12 = 10",
            "So, adding them together: 6/6 + 3/6 + 2/6 = 11/6",
            "Substituting r from the first equation into the second:\n\n2q = (2 + q) + 100\n2q = q + 102\n2q - q = 102\nq = 102\n\nBut 102 isn't a prime, so p = 2 doesn't work"
          ]
        },
        "7": {
          "title": "Cognitive Pausing and Internal Reorientation",
          "description": "These sentences serve as explicit markers of cognitive pausing, where the model signals a temporary halt in outward reasoning to internally reconsider, reorient, or search for new approaches. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me try to visualize this,\" and similar variants that indicate a deliberate shift to internal processing, reflection, or mental simulation. Not included are sentences that advance the reasoning, propose hypotheses, summarize findings, or provide explanations\u2014these are strictly meta-cognitive cues rather than substantive reasoning steps. These sentences typically appear at points of uncertainty, impasse, or transition, often preceding a new line of reasoning or a change in strategy.",
          "size": 1205,
          "precision": 0.9811320754716981,
          "recall": 0.52,
          "accuracy": 0.755,
          "f1": 0.6797385620915032,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think again"
          ]
        },
        "8": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. They include the LLM's initial recognition, paraphrasing, or clarification of what needs to be solved, figured out, or explained\u2014often using phrases like \"I need to figure out,\" \"I'm trying to understand,\" or \"I have this problem.\" This function does NOT include any analysis, hypothesis generation, background recall, or solution steps; it is strictly the initial articulation or framing of the reasoning target. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations.",
          "size": 1267,
          "precision": 0.948051948051948,
          "recall": 0.73,
          "accuracy": 0.845,
          "f1": 0.824858757062147,
          "examples": [
            "Okay, so I'm trying to figure out what comes next in the sequence: Leaf, Branch, Tree, Forest, _____",
            "Okay, so I need to figure out how pressure affects the boiling point of water",
            "Okay, so I need to figure out how the greenhouse effect influences Earth's temperature",
            "Okay, so I have this problem: If I pick 2 numbers from 1 to 20, what's the probability their difference is 5",
            "Okay, so I'm trying to figure out this logic problem: If all birds lay eggs, and this animal lays eggs, must it be a bird",
            "Okay, so I'm trying to figure out what comes next in this sequence: Quark, Electron, Atom, Molecule, _____",
            "Okay, so I'm trying to figure out what comes next in this sequence: Mercury, Venus, Earth, Mars, _____",
            "Okay, so I need to figure out how temperature affects the speed of chemical reactions",
            "Okay, so I need to figure out how cellular respiration produces energy",
            "Okay, so I have this problem: If I randomly select 2 numbers from 1 to 10, what's the probability their sum is even",
            "Okay, so I need to figure out how air pressure affects weather patterns",
            "Okay, so I have this problem: If I roll two dice, what's the probability their product is even",
            "Okay, so I need to figure out how the moon affects ocean tides",
            "Okay, so I'm trying to figure out how introducing wolves into an ecosystem would affect the plant population",
            "Okay, so I'm trying to understand how gravity affects objects of different masses"
          ]
        },
        "9": {
          "title": "Consequence and Implication Generation",
          "description": "These sentences serve the cognitive function of generating specific consequences, implications, or downstream effects that logically follow from a given premise, scenario, or proposed change. Included in this category are statements that explicitly articulate what might happen as a result of an action, policy, or condition\u2014often using conditional structures (\"if...then...\"), causal language (\"could lead to,\" \"might result in\"), or by projecting possible outcomes. Not included are sentences that merely describe the current state, restate the premise, provide background information, or evaluate the desirability of outcomes; the focus here is on forward-looking, scenario-based reasoning. These sentences typically appear after the initial understanding of the problem and are central to the exploration or elaboration phase of reasoning, where the model maps out the logical space of possible effects.",
          "size": 2719,
          "precision": 0.7731958762886598,
          "recall": 0.75,
          "accuracy": 0.765,
          "f1": 0.7614213197969544,
          "examples": [
            "Higher energy costs could affect industries that are energy-intensive, leading to job losses or reduced production",
            "Also, if the city invests more in public transport, it could create jobs in construction, maintenance, and operations, which is a positive economic impact",
            "If carbon pricing is too high, it could lead to increased costs for businesses, which might pass on to consumers, leading to higher prices for goods and services",
            "If more people have higher wages, the demand for goods and services could increase, which might lead to more hiring in other sectors",
            "A longer lifespan could mean more people in the workforce for longer, which is good for the economy, but it might also increase the demand for healthcare and retirement services",
            "Plus, a healthier workforce is more attractive to investors and businesses, which can lead to more job creation and economic growth",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "Plus, having healthier populations globally could lead to better economic outcomes and more stability",
            "But if the cuts lead to job losses in certain regions, those areas might suffer economically, increasing inequality instead",
            "If public transport is free, tourists might have an easier time getting around, which could boost the tourism industry",
            "On the other hand, if the pricing is set right, it could encourage innovation and efficiency, which might drive economic growth in the long run",
            "If military spending is cut, the money saved could be used to fund social programs, which could help reduce inequality",
            "Gender equality in the workforce could lead to more policies that support work-life balance, which in turn could enhance the overall well-being of families and children",
            "This could cause economic instability and increase inequality, as wealthier nations might adapt better than poorer ones",
            "For example, increased workforce participation due to universal childcare could lead to higher economic growth, which might indirectly support better funding for early childhood development programs"
          ]
        },
        "10": {
          "title": "Uncertainty Marking and Hypothesis Evaluation",
          "description": "These sentences explicitly express uncertainty, doubt, or provisional acceptance regarding a candidate hypothesis, partial answer, or reasoning step. They serve to flag that a proposed idea, explanation, or inference may not be fully correct, sufficient, or applicable, often using hedging language (\"not sure,\" \"might,\" \"maybe,\" \"that's a stretch,\" \"doesn't fit\"). This function is distinct from generating new hypotheses, summarizing conclusions, or providing supporting evidence; it is specifically about evaluating and qualifying the plausibility or fit of a current idea. These sentences typically appear after a hypothesis or reasoning step is proposed, acting as a metacognitive check before moving forward or revising the line of reasoning.",
          "size": 2108,
          "precision": 0.7326732673267327,
          "recall": 0.74,
          "accuracy": 0.735,
          "f1": 0.7363184079601991,
          "examples": [
            "Hmm, that could make sense, but I'm not sure if that's the intended answer",
            "That makes sense, but I'm not sure if that's the whole story",
            "Hmm, that doesn't fit",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the pattern",
            "But I'm not sure if that's the pattern",
            "Hmm, that might fit",
            "Hmm, that's not quite there",
            "I'm not sure if that's accurate, though",
            "But I'm not sure if that's the right approach",
            "Hmm, that seems correct",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "Hmm, that's a bit of a stretch, but maybe"
          ]
        }
      }
    },
    "12": {
      "accuracy": 0.7591666666666667,
      "categories": [
        [
          "0",
          "Expression of Uncertainty or Knowledge Limitation",
          "These sentences explicitly signal the model's uncertainty, lack of complete knowledge, or possible gaps in understanding regarding a specific detail, mechanism, or aspect of the problem. Included are statements that hedge, qualify, or admit incomplete information (e.g., \"I'm not entirely sure about...\", \"I'm not exactly sure how...\", \"But I'm not sure if...\"), as well as direct admissions of confusion or uncertainty. NOT INCLUDED are sentences that propose hypotheses, make guesses without explicit uncertainty markers, or summarize conclusions. These expressions typically appear at points where the model encounters a knowledge gap, is about to make an assumption, or is reflecting on the completeness or accuracy of its reasoning, often preceding or following an attempted explanation or inference."
        ],
        [
          "1",
          "Causal Mechanism Elaboration",
          "These sentences articulate the underlying causal processes or mechanisms that explain why or how a phenomenon occurs. They typically describe step-by-step interactions, physical laws, or chain reactions (e.g., \"When you heat the gas, the particles move faster, so they hit the sides harder, increasing pressure\"), often using conditional or explanatory language (\"because,\" \"so,\" \"which causes\"). This category includes detailed accounts of processes but does NOT include mere statements of fact, definitions, or high-level summaries; it is focused on unpacking the 'how' or 'why' behind observed effects. These sentences usually appear in the middle of reasoning traces, following the identification of relevant facts and preceding final conclusions or summaries."
        ],
        [
          "2",
          "Step-by-Step Explicit Calculation",
          "This function involves the explicit, often line-by-line, execution of arithmetic or algebraic operations as part of solving a problem. Sentences in this category show the LLM performing calculations (e.g., multiplication, addition, division, exponentiation) and sometimes breaking down complex expressions into smaller parts, often with intermediate results stated. INCLUDED are statements that directly compute or evaluate numeric or algebraic expressions; NOT INCLUDED are statements that set up equations, state formulas, interpret results, or discuss strategies. These sentences typically appear in the middle of the reasoning process, after the problem setup and before the final answer or interpretation."
        ],
        [
          "3",
          "Generating and Proposing Alternative Hypotheses or Candidate Solutions",
          "These sentences serve the function of actively generating and proposing possible answers, hypotheses, or solution strategies in response to a problem or question. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" \"another thought/angle\") and typically introduce new, unconfirmed possibilities for consideration. This category includes the explicit suggestion of alternative objects, concepts, or methods but does NOT include evaluation, selection, justification, or elimination of these options. Such sentences usually appear in the exploratory or brainstorming phase, often clustered after initial problem comprehension and before narrowing down or justifying a final answer."
        ],
        [
          "4",
          "Analogical Elaboration and Feature Mapping",
          "These sentences perform the function of drawing analogies, mapping features, or listing shared properties between concepts to clarify, compare, or justify reasoning steps. Included are statements that explicitly relate one concept to another by highlighting similarities, shared attributes, or structural correspondences (e.g., \"A leaf is a part of a tree, right\" or \"A circle is a 2D shape, Sphere is a 3D object\"). Not included are sentences that merely state facts without comparison, make inferences, or summarize conclusions. These analogical elaborations typically appear mid-reasoning, as the LLM explores relationships and builds conceptual bridges to support or test hypotheses."
        ],
        [
          "5",
          "Generating and Weighing Additional Considerations",
          "These sentences serve the function of explicitly introducing supplementary factors, perspectives, or variables that may influence the reasoning outcome. They are characterized by phrases like \"I also think about...\", \"I should also consider...\", or \"Another point is...\", and are used to broaden the scope of analysis by acknowledging relevant but previously unmentioned aspects. This function includes the act of surfacing new dimensions (economic, social, technical, etc.) for evaluation, but does NOT include the detailed analysis of those factors, the initial framing of the problem, or the final synthesis/decision. These sentences typically appear in the middle phase of reasoning, after the main line of thought has been established but before drawing conclusions, serving to ensure a more comprehensive and balanced assessment."
        ],
        [
          "6",
          "Cognitive Pausing and Problem Orientation",
          "These sentences serve as explicit cognitive pauses where the model signals a shift into active, deliberate thinking or re-orientation toward the problem. They mark moments when the model is preparing to generate, reconsider, or plan a reasoning strategy, but before any substantive analysis or calculation occurs. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me think about how to approach this,\" and \"Let me try to visualize this,\" which function as metacognitive markers of engagement or re-engagement with the problem. Not included are sentences that actually begin the analysis, propose solutions, or perform calculations\u2014these sentences do not advance the reasoning content but instead signal readiness to do so. They typically appear at the start of reasoning, at decision points, or when the model is about to change approach."
        ],
        [
          "7",
          "Local Evaluation and Plausibility Assessment",
          "These sentences serve as brief, in-situ evaluations of the plausibility, correctness, or appropriateness of a just-considered idea, inference, or candidate solution. They typically express tentative agreement, doubt, or highlight ambiguity, often using hedging language (\"Hmm,\" \"That seems,\" \"That might\") and appear immediately after a hypothesis or step is generated, but before a final conclusion is reached. This category includes momentary judgments about the current state of reasoning (e.g., \"That seems right,\" \"Hmm, that's a bit of a stretch\") but does NOT include initial hypothesis generation, detailed justification, or final summary statements."
        ],
        [
          "8",
          "Local Consistency and Plausibility Checks (\"Self-Questioning Interjections\")",
          "These sentences serve as explicit, in-process checks where the model pauses to question the validity, completeness, or plausibility of its current line of reasoning or a just-made inference. Included are brief, often interjectional queries (e.g., \"But wait, is that right?\", \"Wait, are there other possibilities?\") that signal uncertainty, reconsideration, or the surfacing of alternative possibilities. Not included are initial problem restatements, final conclusions, or extended hypothesis generation\u2014these are specifically mid-reasoning, self-directed prompts that typically appear after a tentative step or partial inference, functioning as cognitive \"speed bumps\" to prevent premature closure or oversight."
        ],
        [
          "9",
          "Projecting Downstream Consequences and Secondary Effects",
          "These sentences perform the cognitive function of projecting downstream or secondary consequences that follow from a prior change, intervention, or scenario. They articulate \"if X happens, then Y might result,\" often considering indirect, ripple, or knock-on effects across systems (economic, social, environmental, etc.). Included are statements that hypothesize or anticipate specific outcomes, side effects, or adaptations resulting from an initial change; NOT included are direct explanations of mechanisms, definitions, or restatements of the initial change itself. These sentences typically appear after an initial cause, proposal, or scenario has been introduced, serving to expand the reasoning by mapping out its broader implications."
        ],
        [
          "10",
          "Enumerative Structural Decomposition",
          "This function involves systematically breaking down a complex object or scenario into its constituent parts, features, or relationships\u2014often by explicitly listing or describing each component and its connections (e.g., faces, edges, vertices, folds, cuts). Included are sentences that enumerate or specify the elements, substructures, or symmetries of a geometric figure or system, often using phrases like \"each face,\" \"for example,\" or \"if I connect.\" Not included are sentences that merely state general properties, draw conclusions, or provide analogies without explicit enumeration or decomposition. These sentences typically appear in the early to middle stages of reasoning, serving as groundwork for later synthesis or inference."
        ],
        [
          "11",
          "Problem Identification and Task Framing",
          "These sentences explicitly articulate the main problem, question, or task that the reasoning process will address, often rephrasing or summarizing the prompt in the LLM's own words. This function includes statements that set the scope and clarify the objective before any analysis, recall, or solution attempts begin. It does NOT include background information, hypothesis generation, or steps toward solving the problem; it is strictly the initial declaration or framing of \"what needs to be figured out.\" These sentences almost always appear at the very start of a reasoning trace, serving as the entry point for subsequent cognitive operations."
        ]
      ],
      "orthogonality": 0.7964403033256531,
      "assigned_fraction": 0.86,
      "category_counts": {
        "0": 1,
        "1": 6,
        "2": 8,
        "3": 8,
        "4": 2,
        "5": 2,
        "6": 1,
        "7": 4,
        "8": 3,
        "9": 1,
        "10": 3,
        "11": 4,
        "None": 7
      },
      "detailed_results": {
        "0": {
          "title": "Expression of Uncertainty or Knowledge Limitation",
          "description": "These sentences explicitly signal the model's uncertainty, lack of complete knowledge, or possible gaps in understanding regarding a specific detail, mechanism, or aspect of the problem. Included are statements that hedge, qualify, or admit incomplete information (e.g., \"I'm not entirely sure about...\", \"I'm not exactly sure how...\", \"But I'm not sure if...\"), as well as direct admissions of confusion or uncertainty. NOT INCLUDED are sentences that propose hypotheses, make guesses without explicit uncertainty markers, or summarize conclusions. These expressions typically appear at points where the model encounters a knowledge gap, is about to make an assumption, or is reflecting on the completeness or accuracy of its reasoning, often preceding or following an attempted explanation or inference.",
          "size": 1087,
          "precision": 0.8596491228070176,
          "recall": 0.49,
          "accuracy": 0.705,
          "f1": 0.624203821656051,
          "examples": [
            "I'm not entirely sure about that part, though",
            "But I'm not entirely sure about the duration",
            "But I'm not exactly sure how that works",
            "But I'm not exactly sure about the details",
            "But I'm not sure if I missed anything",
            "I'm not sure if that's accurate, though",
            "I'm not sure, but I think that's possible",
            "But I'm not entirely sure about all the details",
            "Hmm, I remember hearing about some methods before, but I'm not exactly sure how they all work",
            "I'm not entirely sure about all the details, but I think this is the general idea",
            "I'm not entirely sure about all the details, but this is what I remember and think makes sense",
            "I think I've covered the main points, but I'm not entirely sure about all the details",
            "Hmm, I'm not entirely sure about all the details, but I'll try to break it down",
            "But I'm not sure about that",
            "I'm not sure if I'm missing any key points"
          ]
        },
        "1": {
          "title": "Causal Mechanism Elaboration",
          "description": "These sentences articulate the underlying causal processes or mechanisms that explain why or how a phenomenon occurs. They typically describe step-by-step interactions, physical laws, or chain reactions (e.g., \"When you heat the gas, the particles move faster, so they hit the sides harder, increasing pressure\"), often using conditional or explanatory language (\"because,\" \"so,\" \"which causes\"). This category includes detailed accounts of processes but does NOT include mere statements of fact, definitions, or high-level summaries; it is focused on unpacking the 'how' or 'why' behind observed effects. These sentences usually appear in the middle of reasoning traces, following the identification of relevant facts and preceding final conclusions or summaries.",
          "size": 2002,
          "precision": 0.8210526315789474,
          "recall": 0.78,
          "accuracy": 0.805,
          "f1": 0.8,
          "examples": [
            "When materials get hotter, their conductivity might decrease because the atoms vibrate more, which could interfere with the electrons' movement",
            "These waves are absorbed by the water, which then generates heat through friction",
            "When air rises in a low-pressure area, it expands and cools, which can lead to the formation of clouds and precipitation",
            "The heat from the oven's elements or flames heats the air, and that air then transfers heat to the food",
            "The rising air cools down, and since it can hold more moisture, it condenses into clouds, leading to rain or snow",
            "If you stretch a metal wire, it might get stronger because the process of stretching aligns the grains or crystals in the metal, making the structure more uniform and resistant to further stress",
            "So, when the compressor compresses the refrigerant, it turns into a hot gas, and then the condenser coils cool it down by releasing that heat to the surrounding air",
            "Because the evaporator coils inside absorb the heat from the inside air, turning the refrigerant into a gas, which then goes to the compressor",
            "When light from a star travels through Earth's atmosphere, it passes through different layers with varying temperatures and densities",
            "This happens because the salt particles (ions, actually) increase the solution's vapor pressure, requiring a higher temperature for the liquid to reach its boiling point",
            "I think that's because when the air sinks, it warms up and can't hold as much moisture, so clouds don't form",
            "Conversely, when air sinks in a high-pressure area, it compresses and warms, preventing cloud formation and keeping the weather clear",
            "They increase the pressure inside, which allows the water to reach a higher boiling point, cooking food faster",
            "When it contracts, it's releasing that energy, which might cause the molecules to slow down, reducing the heat",
            "I think it's because when the external pressure is higher, the molecules of water need more energy to overcome that pressure and become vapor"
          ]
        },
        "2": {
          "title": "Step-by-Step Explicit Calculation",
          "description": "This function involves the explicit, often line-by-line, execution of arithmetic or algebraic operations as part of solving a problem. Sentences in this category show the LLM performing calculations (e.g., multiplication, addition, division, exponentiation) and sometimes breaking down complex expressions into smaller parts, often with intermediate results stated. INCLUDED are statements that directly compute or evaluate numeric or algebraic expressions; NOT INCLUDED are statements that set up equations, state formulas, interpret results, or discuss strategies. These sentences typically appear in the middle of the reasoning process, after the problem setup and before the final answer or interpretation.",
          "size": 3057,
          "precision": 1.0,
          "recall": 0.41,
          "accuracy": 0.705,
          "f1": 0.5815602836879432,
          "examples": [
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "Hmm, 56 times 17 is 952, and 56 times 18 is 1008",
            "First, let's calculate the numerator: 12 \u00d7 11 is 132, 132 \u00d7 10 is 1320, 1320 \u00d7 9 is 11880, and 11880 \u00d7 8 is 95040",
            "First, 31 * 32 = 992  \nThen, 992 * 63",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "Multiplying them together: 4 * 9 = 36, and 36 * 5 = 180",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "Dividing 952 by 7: 7 times 136 is 952, because 7 times 100 is 700, 7 times 30 is 210, and 7 times 6 is 42",
            "First, 13*7=91, so 101 - 91=10, so 101 \u2261 10 mod 13",
            ") = (15 * 14) / 2 = 105",
            "Next, I'll set up the equation for their product:\n\\[\nn(n+1)(n+2)(n+3) = 120\n\\]\n\nTo simplify the equation, I'll pair the terms:\n\\[\n(n(n+3)) \\times ((n+1)(n+2)) = 120\n\\]\n\\[\n(n^2 + 3n)(n^2 + 3n + 2) = 120\n\\]\n\nLetting \\( m = n^2 + 3n \\), the equation becomes:\n\\[\nm(m + 2) = 120\n\\]\n\\[\nm^2 + 2m - 120 = 0\n\\]\n\nI'll solve this quadratic equation using the quadratic formula:\n\\[\nm = \\frac{-2 \\pm \\sqrt{4 + 480}}{2} = \\frac{-2 \\pm 22}{2}\n\\]\nThis gives two solutions:\n\\[\nm = 10 \\quad \\text{and} \\quad m = -12\n\\]\n\nFor \\( m = 10 \\):\n\\[\nn^2 + 3n - 10 = 0\n\\]\n\\[\nn = \\frac{-3 \\pm \\sqrt{9 + 40}}{2} = \\frac{-3 \\pm 7}{2}\n\\]\nThis gives \\( n = 2 \\) or \\( n = -5 \\)",
            "Let me try x=4: 10*4=40, 40 mod 13 is 1 because 13*3=39, 40-39=1"
          ]
        },
        "3": {
          "title": "Generating and Proposing Alternative Hypotheses or Candidate Solutions",
          "description": "These sentences serve the function of actively generating and proposing possible answers, hypotheses, or solution strategies in response to a problem or question. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" \"another thought/angle\") and typically introduce new, unconfirmed possibilities for consideration. This category includes the explicit suggestion of alternative objects, concepts, or methods but does NOT include evaluation, selection, justification, or elimination of these options. Such sentences usually appear in the exploratory or brainstorming phase, often clustered after initial problem comprehension and before narrowing down or justifying a final answer.",
          "size": 1126,
          "precision": 0.8113207547169812,
          "recall": 0.86,
          "accuracy": 0.83,
          "f1": 0.8349514563106797,
          "examples": [
            "Wait, maybe it's something like a shadow",
            "Wait, maybe I can use the refrigerator or something",
            "Maybe I can use a makeshift protractor or some other method",
            "Or perhaps it's something like a flag",
            "Alternatively, maybe I can use fractions",
            "Or maybe a plant",
            "Alternatively, maybe I can use a square root",
            "Another angle: maybe it's something like a story or a rumor",
            "Or maybe a kite",
            "Or maybe a car",
            "Wait, maybe I can use a combination of operations",
            "Wait, maybe I can use a combination of operations",
            "Maybe something like a fire",
            "Alternatively, maybe it's a cipher or a code",
            "Alternatively, maybe it's something like a shadow"
          ]
        },
        "4": {
          "title": "Analogical Elaboration and Feature Mapping",
          "description": "These sentences perform the function of drawing analogies, mapping features, or listing shared properties between concepts to clarify, compare, or justify reasoning steps. Included are statements that explicitly relate one concept to another by highlighting similarities, shared attributes, or structural correspondences (e.g., \"A leaf is a part of a tree, right\" or \"A circle is a 2D shape, Sphere is a 3D object\"). Not included are sentences that merely state facts without comparison, make inferences, or summarize conclusions. These analogical elaborations typically appear mid-reasoning, as the LLM explores relationships and builds conceptual bridges to support or test hypotheses.",
          "size": 1508,
          "precision": 0.9137931034482759,
          "recall": 0.53,
          "accuracy": 0.74,
          "f1": 0.6708860759493671,
          "examples": [
            "A circle isn't a polygon, but a sphere is a 3D version of a circle",
            "Wait, chairs and tables have legs, right",
            "Well, the ocean has waves, tides, currents, maybe coral reefs, but I'm looking for something that's a prominent feature, like a peak is for a mountain",
            "Coins have heads and tails, right",
            "PEACH is a stone fruit, PLUM is also a stone fruit, PEAR is a pear, and PAPAYA is a papaya",
            "\" A wheel is a part of a car, right",
            "Square has four sides, Cube has six faces but is a three-dimensional square",
            "They show geographical information, like countries, cities, mountains, rivers, etc",
            "Well, the Earth has various natural phenomena, like earthquakes, volcanoes, rivers, mountains, etc",
            "Then Bi, which stands for two, like a bicycle has two wheels or a binary system has two parts",
            "Like a university is one big school, or a unicycle has one wheel",
            "Circle is a 2D shape, Sphere is a 3D object, Square is 2D, Cube is 3D, and Triangle is 2D",
            "Circle has one curved side, Sphere is like a 3D circle",
            "A triangle has 3 sides, a square has 4, a pentagon has 5, and a hexagon has 6",
            "Fish have heads and tails, but they also have bodies"
          ]
        },
        "5": {
          "title": "Generating and Weighing Additional Considerations",
          "description": "These sentences serve the function of explicitly introducing supplementary factors, perspectives, or variables that may influence the reasoning outcome. They are characterized by phrases like \"I also think about...\", \"I should also consider...\", or \"Another point is...\", and are used to broaden the scope of analysis by acknowledging relevant but previously unmentioned aspects. This function includes the act of surfacing new dimensions (economic, social, technical, etc.) for evaluation, but does NOT include the detailed analysis of those factors, the initial framing of the problem, or the final synthesis/decision. These sentences typically appear in the middle phase of reasoning, after the main line of thought has been established but before drawing conclusions, serving to ensure a more comprehensive and balanced assessment.",
          "size": 2002,
          "precision": 0.8115942028985508,
          "recall": 0.56,
          "accuracy": 0.715,
          "f1": 0.6627218934911243,
          "examples": [
            "I'm also thinking about the economic implications",
            "Another thought is about the environment",
            "I should also consider the timeline",
            "I also wonder about the environmental impact",
            "I'm also thinking about the impact on businesses",
            "I also think about the concept of fear",
            "I should also consider the path",
            "I should also consider the economic impact",
            "I also think about technology",
            "I'm also thinking about the environmental impact",
            "I'm also thinking about the physics involved",
            "I'm also thinking about the role of governments",
            "I'm also thinking about the economic impact",
            "I should also consider the economic aspects",
            "I also wonder about the role of technology"
          ]
        },
        "6": {
          "title": "Cognitive Pausing and Problem Orientation",
          "description": "These sentences serve as explicit cognitive pauses where the model signals a shift into active, deliberate thinking or re-orientation toward the problem. They mark moments when the model is preparing to generate, reconsider, or plan a reasoning strategy, but before any substantive analysis or calculation occurs. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me think about how to approach this,\" and \"Let me try to visualize this,\" which function as metacognitive markers of engagement or re-engagement with the problem. Not included are sentences that actually begin the analysis, propose solutions, or perform calculations\u2014these sentences do not advance the reasoning content but instead signal readiness to do so. They typically appear at the start of reasoning, at decision points, or when the model is about to change approach.",
          "size": 1292,
          "precision": 1.0,
          "recall": 0.66,
          "accuracy": 0.83,
          "f1": 0.7951807228915663,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Hmm, let me think about this step by step",
            "Let me think again"
          ]
        },
        "7": {
          "title": "Local Evaluation and Plausibility Assessment",
          "description": "These sentences serve as brief, in-situ evaluations of the plausibility, correctness, or appropriateness of a just-considered idea, inference, or candidate solution. They typically express tentative agreement, doubt, or highlight ambiguity, often using hedging language (\"Hmm,\" \"That seems,\" \"That might\") and appear immediately after a hypothesis or step is generated, but before a final conclusion is reached. This category includes momentary judgments about the current state of reasoning (e.g., \"That seems right,\" \"Hmm, that's a bit of a stretch\") but does NOT include initial hypothesis generation, detailed justification, or final summary statements.",
          "size": 1110,
          "precision": 0.8536585365853658,
          "recall": 0.7,
          "accuracy": 0.79,
          "f1": 0.7692307692307692,
          "examples": [
            "Hmm, that seems correct",
            "Hmm, that might fit",
            "Hmm, that might work",
            "Hmm, that's too much",
            "Hmm, that might make sense",
            "Hmm, that's a bit ambiguous",
            "Hmm, that might be a bit complicated",
            "Hmm, that seems straightforward",
            "Hmm, that works",
            "Hmm, that seems a bit much",
            "Hmm, that seems too straightforward",
            "Hmm, that seems conflicting",
            "Hmm, that's not quite there",
            "Hmm, that's a bit of a stretch",
            "Hmm, that doesn't seem consistent"
          ]
        },
        "8": {
          "title": "Local Consistency and Plausibility Checks (\"Self-Questioning Interjections\")",
          "description": "These sentences serve as explicit, in-process checks where the model pauses to question the validity, completeness, or plausibility of its current line of reasoning or a just-made inference. Included are brief, often interjectional queries (e.g., \"But wait, is that right?\", \"Wait, are there other possibilities?\") that signal uncertainty, reconsideration, or the surfacing of alternative possibilities. Not included are initial problem restatements, final conclusions, or extended hypothesis generation\u2014these are specifically mid-reasoning, self-directed prompts that typically appear after a tentative step or partial inference, functioning as cognitive \"speed bumps\" to prevent premature closure or oversight.",
          "size": 814,
          "precision": 0.8536585365853658,
          "recall": 0.7,
          "accuracy": 0.79,
          "f1": 0.7692307692307692,
          "examples": [
            "But wait, is that all",
            "But wait, is that correct",
            "But wait, is that all",
            "But wait, is that accurate",
            "But wait, is that all",
            "But wait, is that all",
            "Wait, but how do I actually test this",
            "But wait, does that work here",
            "But wait, is that correct",
            "But wait, is that correct",
            "But wait, is that the case",
            "Wait, is that right",
            "Wait, but what about thickness",
            "Wait, is that right",
            "But wait, why does that matter"
          ]
        },
        "9": {
          "title": "Projecting Downstream Consequences and Secondary Effects",
          "description": "These sentences perform the cognitive function of projecting downstream or secondary consequences that follow from a prior change, intervention, or scenario. They articulate \"if X happens, then Y might result,\" often considering indirect, ripple, or knock-on effects across systems (economic, social, environmental, etc.). Included are statements that hypothesize or anticipate specific outcomes, side effects, or adaptations resulting from an initial change; NOT included are direct explanations of mechanisms, definitions, or restatements of the initial change itself. These sentences typically appear after an initial cause, proposal, or scenario has been introduced, serving to expand the reasoning by mapping out its broader implications.",
          "size": 3652,
          "precision": 0.8888888888888888,
          "recall": 0.48,
          "accuracy": 0.71,
          "f1": 0.6233766233766234,
          "examples": [
            "Countries that import a lot of food might have to find new sources or increase their own production, which could lead to competition over resources like land and water",
            "More green spaces could support more species, but it might also attract pests or require careful management to prevent invasive species from taking over",
            "\" With more people working remotely, maybe cities can become smarter by using technology to manage resources more efficiently, especially if there's less strain on transportation and utilities",
            "Companies might hire from a global talent pool instead of just locally, which could lead to more diverse teams but also challenges in managing remote workers",
            "This could affect urban planning as well, maybe by reducing the need for large distribution centers near cities if goods can be delivered more efficiently",
            "Higher energy costs could affect industries that are energy-intensive, leading to job losses or reduced production",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "If parents have an extra day off, they might need to arrange for more child care, which could increase demand for services and possibly lead to higher costs or changes in school schedules",
            "If countries start focusing more on reusing products, it could reduce the demand for raw materials from other countries, potentially affecting trade dynamics",
            "In terms of food security, urban farming in green spaces could contribute to local food production, reducing the need for long-distance transportation of food and making fresh produce more accessible",
            "Also, governments would need to create new policies and incentives to support the transition, which might face resistance from traditional automotive industries",
            "Also, public transportation systems might see a drop in usage, which could lead to service cuts or changes in how they operate",
            "If people can get around more easily, maybe there's more foot traffic in certain areas, which could boost local businesses",
            "Also, there could be a shift in consumer behavior, with people choosing more sustainable products and services as they become more affordable or required",
            "In terms of health, having fresh produce available year-round could improve nutrition and reduce the risk of foodborne illnesses since the food doesn't have to travel as far"
          ]
        },
        "10": {
          "title": "Enumerative Structural Decomposition",
          "description": "This function involves systematically breaking down a complex object or scenario into its constituent parts, features, or relationships\u2014often by explicitly listing or describing each component and its connections (e.g., faces, edges, vertices, folds, cuts). Included are sentences that enumerate or specify the elements, substructures, or symmetries of a geometric figure or system, often using phrases like \"each face,\" \"for example,\" or \"if I connect.\" Not included are sentences that merely state general properties, draw conclusions, or provide analogies without explicit enumeration or decomposition. These sentences typically appear in the early to middle stages of reasoning, serving as groundwork for later synthesis or inference.",
          "size": 1778,
          "precision": 0.8625,
          "recall": 0.69,
          "accuracy": 0.79,
          "f1": 0.7666666666666667,
          "examples": [
            "Each face of the cube is a square, and if I connect the center to all four vertices of a face, that should form a square pyramid, right",
            "I remember that in a cube, besides the 6 face planes, there are planes that cut through four vertices each, forming a regular hexagon or something similar",
            "But folding along three lines would divide the hexagon into six smaller triangles, each of which would become a face of the 3D shape",
            "If I take a regular hexagon and fold along each of the three lines connecting opposite vertices, each fold would bring two opposite sides together",
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "The original hexagon has six edges, and when folded, each edge might become an edge of the 3D shape",
            "For example, a regular tetrahedron has six planes of symmetry, each passing through a vertex and the midpoint of the opposite face",
            "Well, if I draw lines from the midpoints of each side, connecting them, I create four smaller triangles",
            "Each original edge of the cube is connected to two face centers, but in the new shape, each edge is between two adjacent face centers",
            "For example, if I make 4 cuts through the center, each at 90-degree angles, I can get 8 equal pieces",
            "The cube has 8 vertices, and each pyramid is defined by connecting the center to 4 vertices (the ones on a face)",
            "If I connect midpoints of edges, each face of the tetrahedron, which is a triangle, will have its midpoints connected to form a smaller triangle",
            "Each face of the cube is a square, and each square has two diagonals",
            "So, if I have a large triangle, and then connect the midpoints of each side, I end up with four smaller triangles, each sharing sides with the others",
            "As I mentioned, each face has 4 vertices, and any three of them lie on the same plane"
          ]
        },
        "11": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences explicitly articulate the main problem, question, or task that the reasoning process will address, often rephrasing or summarizing the prompt in the LLM's own words. This function includes statements that set the scope and clarify the objective before any analysis, recall, or solution attempts begin. It does NOT include background information, hypothesis generation, or steps toward solving the problem; it is strictly the initial declaration or framing of \"what needs to be figured out.\" These sentences almost always appear at the very start of a reasoning trace, serving as the entry point for subsequent cognitive operations.",
          "size": 1434,
          "precision": 0.9,
          "recall": 0.45,
          "accuracy": 0.7,
          "f1": 0.6,
          "examples": [
            "Okay, so I need to figure out the probability of drawing all face cards when dealing 3 cards",
            "Okay, so I need to figure out how to teach multiplication without using numbers",
            "Okay, so I need to figure out how to clean clothes without using water",
            "Okay, so I need to figure out how to build a shelter using only natural materials",
            "Okay, so I need to figure out how temperature affects the speed of chemical reactions",
            "Okay, so I need to figure out how to memorize a deck of 52 cards in order within 5 minutes",
            "Okay, so I need to figure out how sound travels through different mediums",
            "Okay, so I'm trying to figure out how introducing wolves into an ecosystem would affect the plant population",
            "Okay, so I need to figure out how air pressure affects weather patterns",
            "Okay, so I need to figure out how pressure affects the boiling point of water",
            "Okay, so I need to figure out how light behaves differently in water versus air",
            "Okay, so I need to figure out the probability of getting no pairs when dealt 5 cards",
            "Okay, so I need to figure out how to teach children about sustainability through play",
            "Okay, so I need to figure out how to cool a room without using air conditioning",
            "Okay, so I have this problem where I need to figure out how to cut a cake into 8 equal pieces using only 3 straight cuts"
          ]
        }
      }
    },
    "13": {
      "accuracy": 0.7465384615384614,
      "categories": [
        [
          "0",
          "Hypothesis Generation and Alternative Proposal",
          "These sentences serve the function of generating possible hypotheses or proposing alternative explanations, solutions, or interpretations when the answer is uncertain or multiple possibilities exist. Included in this category are statements that explicitly introduce a new candidate idea (e.g., \"Maybe it's a kite,\" \"Alternatively, maybe it's a cipher or a code,\" \"Wait, maybe I can use fractions\"), often using hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait\"). NOT INCLUDED are sentences that evaluate, justify, or select among these hypotheses, nor those that elaborate on a single chosen path. These sentences typically appear in the exploratory or divergent phase of reasoning, often after an impasse or when reconsidering the problem, and before a final answer or narrowing down occurs."
        ],
        [
          "1",
          "Problem Identification and Task Framing",
          "These sentences explicitly state or restate the problem, question, or task the LLM is about to solve, often in the first person (\"I need to figure out...\", \"I'm trying to...\"). This function includes the initial articulation or paraphrasing of the reasoning goal, sometimes with a brief summary of the required outcome or constraints. It does NOT include any analysis, solution steps, background knowledge recall, or evaluation\u2014only the clear identification and framing of what is to be solved, typically appearing at the very beginning of a reasoning trace."
        ],
        [
          "2",
          "**Explicit Answer Articulation and Justification**",
          "This function involves directly stating the answer to the main question or problem, often accompanied by a brief justification or explanation of why that answer follows from the preceding reasoning. Included are sentences that explicitly address whether a conclusion can or cannot be drawn, clarify what the question is asking, or summarize the logical relationship between premises and conclusion (e.g., \"So, the answer is no, Tom doesn't have to have eaten ice cream just because he's happy now\"). Not included are sentences that merely restate premises, perform intermediate logical manipulations, or explore alternative possibilities without committing to a final answer. These sentences typically appear at or near the end of a reasoning trace, serving as the culmination of the reasoning process."
        ],
        [
          "3",
          "Generating and Expanding Alternative Considerations",
          "These sentences serve the cognitive function of actively generating, introducing, or expanding upon additional factors, perspectives, or solution paths that may be relevant to the problem at hand. This includes surfacing new variables, approaches, examples, or implications that have not yet been addressed in the reasoning, often signaled by phrases like \"I should also consider,\" \"Wait, another idea,\" or \"I'm also thinking about.\" This function does NOT include evaluating, selecting, or deeply analyzing these alternatives\u2014only the act of surfacing or listing them. Such sentences typically appear after an initial line of reasoning, as the thinker broadens the scope to ensure completeness or creativity before narrowing down or concluding."
        ],
        [
          "4",
          "Explicit Expression of Uncertainty or Tentativeness",
          "These sentences serve the cognitive function of explicitly signaling uncertainty, doubt, or lack of full confidence about a preceding claim, step, or conclusion in the reasoning process. They include statements that hedge, qualify, or question the correctness, completeness, or appropriateness of the current line of reasoning or answer (e.g., \"But I'm not sure if that's the intended answer,\" \"But I'm not entirely confident\"). This category does NOT include general expressions of confusion, requests for clarification, or statements that introduce new reasoning steps; rather, it specifically covers metacognitive reflections that cast doubt on the validity or sufficiency of what was just stated. These sentences typically appear immediately after a proposed answer, inference, or reasoning step, serving as a self-check or caveat before proceeding."
        ],
        [
          "5",
          "Quantitative Outcome Aggregation and Probability Calculation",
          "These sentences perform the cognitive function of aggregating or computing the total number of favorable and/or possible outcomes, and then explicitly calculating a probability or ratio by dividing these quantities. This includes statements that (a) enumerate or combine counts of outcomes, (b) set up or execute the division of favorable by total outcomes to yield a probability, and (c) sometimes simplify or state the resulting fraction. It does NOT include the initial identification or enumeration of individual cases, nor the final interpretation or explanation of the result\u2019s meaning. These sentences typically appear in the middle-to-late stages of probabilistic or combinatorial reasoning, immediately after all relevant cases have been counted and just before or as the final answer is produced."
        ],
        [
          "6",
          "Generating Concrete Solution Proposals and Implementation Suggestions",
          "This function involves proposing specific, actionable methods, tools, or steps to address a problem or achieve a goal, often using language like \"maybe,\" \"perhaps,\" \"could,\" or \"for example.\" Included are sentences that suggest concrete actions, strategies, or interventions (e.g., \"Maybe using technology like a mobile app,\" \"Implement a system to track contributions,\" \"Offer smaller portions\"), whether as direct recommendations or as possible options to consider. NOT INCLUDED are abstract discussions, general principles, evaluations of options, or statements that merely identify problems without suggesting how to address them. These sentences typically appear after the problem has been analyzed and as the reasoning process moves toward solution development or practical planning."
        ],
        [
          "7",
          "Step-by-Step Calculation and Verification",
          "These sentences perform explicit, granular calculations or algebraic manipulations as part of a multi-step solution, often showing intermediate arithmetic, substitutions, or simplifications (e.g., \"First, 13*7=91, so 101 - 91=10, so 101 \u2261 10 mod 13\"). They include both the execution of mathematical operations and the checking or re-computation of results to ensure correctness (e.g., \"Wait, let me compute that\" or \"Let me double-check that\"). This function does NOT include the initial setup of equations, the final answer statement, or high-level planning\u2014only the detailed, line-by-line computational work, which typically appears in the middle stages of reasoning after problem setup and before final synthesis or conclusion."
        ],
        [
          "8",
          "Local Evaluation of Candidate Hypotheses or Steps",
          "These sentences serve to locally assess the validity, plausibility, or usefulness of a just-considered idea, hypothesis, or reasoning step. They include brief judgments\u2014positive (\"that works,\" \"that seems right\") or negative (\"that's not it,\" \"that doesn't fit\")\u2014about whether a specific approach, inference, or possibility aligns with the problem's requirements or the reasoner's expectations. This function does NOT include initial proposal or generation of ideas, nor does it summarize final conclusions; rather, these sentences typically appear immediately after a candidate idea is considered, acting as a checkpoint before proceeding or revising the reasoning path."
        ],
        [
          "9",
          "Conditional Visualization and Predictive Inference",
          "These sentences perform the cognitive function of mentally simulating the outcome of a specific hypothetical action or condition, typically using \"if...then...\" or similar conditional constructions. They include statements that predict or describe what would be observed, obtained, or result from carrying out a particular operation (e.g., slicing, folding, connecting points) on a geometric object or scenario. This category does NOT include general statements about properties, definitions, or abstract reasoning without a concrete hypothetical action, nor does it include retrospective explanations of why something happened. These sentences usually appear in the middle of the reasoning process, as the model explores possible consequences of actions to build toward a solution."
        ],
        [
          "10",
          "Explicit Analogy Completion and Answer Articulation",
          "This function involves directly stating the completed analogy or explicitly providing the answer to an analogy problem, often using formulaic language such as \"So, the analogy would be...\" or \"So, the answer is...\". Included in this category are sentences that synthesize prior analysis to articulate the final analogy mapping or fill in the analogy blank, sometimes restating the analogy structure or specifying the relationship. NOT INCLUDED are sentences that analyze, break down, or discuss the analogy's structure, possible options, or reasoning steps without actually stating the completed analogy or final answer. These sentences typically appear at the culmination of the analogy reasoning process, serving as the conclusion or answer statement."
        ],
        [
          "11",
          "Projecting Consequential Outcomes (\"Leads to/Results in\" Reasoning)",
          "This function involves explicitly forecasting the downstream effects, consequences, or results that would follow from a given action, policy, change, or condition. Included are sentences that use causal language (e.g., \"could lead to,\" \"might result in,\" \"would cause,\" \"could increase\") to articulate what is likely or possible to happen next, often considering both positive and negative ramifications. NOT INCLUDED are sentences that merely describe current states, propose solutions, or explain mechanisms without projecting forward to specific outcomes. These sentences typically appear after an initial analysis or proposal, serving to anticipate and elaborate on the implications of prior reasoning steps."
        ],
        [
          "12",
          "Cognitive Pausing and Reorientation Prompts",
          "These sentences serve as explicit markers where the reasoning process pauses to internally regroup, reconsider, or re-examine the problem. They signal a deliberate shift from outputting conclusions or explanations to engaging in internal, often metacognitive, processing\u2014such as recalling knowledge, visualizing, or planning the next step. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me try to visualize this,\" and similar variants that indicate a temporary halt for mental recalibration; NOT included are statements that advance reasoning content (e.g., \"I think the answer is...\") or summarize findings. These prompts typically appear at transition points\u2014before a new line of reasoning, after encountering confusion, or when preparing to check or revise prior thoughts."
        ]
      ],
      "orthogonality": 0.7835970520973206,
      "assigned_fraction": 0.86,
      "category_counts": {
        "0": 8,
        "1": 6,
        "2": 4,
        "3": 4,
        "4": 0,
        "5": 1,
        "6": 1,
        "7": 5,
        "8": 3,
        "9": 1,
        "10": 1,
        "11": 7,
        "12": 2,
        "None": 7
      },
      "detailed_results": {
        "0": {
          "title": "Hypothesis Generation and Alternative Proposal",
          "description": "These sentences serve the function of generating possible hypotheses or proposing alternative explanations, solutions, or interpretations when the answer is uncertain or multiple possibilities exist. Included in this category are statements that explicitly introduce a new candidate idea (e.g., \"Maybe it's a kite,\" \"Alternatively, maybe it's a cipher or a code,\" \"Wait, maybe I can use fractions\"), often using hedging language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"wait\"). NOT INCLUDED are sentences that evaluate, justify, or select among these hypotheses, nor those that elaborate on a single chosen path. These sentences typically appear in the exploratory or divergent phase of reasoning, often after an impasse or when reconsidering the problem, and before a final answer or narrowing down occurs.",
          "size": 1228,
          "precision": 0.8440366972477065,
          "recall": 0.92,
          "accuracy": 0.875,
          "f1": 0.8803827751196172,
          "examples": [
            "Alternatively, maybe it's a church",
            "Alternatively, maybe it's a church",
            "Alternatively, maybe it's something else",
            "Wait, maybe it's something like a shadow",
            "Alternatively, maybe it's a mailbox",
            "Wait, maybe it's a piano",
            "Alternatively, maybe it's about the letters",
            "Alternatively, maybe it's a cipher or a code",
            "Alternatively, maybe it's something like a shadow",
            "Maybe it's a different approach",
            "Maybe it's a different word",
            "Maybe it's something else",
            "Maybe it's something like memories",
            "Another thought: maybe it's a piano",
            "Or perhaps it's something else"
          ]
        },
        "1": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences explicitly state or restate the problem, question, or task the LLM is about to solve, often in the first person (\"I need to figure out...\", \"I'm trying to...\"). This function includes the initial articulation or paraphrasing of the reasoning goal, sometimes with a brief summary of the required outcome or constraints. It does NOT include any analysis, solution steps, background knowledge recall, or evaluation\u2014only the clear identification and framing of what is to be solved, typically appearing at the very beginning of a reasoning trace.",
          "size": 1417,
          "precision": 0.835820895522388,
          "recall": 0.56,
          "accuracy": 0.725,
          "f1": 0.6706586826347306,
          "examples": [
            "Okay, so I have this problem: If I pick 2 numbers from 1 to 20, what's the probability their difference is 5",
            "Okay, so I need to figure out how to teach multiplication without using numbers",
            "Alright, so I have this problem where I need to find four different numbers",
            "Okay, so I have this problem: If I randomly select 2 numbers from 1 to 10, what's the probability their sum is even",
            "Okay, so I need to figure out the probability of drawing all face cards when dealing 3 cards",
            "Okay, so I need to figure out the probability of getting no pairs when dealt 5 cards",
            "Okay, so I need to find the smallest number that has exactly 10 factors",
            "Okay, so I'm trying to figure out what comes next in the sequence: Leaf, Branch, Tree, Forest, _____",
            "Okay, so I'm trying to figure out what comes next in this sequence: JAVA, PYTHON, RUBY, SWIFT, _____",
            "Okay, so I'm trying to figure out what comes next in this sequence: AB, CD, EF, GH, _____",
            "Okay, so I need to figure out how to teach children about sustainability through play",
            "Okay, so I'm trying to figure out what comes next in this sequence: Mercury, Venus, Earth, Mars, _____",
            "Okay, so I'm trying to figure out what comes next in this sequence: Alpha, Beta, Gamma, Delta, ____",
            "Okay, so I have this problem: If I roll three dice, what's the probability of getting three different numbers",
            "Okay, so I'm trying to figure out how to teach a language without using translations"
          ]
        },
        "2": {
          "title": "**Explicit Answer Articulation and Justification**",
          "description": "This function involves directly stating the answer to the main question or problem, often accompanied by a brief justification or explanation of why that answer follows from the preceding reasoning. Included are sentences that explicitly address whether a conclusion can or cannot be drawn, clarify what the question is asking, or summarize the logical relationship between premises and conclusion (e.g., \"So, the answer is no, Tom doesn't have to have eaten ice cream just because he's happy now\"). Not included are sentences that merely restate premises, perform intermediate logical manipulations, or explore alternative possibilities without committing to a final answer. These sentences typically appear at or near the end of a reasoning trace, serving as the culmination of the reasoning process.",
          "size": 1556,
          "precision": 0.8666666666666667,
          "recall": 0.39,
          "accuracy": 0.665,
          "f1": 0.5379310344827586,
          "examples": [
            "So, if all cats like fish, and Whiskers doesn't, then Whiskers must not be a cat",
            "Now, the question is asking if Tina must be a successful entrepreneur because she works hard",
            "Wait, so if studying guarantees passing, and John failed (\u00acP), then according to the contrapositive, we can conclude that John did not study (\u00acS)",
            "So, the answer is that the surgeon is the mother of the son, hence she can't operate on her own son",
            "Therefore, the answer is no, Tom doesn't have to have eaten ice cream just because he's happy now",
            "The question is whether we can conclude P (that the plant was given fertilizer)",
            "So, just because Jane passed, we can't conclude she studied hard because the converse isn't guaranteed",
            "So, the answer would be no, we can't conclude that Tom must have eaten ice cream just because he's happy now",
            "So, the man's father is the speaker, making the man the speaker's son",
            "So, in conclusion, just because all X computers crash and my computer crashes, it doesn't necessarily mean my computer is from X",
            "Now, the converse would be B \u2192 A, which would mean \"If someone trains daily, then they are an Olympic athlete",
            "We can only say that if the plant was given fertilizer, it would grow taller, but the plant growing taller doesn't necessarily mean it was given fertilizer",
            "If the statement was that eating ice cream is the only thing that makes Tom happy, then if he's happy, he must have eaten ice cream",
            "Now, the question is asking if we can conclude that Tom must have eaten ice cream, which would be E",
            "So, just because sugar makes tea sweet (P implies Q), it doesn't mean that if tea is sweet (Q), then sugar must be present (P)"
          ]
        },
        "3": {
          "title": "Generating and Expanding Alternative Considerations",
          "description": "These sentences serve the cognitive function of actively generating, introducing, or expanding upon additional factors, perspectives, or solution paths that may be relevant to the problem at hand. This includes surfacing new variables, approaches, examples, or implications that have not yet been addressed in the reasoning, often signaled by phrases like \"I should also consider,\" \"Wait, another idea,\" or \"I'm also thinking about.\" This function does NOT include evaluating, selecting, or deeply analyzing these alternatives\u2014only the act of surfacing or listing them. Such sentences typically appear after an initial line of reasoning, as the thinker broadens the scope to ensure completeness or creativity before narrowing down or concluding.",
          "size": 2005,
          "precision": 0.6696428571428571,
          "recall": 0.75,
          "accuracy": 0.69,
          "f1": 0.7075471698113206,
          "examples": [
            "I should also consider the path",
            "Wait, another idea: 5",
            "I should also consider the timeline",
            "Wait, another approach: think of the function",
            "I should also consider the context",
            "I should also consider the legal aspects",
            "Let me also think about other possible words",
            "I should also consider examples",
            "I should also consider the economic impact",
            "Wait, another thought: maybe it's about the word \"I",
            "Another thought is about the environment",
            "I'm also thinking about the economic implications",
            "I should also think about the community aspect",
            "I should also consider the possibility of exceptions",
            "I also need to think about the infrastructure"
          ]
        },
        "4": {
          "title": "Explicit Expression of Uncertainty or Tentativeness",
          "description": "These sentences serve the cognitive function of explicitly signaling uncertainty, doubt, or lack of full confidence about a preceding claim, step, or conclusion in the reasoning process. They include statements that hedge, qualify, or question the correctness, completeness, or appropriateness of the current line of reasoning or answer (e.g., \"But I'm not sure if that's the intended answer,\" \"But I'm not entirely confident\"). This category does NOT include general expressions of confusion, requests for clarification, or statements that introduce new reasoning steps; rather, it specifically covers metacognitive reflections that cast doubt on the validity or sufficiency of what was just stated. These sentences typically appear immediately after a proposed answer, inference, or reasoning step, serving as a self-check or caveat before proceeding.",
          "size": 1307,
          "precision": 0.7792207792207793,
          "recall": 0.6,
          "accuracy": 0.715,
          "f1": 0.6779661016949153,
          "examples": [
            "But I'm not sure if I missed anything",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure about that",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the exact answer",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the pattern",
            "But I'm not sure if that's the pattern",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the right approach",
            "I'm not entirely sure about all these points, but I think this is a reasonable starting point",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case"
          ]
        },
        "5": {
          "title": "Quantitative Outcome Aggregation and Probability Calculation",
          "description": "These sentences perform the cognitive function of aggregating or computing the total number of favorable and/or possible outcomes, and then explicitly calculating a probability or ratio by dividing these quantities. This includes statements that (a) enumerate or combine counts of outcomes, (b) set up or execute the division of favorable by total outcomes to yield a probability, and (c) sometimes simplify or state the resulting fraction. It does NOT include the initial identification or enumeration of individual cases, nor the final interpretation or explanation of the result\u2019s meaning. These sentences typically appear in the middle-to-late stages of probabilistic or combinatorial reasoning, immediately after all relevant cases have been counted and just before or as the final answer is produced.",
          "size": 1429,
          "precision": 1.0,
          "recall": 0.04,
          "accuracy": 0.52,
          "f1": 0.07692307692307693,
          "examples": [
            "Therefore, the number of favorable outcomes is the number of ways to choose the two dice multiplied by the number of possible outcomes for the third die",
            "Finally, the probability of picking 2 socks of the same color is the number of favorable outcomes divided by the total number of possible outcomes, which is 49/153",
            "Therefore, the probability of getting three different numbers is the number of favorable outcomes divided by the total number of outcomes",
            "Therefore, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 20 / 45",
            "Therefore, the probability should be the number of successful outcomes divided by the total number of possible outcomes, which is 1 divided by 24",
            "Therefore, if I can find the number of triples (r1, r2, r3) such that r1 + r2 + r3 \u2261 0 mod 3, then the total number of favorable outcomes is 8 times that number",
            "So, I need to calculate the number of favorable outcomes divided by the total number of possible outcomes",
            "So, the probability is the number of favorable outcomes divided by the total number of possible outcomes, which is 18 / 60",
            "Finally, to find the probability, I'll divide the number of favorable outcomes by the total number of possible outcomes: 180 / 220",
            "So, the number of favorable outcomes is C(15, 3), and the total number of possible outcomes when choosing any 3 chocolates is C(20, 3)",
            "Therefore, the total number of no-pair hands is C(13, 5) multiplied by 4^5",
            "So, the number of favorable outcomes would be 6 \u00d7 5 \u00d7 4",
            "Therefore, the probability P of getting a Yahtzee is the number of favorable outcomes divided by the total number of possible outcomes:\n\nP = 6 / 7776\n\nSimplifying that fraction, both numerator and denominator are divisible by 6",
            "So, the number of favorable outcomes is 15, and the total number of possible outcomes is 190",
            "So, the number of favorable outcomes is 15, and the total number of possible outcomes is 36"
          ]
        },
        "6": {
          "title": "Generating Concrete Solution Proposals and Implementation Suggestions",
          "description": "This function involves proposing specific, actionable methods, tools, or steps to address a problem or achieve a goal, often using language like \"maybe,\" \"perhaps,\" \"could,\" or \"for example.\" Included are sentences that suggest concrete actions, strategies, or interventions (e.g., \"Maybe using technology like a mobile app,\" \"Implement a system to track contributions,\" \"Offer smaller portions\"), whether as direct recommendations or as possible options to consider. NOT INCLUDED are abstract discussions, general principles, evaluations of options, or statements that merely identify problems without suggesting how to address them. These sentences typically appear after the problem has been analyzed and as the reasoning process moves toward solution development or practical planning.",
          "size": 1461,
          "precision": 0.8777777777777778,
          "recall": 0.79,
          "accuracy": 0.84,
          "f1": 0.831578947368421,
          "examples": [
            "Maybe implementing portion control training for chefs and using scales or measuring tools to be more precise",
            "Maybe looking up eco-friendly toys or educational kits could provide more structured ways to teach sustainability",
            "Maybe I can provide clear instructions and a watering schedule",
            "Implement a system to track contributions and ensure reciprocity, perhaps through a point system or reputation",
            "If not, perhaps creating a simple game where they move around a board collecting resources sustainably could work",
            "For example, a day where they do a nature walk, create art from recycled materials, and play a sustainability board game",
            "Maybe using technology like a mobile app or a website so people can access it easily from anywhere",
            "Maybe offering discounts on smaller plates or incentives for taking leftovers could make a difference",
            "**Staff Training**: Regular workshops on waste reduction, maybe bring in experts to talk about sustainability",
            "Maybe setting up a small composting area or using worms to break down kitchen scraps",
            "If I can get the local community involved, maybe through workshops or shared produce, it could create a more resilient food network",
            "Maybe even making instruments from recycled materials for a band would be fun and educational",
            "Partnering with food banks might require additional labor to prepare and transport the food",
            "Maybe have a chef lead workshops",
            "Interactive games that require thinking, like building structures with blocks in a digital environment, could be useful"
          ]
        },
        "7": {
          "title": "Step-by-Step Calculation and Verification",
          "description": "These sentences perform explicit, granular calculations or algebraic manipulations as part of a multi-step solution, often showing intermediate arithmetic, substitutions, or simplifications (e.g., \"First, 13*7=91, so 101 - 91=10, so 101 \u2261 10 mod 13\"). They include both the execution of mathematical operations and the checking or re-computation of results to ensure correctness (e.g., \"Wait, let me compute that\" or \"Let me double-check that\"). This function does NOT include the initial setup of equations, the final answer statement, or high-level planning\u2014only the detailed, line-by-line computational work, which typically appears in the middle stages of reasoning after problem setup and before final synthesis or conclusion.",
          "size": 2928,
          "precision": 0.9104477611940298,
          "recall": 0.61,
          "accuracy": 0.775,
          "f1": 0.7305389221556886,
          "examples": [
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Case 2: D = 11\n\nThen, S_odd - S_even = 11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 56 => S_odd = 28\n\nThen, S_even = 45 - 28 = 17\n\nSo, S_odd = 28 and S_even = 17",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "So, 3/6 + 2/6 + 1/6 = 6/6 = 1",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "First, 13*7=91, so 101 - 91=10, so 101 \u2261 10 mod 13",
            "So, 4/12 + 3/12 + 1/12 = 8/12 = 2/3",
            "Again, set up the equations:\na - b = 2\na + b = 14\n\nAdding them together:\n2a = 16\na = 8\n\nThen, substituting back into a - b = 2:\n8 - b = 2\nb = 6\n\nSo, a = 8 and b = 6",
            "Case 2: p - 1 = 101 and q - 1 = 1\nThen, p = 102 and q = 2"
          ]
        },
        "8": {
          "title": "Local Evaluation of Candidate Hypotheses or Steps",
          "description": "These sentences serve to locally assess the validity, plausibility, or usefulness of a just-considered idea, hypothesis, or reasoning step. They include brief judgments\u2014positive (\"that works,\" \"that seems right\") or negative (\"that's not it,\" \"that doesn't fit\")\u2014about whether a specific approach, inference, or possibility aligns with the problem's requirements or the reasoner's expectations. This function does NOT include initial proposal or generation of ideas, nor does it summarize final conclusions; rather, these sentences typically appear immediately after a candidate idea is considered, acting as a checkpoint before proceeding or revising the reasoning path.",
          "size": 1262,
          "precision": 0.8928571428571429,
          "recall": 0.75,
          "accuracy": 0.83,
          "f1": 0.8152173913043479,
          "examples": [
            "So, that's not helpful",
            "So that's not it",
            "Hmm, that doesn't fit",
            "So, that's not it",
            "So, that's not helpful either",
            "Hmm, that seems straightforward",
            "Hmm, that seems correct",
            "That seems correct",
            "So, that doesn't make sense",
            "Hmm, that might fit",
            "So, that makes sense",
            "So maybe that's not it",
            "So, that's a problem again",
            "Hmm, that's too much",
            "So that's probably not it"
          ]
        },
        "9": {
          "title": "Conditional Visualization and Predictive Inference",
          "description": "These sentences perform the cognitive function of mentally simulating the outcome of a specific hypothetical action or condition, typically using \"if...then...\" or similar conditional constructions. They include statements that predict or describe what would be observed, obtained, or result from carrying out a particular operation (e.g., slicing, folding, connecting points) on a geometric object or scenario. This category does NOT include general statements about properties, definitions, or abstract reasoning without a concrete hypothetical action, nor does it include retrospective explanations of why something happened. These sentences usually appear in the middle of the reasoning process, as the model explores possible consequences of actions to build toward a solution.",
          "size": 1409,
          "precision": 0.7125,
          "recall": 0.57,
          "accuracy": 0.67,
          "f1": 0.6333333333333333,
          "examples": [
            "If I slice it parallel to one face, the cross-section should be a triangle because the original face is a triangle",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "So, if I slice parallel to a face, the cross-section should be a similar triangle",
            "So, if I slice the tetrahedron parallel to a face, the cross-section should be a smaller triangle similar to the original face",
            "If I slice along the vertical plane that contains the central hole, the cross-section would be a circle",
            "But wait, in an icosahedron, all faces are the same size, so if I slice through the center, the cross-section should be a smaller triangle, similar to the original",
            "Wait, but each cut is a straight plane, so if I make a cut along the length, it will divide all the existing pieces along the length",
            "So, each fold would create a crease from the corner to the center, and when all three are folded, the paper would have three layers meeting at the center",
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "Each face of the cube is a square, and if I connect the center to all four vertices of a face, that should form a square pyramid, right",
            "If I take a tetrahedron and make a slice parallel to one of its triangular faces, the intersection of the slicing plane with the tetrahedron should form a new shape",
            "If I slice the icosahedron parallel to a face, the cross-section should be a polygon similar to that face",
            "For example, if I take three corners of the top face, the plane would slice through that face, but since all three are on the same face, the cross-section would just be a triangle",
            "So, for example, if I make a straight cut from the folded edge towards the center, it will create a symmetrical shape on both sides",
            "So, if I cut a triangle from the top right corner, the triangle in the top left will be a mirror image along the vertical axis, and the triangles in the bottom corners will be mirror images along both axes"
          ]
        },
        "10": {
          "title": "Explicit Analogy Completion and Answer Articulation",
          "description": "This function involves directly stating the completed analogy or explicitly providing the answer to an analogy problem, often using formulaic language such as \"So, the analogy would be...\" or \"So, the answer is...\". Included in this category are sentences that synthesize prior analysis to articulate the final analogy mapping or fill in the analogy blank, sometimes restating the analogy structure or specifying the relationship. NOT INCLUDED are sentences that analyze, break down, or discuss the analogy's structure, possible options, or reasoning steps without actually stating the completed analogy or final answer. These sentences typically appear at the culmination of the analogy reasoning process, serving as the conclusion or answer statement.",
          "size": 1227,
          "precision": 0.7857142857142857,
          "recall": 0.22,
          "accuracy": 0.58,
          "f1": 0.34374999999999994,
          "examples": [
            "\" So, the analogy would be: Palette is to colors as menu is to dishes",
            "So, the analogy would be: Dictionary is to words as atlas is to maps",
            "\" Therefore, the completed analogy is: Palette is to colors as menu is to dishes",
            "So, the blank could be \"dishes\" or \"food items",
            "So, the completed analogy would be: \"Canvas is to painter as stage is to actor",
            "\" But wait, the first part is \"canvas is to painter,\" so the structure is object to person",
            "So, the completed analogy would be: \"Anchor is to ship as foundation is to building",
            "So, the answer is \"body",
            "So, the answer is \"body",
            "So, the analogy would be \"Book is to page as movie is to scene",
            "So, the analogy would be \"Spark is to fire as seed is to plant",
            "The analogy is part to whole, so I think \"body\" is the correct answer",
            "So, stage is to actor",
            "So, the blank could be \"options",
            "So, the analogy would be: Anchor is to ship as foundation is to building"
          ]
        },
        "11": {
          "title": "Projecting Consequential Outcomes (\"Leads to/Results in\" Reasoning)",
          "description": "This function involves explicitly forecasting the downstream effects, consequences, or results that would follow from a given action, policy, change, or condition. Included are sentences that use causal language (e.g., \"could lead to,\" \"might result in,\" \"would cause,\" \"could increase\") to articulate what is likely or possible to happen next, often considering both positive and negative ramifications. NOT INCLUDED are sentences that merely describe current states, propose solutions, or explain mechanisms without projecting forward to specific outcomes. These sentences typically appear after an initial analysis or proposal, serving to anticipate and elaborate on the implications of prior reasoning steps.",
          "size": 2388,
          "precision": 0.9743589743589743,
          "recall": 0.76,
          "accuracy": 0.87,
          "f1": 0.853932584269663,
          "examples": [
            "For example, increased workforce participation due to universal childcare could lead to higher economic growth, which might indirectly support better funding for early childhood development programs",
            "Plus, having healthier populations globally could lead to better economic outcomes and more stability",
            "Gender equality in the workforce could lead to more policies that support work-life balance, which in turn could enhance the overall well-being of families and children",
            "However, the overall effect might be more nuanced, as open source could lead to more startups and new businesses that create jobs in different areas",
            "Plus, if the city doesn't have the funds to expand or improve the system, it might lead to overcrowding and poor service, which could have negative effects on the community",
            "This could lead to stronger labor rights and more equitable pay, but it might also cause some tension between management and employees if companies resist the changes",
            "Also, governments would need to create new policies and incentives to support the transition, which might face resistance from traditional automotive industries",
            "This could lead to more job opportunities, but it might also make it harder for businesses to maintain consistent service levels",
            "But if the cuts lead to job losses in certain regions, those areas might suffer economically, increasing inequality instead",
            "Also, if the city invests more in public transport, it could create jobs in construction, maintenance, and operations, which is a positive economic impact",
            "Companies would have to be more transparent about their emissions, which could lead to changes in business practices and consumer preferences",
            "On the other hand, if the pricing is set right, it could encourage innovation and efficiency, which might drive economic growth in the long run",
            "A longer lifespan could mean more people in the workforce for longer, which is good for the economy, but it might also increase the demand for healthcare and retirement services",
            "While open source can create new job opportunities in support, consulting, and contributing to projects, it might also reduce the number of jobs in software development if companies aren't hiring as much due to reduced revenue",
            "This could cause economic instability and increase inequality, as wealthier nations might adapt better than poorer ones"
          ]
        },
        "12": {
          "title": "Cognitive Pausing and Reorientation Prompts",
          "description": "These sentences serve as explicit markers where the reasoning process pauses to internally regroup, reconsider, or re-examine the problem. They signal a deliberate shift from outputting conclusions or explanations to engaging in internal, often metacognitive, processing\u2014such as recalling knowledge, visualizing, or planning the next step. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me try to visualize this,\" and similar variants that indicate a temporary halt for mental recalibration; NOT included are statements that advance reasoning content (e.g., \"I think the answer is...\") or summarize findings. These prompts typically appear at transition points\u2014before a new line of reasoning, after encountering confusion, or when preparing to check or revise prior thoughts.",
          "size": 1245,
          "precision": 1.0,
          "recall": 0.9,
          "accuracy": 0.95,
          "f1": 0.9473684210526316,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think"
          ]
        }
      }
    },
    "14": {
      "accuracy": 0.785,
      "categories": [
        [
          "0",
          "Analogical Mapping and Relational Elaboration",
          "These sentences perform the function of explicitly mapping relationships or attributes between concepts, often by drawing analogies, identifying part-whole or set-member relations, or clarifying category membership. Included are statements that articulate how one item relates to another (e.g., \"A wheel is a part of a car,\" \"A flock is a group of sheep,\" \"A palette is a set of colors used in art\"), or that elaborate on shared features, functions, or structural roles. NOT INCLUDED are sentences that merely list facts, state definitions without relational mapping, or make inferences without explicit analogical or relational comparison. These sentences typically appear during the exploratory or elaborative phase of reasoning, where the model is clarifying or constructing the underlying relationships necessary for problem-solving or analogy completion."
        ],
        [
          "1",
          "Projecting Downstream Consequences and Implications",
          "These sentences serve the function of extrapolating the likely downstream effects, consequences, or broader implications of a given scenario, action, or change. Included are statements that forecast economic, social, environmental, or systemic impacts\u2014often using modal verbs (\"could,\" \"might,\" \"would\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect\"). NOT INCLUDED are sentences that merely describe the current situation, restate facts, or explain mechanisms without extending to future or secondary effects. These sentences typically appear after an initial analysis or explanation, as the reasoner moves from understanding the immediate situation to considering its wider ramifications."
        ],
        [
          "2",
          "Generating Concrete Solution Proposals and Implementation Ideas",
          "This function involves proposing specific, actionable methods, tools, or strategies to address a problem or achieve a goal. Sentences in this category typically introduce possible solutions, techniques, or interventions\u2014often using language like \"maybe,\" \"using,\" \"I can,\" or \"implement\"\u2014and focus on how something could be done in practice. INCLUDED are concrete suggestions for actions, materials, or processes (e.g., \"Maybe using a mesh made from local fibers,\" \"Using glass jars to prevent contamination,\" \"Implement a system to track contributions\"). NOT INCLUDED are abstract theorizing, evaluation of options, or statements that merely identify problems without suggesting a way forward. These sentences usually appear in the middle phase of reasoning, after the problem is understood but before final selection or justification of a solution."
        ],
        [
          "3",
          "Cognitive Pausing and Internal Simulation Initiation",
          "These sentences explicitly mark a pause in the reasoning process to engage in internal deliberation, mental simulation, or visualization before proceeding. They signal the LLM's intent to reflect, reconsider, or mentally model the problem, often using phrases like \"let me think,\" \"let me try to visualize this,\" or \"let me think again.\" This function is included when the sentence serves as a metacognitive cue to initiate or re-initiate active, internal problem-solving (not when actually presenting reasoning steps, conclusions, or summarizing findings); these sentences typically appear at transition points\u2014before a new line of reasoning, when encountering uncertainty, or when needing to clarify or reframe the problem."
        ],
        [
          "4",
          "Metacognitive Uncertainty and Evaluation Statements",
          "These sentences express the model's uncertainty, doubt, or tentative evaluation about a preceding idea, step, or hypothesis. They often include hedging language (\"not sure,\" \"maybe,\" \"that might,\" \"that's a bit of a stretch,\" \"that's tricky\") and serve to signal that the current line of reasoning may be incomplete, questionable, or in need of further scrutiny. INCLUDED are statements that explicitly reflect on the plausibility, correctness, or appropriateness of a thought or approach, often immediately after proposing or considering it. NOT INCLUDED are direct factual assertions, step-by-step calculations, or explicit error corrections; these sentences do not advance the solution directly but instead pause to assess or qualify the reasoning. They typically appear interleaved throughout the reasoning process, especially after a new idea is introduced or when the model is weighing alternatives."
        ],
        [
          "5",
          "Self-Checking and Uncertainty Monitoring",
          "These sentences serve the function of explicitly pausing the reasoning process to question, challenge, or re-examine a just-made inference, assumption, or step. They include expressions of doubt, requests for clarification, or prompts to consider alternative possibilities (e.g., \"But wait, is that correct?\", \"Wait, but are there other possibilities?\", \"But hold on, is that always the case?\"). This category does NOT include initial hypothesis generation, direct evidence gathering, or final conclusions; rather, it is characterized by meta-cognitive reflection and error-checking, typically appearing after a tentative claim or step and before proceeding further in the reasoning chain."
        ],
        [
          "6",
          "Step-by-Step Calculation and Computation Execution",
          "These sentences explicitly carry out arithmetic or algebraic calculations, often breaking down multi-step computations into smaller, sequential operations (e.g., multiplying, dividing, applying formulas, or simplifying expressions). Included are lines where the LLM performs numeric calculations, writes out intermediate results, or evaluates expressions stepwise\u2014sometimes narrating the process (\"Let me calculate that: 2\u00b2 is 4, 4 x 3 is 12...\"). NOT included are sentences that merely state a formula, set up an equation, or discuss the reasoning behind choosing a method; the focus here is on the actual execution of calculations. These sentences typically appear in the middle of reasoning traces, following the setup of a problem and preceding the final answer or interpretation."
        ],
        [
          "7",
          "Enumeration and Calculation of Outcome Spaces",
          "This function involves explicitly identifying, enumerating, or calculating the total number of possible outcomes and/or the number of favorable outcomes relevant to a probability or combinatorial problem. Included are sentences that state or compute these quantities (e.g., \"the total number of possible hands is...,\" \"the number of favorable outcomes is...,\" \"using the combination formula...\"), as well as those that set up the division of favorable by total outcomes to obtain a probability. NOT included are sentences that interpret results, explain underlying concepts, or discuss problem context. These sentences typically appear in the middle stages of reasoning, after the problem is understood and before the final answer or interpretation is given."
        ],
        [
          "8",
          "Geometric Decomposition and Structural Visualization",
          "These sentences perform the function of breaking down complex geometric objects or transformations into their constituent parts, substructures, or cross-sections, often by explicitly describing faces, edges, vertices, folds, or slices. Included are statements that analyze or visualize how a shape is constructed, divided, or transformed\u2014such as identifying the number and type of faces after a cut, the result of folding, or the relationship between parts (e.g., \"each face of the cube is a square,\" \"if I slice it parallel to a face, the cross-section should be a triangle\"). Not included are sentences that merely recall definitions, state final answers, or discuss abstract properties without reference to the object's concrete structure. These sentences typically appear in the middle of reasoning, as the thinker works through the spatial or structural implications of the problem."
        ],
        [
          "9",
          "Final Explicit Answer Articulation",
          "This function consists of sentences where the model explicitly states its final answer or solution after completing its reasoning process. Included are statements that directly present the answer, often prefaced by phrases like \"So, the answer is...\", \"Therefore, the answer should be...\", or \"So, putting it all together, the answer is...\". Not included are intermediate hypotheses, partial conclusions, or summary statements that do not directly and unambiguously present the final answer. These sentences almost always appear at or near the end of a reasoning trace, serving as the model's conclusive response to the original question."
        ],
        [
          "10",
          "Problem Identification and Framing",
          "These sentences explicitly articulate the central question, problem, or task that the reasoning process will address, often rephrasing or clarifying it in the LLM's own words. INCLUDED are statements that set the agenda for reasoning by specifying what needs to be figured out, solved, or understood, frequently using phrases like \"I need to figure out...\" or \"I'm trying to understand...\". NOT INCLUDED are sentences that propose solutions, analyze information, recall relevant knowledge, or summarize conclusions. These sentences almost always appear at or near the very beginning of a reasoning trace, serving as the entry point and orienting the subsequent reasoning steps."
        ],
        [
          "11",
          "Causal Explanation of Underlying Mechanisms",
          "These sentences articulate the causal mechanisms or scientific principles that explain why or how a phenomenon occurs, often linking observable effects to underlying processes (e.g., molecular motion, energy transfer, physical laws). INCLUDED are statements that explicitly describe the process or mechanism responsible for an outcome, often using causal language (\"because,\" \"so,\" \"this happens when,\" \"this causes\"). NOT INCLUDED are mere observations, restatements of facts, predictions, or high-level summaries without mechanistic detail. These sentences typically appear after a phenomenon is introduced and serve as the core explanatory step in the reasoning process."
        ],
        [
          "12",
          "Generating Alternative Hypotheses or Possibilities",
          "This function involves proposing alternative answers, explanations, or interpretations when the solution is uncertain or multiple avenues are plausible. Included are sentences that explicitly introduce new candidate solutions or conceptual angles (often prefaced by \"maybe,\" \"perhaps,\" \"alternatively,\" \"another thought,\" \"another angle,\" \"wait, maybe,\" or \"or perhaps\"), typically in the form of speculative statements. NOT INCLUDED are sentences that evaluate, justify, or select among these options, nor those that summarize, conclude, or restate prior reasoning. These sentences usually appear in the exploratory or divergent phase of reasoning, often after an initial approach has been considered and before a final answer is chosen."
        ],
        [
          "13",
          "Expanding the Scope of Consideration",
          "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or dimensions that may be relevant to the problem or question at hand. Included in this category are statements that signal the deliberate inclusion of new aspects (e.g., economic, ethical, historical, social, technical) for further analysis or reflection, often using phrases like \"I should also consider,\" \"I'm also thinking about,\" or \"I also wonder about.\" This function does not include the initial identification of the main issue, detailed analysis of a single factor, or summary/conclusion statements; rather, it typically appears after some initial reasoning, as the LLM systematically ensures comprehensive coverage by adding further considerations."
        ]
      ],
      "orthogonality": 0.8159351348876953,
      "assigned_fraction": 0.96,
      "category_counts": {
        "0": 4,
        "1": 4,
        "2": 3,
        "3": 2,
        "4": 4,
        "5": 3,
        "6": 5,
        "7": 1,
        "8": 1,
        "9": 5,
        "10": 2,
        "11": 6,
        "12": 6,
        "13": 2,
        "None": 2
      },
      "detailed_results": {
        "0": {
          "title": "Analogical Mapping and Relational Elaboration",
          "description": "These sentences perform the function of explicitly mapping relationships or attributes between concepts, often by drawing analogies, identifying part-whole or set-member relations, or clarifying category membership. Included are statements that articulate how one item relates to another (e.g., \"A wheel is a part of a car,\" \"A flock is a group of sheep,\" \"A palette is a set of colors used in art\"), or that elaborate on shared features, functions, or structural roles. NOT INCLUDED are sentences that merely list facts, state definitions without relational mapping, or make inferences without explicit analogical or relational comparison. These sentences typically appear during the exploratory or elaborative phase of reasoning, where the model is clarifying or constructing the underlying relationships necessary for problem-solving or analogy completion.",
          "size": 1260,
          "precision": 0.825,
          "recall": 0.66,
          "accuracy": 0.76,
          "f1": 0.7333333333333334,
          "examples": [
            "\" A wheel is a part of a car, right",
            "Circle is a 2D shape, Sphere is a 3D object, Square is 2D, Cube is 3D, and Triangle is 2D",
            "\" A tree is a single unit, and a forest is a collection of many trees",
            "A palette is a set of colors used in art, right",
            "Then Bi, which stands for two, like a bicycle has two wheels or a binary system has two parts",
            "Well, seeds are related to plants, agriculture, maybe biodiversity",
            "\" A book is made up of pages, right",
            "A circle isn't a polygon, but a sphere is a 3D version of a circle",
            "A leaf is a part of a tree, right",
            "Wait, another angle: a palette is a tool or medium for displaying colors, and a menu is a tool for displaying food options",
            "Flock is for sheep, galaxy is for stars",
            "\" A symphony is a type of musical composition, and the composer is the person who creates it",
            "An atlas is a book too, but instead of words and meanings, it contains maps",
            "Well, the ocean has waves, tides, currents, maybe coral reefs, but I'm looking for something that's a prominent feature, like a peak is for a mountain",
            "Quad comes after that, which I believe means four, like a quadrilateral in geometry or a quadruped in biology, which is an animal with four legs"
          ]
        },
        "1": {
          "title": "Projecting Downstream Consequences and Implications",
          "description": "These sentences serve the function of extrapolating the likely downstream effects, consequences, or broader implications of a given scenario, action, or change. Included are statements that forecast economic, social, environmental, or systemic impacts\u2014often using modal verbs (\"could,\" \"might,\" \"would\") and causal language (\"lead to,\" \"result in,\" \"cause,\" \"affect\"). NOT INCLUDED are sentences that merely describe the current situation, restate facts, or explain mechanisms without extending to future or secondary effects. These sentences typically appear after an initial analysis or explanation, as the reasoner moves from understanding the immediate situation to considering its wider ramifications.",
          "size": 2339,
          "precision": 0.9876543209876543,
          "recall": 0.8,
          "accuracy": 0.895,
          "f1": 0.8839779005524862,
          "examples": [
            "Higher energy costs could affect industries that are energy-intensive, leading to job losses or reduced production",
            "Plus, having healthier populations globally could lead to better economic outcomes and more stability",
            "Also, governments would need to create new policies and incentives to support the transition, which might face resistance from traditional automotive industries",
            "This could cause economic instability and increase inequality, as wealthier nations might adapt better than poorer ones",
            "Housing markets might see a shift towards more affordable options outside of traditional urban centers, but there could also be challenges in maintaining the economic and social vitality of cities",
            "Combining this with other measures, like improving agricultural practices or investing in renewable energy, could lead to more comprehensive solutions for sustainability",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "Also, if the city invests more in public transport, it could create jobs in construction, maintenance, and operations, which is a positive economic impact",
            "This could lead to stronger labor rights and more equitable pay, but it might also cause some tension between management and employees if companies resist the changes",
            "It might also lead to more localized production and recycling, reducing the need for long-distance transportation of materials",
            "While transitioning to a circular economy might have some upfront costs and challenges, the long-term benefits in terms of resource conservation, reduced pollution, and lower greenhouse gas emissions could be significant",
            "There could be international cooperation needed to create global standards for product design and recycling, which might face resistance from some industries or countries",
            "Implementing policies to reduce meat consumption could be challenging, as it would require changes in subsidies, trade policies, and possibly even international agreements",
            "Plus, a healthier workforce is more attractive to investors and businesses, which can lead to more job creation and economic growth",
            "Companies would have to be more transparent about their emissions, which could lead to changes in business practices and consumer preferences"
          ]
        },
        "2": {
          "title": "Generating Concrete Solution Proposals and Implementation Ideas",
          "description": "This function involves proposing specific, actionable methods, tools, or strategies to address a problem or achieve a goal. Sentences in this category typically introduce possible solutions, techniques, or interventions\u2014often using language like \"maybe,\" \"using,\" \"I can,\" or \"implement\"\u2014and focus on how something could be done in practice. INCLUDED are concrete suggestions for actions, materials, or processes (e.g., \"Maybe using a mesh made from local fibers,\" \"Using glass jars to prevent contamination,\" \"Implement a system to track contributions\"). NOT INCLUDED are abstract theorizing, evaluation of options, or statements that merely identify problems without suggesting a way forward. These sentences usually appear in the middle phase of reasoning, after the problem is understood but before final selection or justification of a solution.",
          "size": 1493,
          "precision": 0.8901098901098901,
          "recall": 0.81,
          "accuracy": 0.855,
          "f1": 0.8481675392670157,
          "examples": [
            "I should also think about how to prevent water from evaporating too quickly, maybe using some kind of cover or misting system",
            "Maybe looking up eco-friendly toys or educational kits could provide more structured ways to teach sustainability",
            "Maybe setting up a small composting area or using worms to break down kitchen scraps",
            "Some apps or tools can help manage stock levels and suggest recipes that use up surplus ingredients",
            "Maybe even making instruments from recycled materials for a band would be fun and educational",
            "Maybe implementing portion control training for chefs and using scales or measuring tools to be more precise",
            "Interactive games that require thinking, like building structures with blocks in a digital environment, could be useful",
            "I can use tape or nails to hang them, creating a DIY sound panel effect",
            "Maybe using manipulatives like blocks or puzzles to make abstract concepts more concrete",
            "I wonder about using unconventional materials, like metal sheets or plastic containers, to create jingles or drones",
            "Managing water and energy efficiently, possibly using automation to monitor and adjust conditions",
            "Using shelves or towers to stack plants could allow me to grow more in a smaller area",
            "Using acoustic panels made from household items, like cardboard covered in fabric, could help",
            "Real-time monitoring of food quality could also help, like sensors that track temperature or freshness",
            "If I can get the local community involved, maybe through workshops or shared produce, it could create a more resilient food network"
          ]
        },
        "3": {
          "title": "Cognitive Pausing and Internal Simulation Initiation",
          "description": "These sentences explicitly mark a pause in the reasoning process to engage in internal deliberation, mental simulation, or visualization before proceeding. They signal the LLM's intent to reflect, reconsider, or mentally model the problem, often using phrases like \"let me think,\" \"let me try to visualize this,\" or \"let me think again.\" This function is included when the sentence serves as a metacognitive cue to initiate or re-initiate active, internal problem-solving (not when actually presenting reasoning steps, conclusions, or summarizing findings); these sentences typically appear at transition points\u2014before a new line of reasoning, when encountering uncertainty, or when needing to clarify or reframe the problem.",
          "size": 1317,
          "precision": 0.8382352941176471,
          "recall": 0.57,
          "accuracy": 0.73,
          "f1": 0.6785714285714286,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think again"
          ]
        },
        "4": {
          "title": "Metacognitive Uncertainty and Evaluation Statements",
          "description": "These sentences express the model's uncertainty, doubt, or tentative evaluation about a preceding idea, step, or hypothesis. They often include hedging language (\"not sure,\" \"maybe,\" \"that might,\" \"that's a bit of a stretch,\" \"that's tricky\") and serve to signal that the current line of reasoning may be incomplete, questionable, or in need of further scrutiny. INCLUDED are statements that explicitly reflect on the plausibility, correctness, or appropriateness of a thought or approach, often immediately after proposing or considering it. NOT INCLUDED are direct factual assertions, step-by-step calculations, or explicit error corrections; these sentences do not advance the solution directly but instead pause to assess or qualify the reasoning. They typically appear interleaved throughout the reasoning process, especially after a new idea is introduced or when the model is weighing alternatives.",
          "size": 1875,
          "precision": 0.6951219512195121,
          "recall": 0.57,
          "accuracy": 0.66,
          "f1": 0.6263736263736263,
          "examples": [
            "Hmm, that could make sense, but I'm not sure if that's the intended answer",
            "That makes sense, but I'm not sure if that's the whole story",
            "Hmm, that's a bit of a stretch, but maybe",
            "Hmm, not sure if that's the best fit",
            "Hmm, that's a bit of a stretch",
            "I'm not sure if that's accurate, though",
            "That sounds positive, but I'm not sure how realistic it is",
            "Hmm, that's a bit ambiguous",
            "Hmm, that seems correct",
            "Hmm, that might not be the case",
            "Hmm, that might be a bit complicated",
            "Hmm, that might work",
            "Hmm, that doesn't seem consistent",
            "Hmm, maybe that's not the way",
            "Hmm, that might fit"
          ]
        },
        "5": {
          "title": "Self-Checking and Uncertainty Monitoring",
          "description": "These sentences serve the function of explicitly pausing the reasoning process to question, challenge, or re-examine a just-made inference, assumption, or step. They include expressions of doubt, requests for clarification, or prompts to consider alternative possibilities (e.g., \"But wait, is that correct?\", \"Wait, but are there other possibilities?\", \"But hold on, is that always the case?\"). This category does NOT include initial hypothesis generation, direct evidence gathering, or final conclusions; rather, it is characterized by meta-cognitive reflection and error-checking, typically appearing after a tentative claim or step and before proceeding further in the reasoning chain.",
          "size": 680,
          "precision": 0.7444444444444445,
          "recall": 0.67,
          "accuracy": 0.72,
          "f1": 0.7052631578947369,
          "examples": [
            "But wait, is that all",
            "But wait, is that correct",
            "But wait, is that all",
            "Wait, but how does that translate to heat",
            "But wait, is that all",
            "But wait, is that accurate",
            "But wait, is that all",
            "Wait, but how do I actually test this",
            "Wait, but how does this actually affect the temperature",
            "Wait, but is there another possibility",
            "But wait, is that correct",
            "But wait, does that work here",
            "But wait, is that correct",
            "Wait, is that right",
            "Wait, how does that work exactly"
          ]
        },
        "6": {
          "title": "Step-by-Step Calculation and Computation Execution",
          "description": "These sentences explicitly carry out arithmetic or algebraic calculations, often breaking down multi-step computations into smaller, sequential operations (e.g., multiplying, dividing, applying formulas, or simplifying expressions). Included are lines where the LLM performs numeric calculations, writes out intermediate results, or evaluates expressions stepwise\u2014sometimes narrating the process (\"Let me calculate that: 2\u00b2 is 4, 4 x 3 is 12...\"). NOT included are sentences that merely state a formula, set up an equation, or discuss the reasoning behind choosing a method; the focus here is on the actual execution of calculations. These sentences typically appear in the middle of reasoning traces, following the setup of a problem and preceding the final answer or interpretation.",
          "size": 2754,
          "precision": 1.0,
          "recall": 0.69,
          "accuracy": 0.845,
          "f1": 0.8165680473372781,
          "examples": [
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "Multiplying them together: 4 * 9 = 36, and 36 * 5 = 180",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "First, 13*7=91, so 101 - 91=10, so 101 \u2261 10 mod 13",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "Hmm, 56 times 17 is 952, and 56 times 18 is 1008",
            "So, 120 / (2 * 6) = 120 / 12 = 10",
            "First, 31 * 32 = 992  \nThen, 992 * 63",
            "First, let's calculate the numerator: 12 \u00d7 11 is 132, 132 \u00d7 10 is 1320, 1320 \u00d7 9 is 11880, and 11880 \u00d7 8 is 95040",
            ") = (15 * 14) / 2 = 105"
          ]
        },
        "7": {
          "title": "Enumeration and Calculation of Outcome Spaces",
          "description": "This function involves explicitly identifying, enumerating, or calculating the total number of possible outcomes and/or the number of favorable outcomes relevant to a probability or combinatorial problem. Included are sentences that state or compute these quantities (e.g., \"the total number of possible hands is...,\" \"the number of favorable outcomes is...,\" \"using the combination formula...\"), as well as those that set up the division of favorable by total outcomes to obtain a probability. NOT included are sentences that interpret results, explain underlying concepts, or discuss problem context. These sentences typically appear in the middle stages of reasoning, after the problem is understood and before the final answer or interpretation is given.",
          "size": 1026,
          "precision": 0.9736842105263158,
          "recall": 0.37,
          "accuracy": 0.68,
          "f1": 0.536231884057971,
          "examples": [
            "So, the number of favorable outcomes is C(15, 3), and the total number of possible outcomes when choosing any 3 chocolates is C(20, 3)",
            "Finally, to find the probability, I divide the number of favorable outcomes by the total number of possible outcomes: 6 \u00f7 36 = 1/6",
            "So, I need to calculate the number of favorable outcomes divided by the total number of possible outcomes",
            "To find the probability, I divide the number of favorable outcomes by the total number of possible outcomes: 15 \u00f7 36, which simplifies to 5/12",
            "So, the total number of possible 5-card hands is C(52, 5), which is calculated as 52",
            "The total number of possible 5-card hands is calculated using the combination formula: C(52, 5)",
            "Finally, the probability of picking 2 socks of the same color is the number of favorable outcomes divided by the total number of possible outcomes, which is 49/153",
            "The number of ways to arrange these three letters is given by the number of permutations of 3 distinct items, which is 3",
            "So, I think I should use combinations to calculate the number of possible 5-card hands and the number of favorable hands (those with exactly one pair)",
            "Since there are 100 marbles, the number of possible combinations is calculated using the combination formula, which gives me 4,950 possible pairs",
            "Finally, to find the probability of getting exactly 2 heads, I divide the number of favorable outcomes by the total number of possible outcomes",
            "So, for four letters, the total number of permutations is 4",
            "So, in this case, the total number of possible outcomes is the number of ways to choose 6 numbers from 49",
            "Finally, to find the probability, I'll divide the number of favorable outcomes by the total number of possible outcomes: 180 / 220",
            "So, calculating the total number of possible outcomes: C(49, 6)"
          ]
        },
        "8": {
          "title": "Geometric Decomposition and Structural Visualization",
          "description": "These sentences perform the function of breaking down complex geometric objects or transformations into their constituent parts, substructures, or cross-sections, often by explicitly describing faces, edges, vertices, folds, or slices. Included are statements that analyze or visualize how a shape is constructed, divided, or transformed\u2014such as identifying the number and type of faces after a cut, the result of folding, or the relationship between parts (e.g., \"each face of the cube is a square,\" \"if I slice it parallel to a face, the cross-section should be a triangle\"). Not included are sentences that merely recall definitions, state final answers, or discuss abstract properties without reference to the object's concrete structure. These sentences typically appear in the middle of reasoning, as the thinker works through the spatial or structural implications of the problem.",
          "size": 1415,
          "precision": 0.9753086419753086,
          "recall": 0.79,
          "accuracy": 0.885,
          "f1": 0.8729281767955802,
          "examples": [
            "Each face of the cube is a square, and if I connect the center to all four vertices of a face, that should form a square pyramid, right",
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "But folding along three lines would divide the hexagon into six smaller triangles, each of which would become a face of the 3D shape",
            "If I take a tetrahedron and make a slice parallel to one of its triangular faces, the intersection of the slicing plane with the tetrahedron should form a new shape",
            "For example, a regular tetrahedron has six planes of symmetry, each passing through a vertex and the midpoint of the opposite face",
            "If I connect midpoints of edges, each face of the tetrahedron, which is a triangle, will have its midpoints connected to form a smaller triangle",
            "So, for a tetrahedron with six edges, the cross-section should be a hexagon, right",
            "Wait, another way to think about it: the cube has 6 faces, each face is a square, and connecting the center to each vertex of a face creates a square pyramid on that face",
            "So, each fold would create a dihedral angle between the two halves of the hexagon",
            "The original hexagon has six edges, and when folded, each edge might become an edge of the 3D shape",
            "If I take a regular hexagon and fold along each of the three lines connecting opposite vertices, each fold would bring two opposite sides together",
            "If I take one face of the cube, say the top face, and connect the center to all four of its vertices, that should form a square pyramid on top of the cube",
            "In this case, the center of the cube would be the apex, and each face of the pyramid would be a triangle connecting the center to one of the cube's edges or something like that",
            "In a regular octahedron, the angle between any two edges meeting at a vertex is the same"
          ]
        },
        "9": {
          "title": "Final Explicit Answer Articulation",
          "description": "This function consists of sentences where the model explicitly states its final answer or solution after completing its reasoning process. Included are statements that directly present the answer, often prefaced by phrases like \"So, the answer is...\", \"Therefore, the answer should be...\", or \"So, putting it all together, the answer is...\". Not included are intermediate hypotheses, partial conclusions, or summary statements that do not directly and unambiguously present the final answer. These sentences almost always appear at or near the end of a reasoning trace, serving as the model's conclusive response to the original question.",
          "size": 1068,
          "precision": 0.9523809523809523,
          "recall": 0.2,
          "accuracy": 0.595,
          "f1": 0.3305785123966942,
          "examples": [
            "So, the answer would be trees",
            "So, the answer should be 6",
            "So, the answer is tree",
            "So, the answer is tree",
            "So, the answer should be a triangle",
            "So, the answer is silence",
            "So, the answer should be \"author",
            "So, the answer should be \"maps",
            "So, the answer should be Jupiter",
            "So, the answer is \"body",
            "So, the answer is \"body",
            "So, the answer should be building",
            "So, the answer would be \"body",
            "So, the answer should be a cone",
            "So, yeah, the answer should be \"writer"
          ]
        },
        "10": {
          "title": "Problem Identification and Framing",
          "description": "These sentences explicitly articulate the central question, problem, or task that the reasoning process will address, often rephrasing or clarifying it in the LLM's own words. INCLUDED are statements that set the agenda for reasoning by specifying what needs to be figured out, solved, or understood, frequently using phrases like \"I need to figure out...\" or \"I'm trying to understand...\". NOT INCLUDED are sentences that propose solutions, analyze information, recall relevant knowledge, or summarize conclusions. These sentences almost always appear at or near the very beginning of a reasoning trace, serving as the entry point and orienting the subsequent reasoning steps.",
          "size": 1242,
          "precision": 0.9411764705882353,
          "recall": 0.64,
          "accuracy": 0.8,
          "f1": 0.7619047619047621,
          "examples": [
            "Okay, so I need to figure out how temperature affects the speed of chemical reactions",
            "Okay, so I need to figure out how air pressure affects weather patterns",
            "Okay, so I need to figure out how artificial intelligence affects different sectors of the economy",
            "Okay, so I need to figure out how sound travels through different mediums",
            "Okay, so I need to figure out how the greenhouse effect influences Earth's temperature",
            "Okay, so I'm trying to figure out how introducing wolves into an ecosystem would affect the plant population",
            "Okay, so I need to figure out the systemic impact of vertical farming in major cities",
            "Okay, so I need to figure out how pressure affects the boiling point of water",
            "Okay, so I need to figure out how the moon affects ocean tides",
            "Okay, so I need to figure out how cellular respiration produces energy",
            "Okay, so I need to figure out how introducing a new predator species would affect an ecosystem's food chain",
            "Okay, so I'm trying to figure out how automated vehicles might affect transportation and urban planning",
            "Okay, so I need to figure out the systemic effects of implementing global carbon pricing",
            "Okay, so I need to figure out how to teach children about sustainability through play",
            "Okay, so I'm trying to understand how gravity affects objects of different masses"
          ]
        },
        "11": {
          "title": "Causal Explanation of Underlying Mechanisms",
          "description": "These sentences articulate the causal mechanisms or scientific principles that explain why or how a phenomenon occurs, often linking observable effects to underlying processes (e.g., molecular motion, energy transfer, physical laws). INCLUDED are statements that explicitly describe the process or mechanism responsible for an outcome, often using causal language (\"because,\" \"so,\" \"this happens when,\" \"this causes\"). NOT INCLUDED are mere observations, restatements of facts, predictions, or high-level summaries without mechanistic detail. These sentences typically appear after a phenomenon is introduced and serve as the core explanatory step in the reasoning process.",
          "size": 1571,
          "precision": 0.9259259259259259,
          "recall": 0.75,
          "accuracy": 0.845,
          "f1": 0.8287292817679557,
          "examples": [
            "When materials get hotter, their conductivity might decrease because the atoms vibrate more, which could interfere with the electrons' movement",
            "More dense mediums, like solids, allow sound to travel faster because the particles are closer together, so the energy transfer is quicker",
            "Less dense mediums, like gases, slow down the sound because the particles are farther apart, making the transfer of energy take longer",
            "This happens because the salt particles (ions, actually) increase the solution's vapor pressure, requiring a higher temperature for the liquid to reach its boiling point",
            "Maybe it's because the electrons in metals can move more freely, allowing heat to transfer quickly, while in non-metals, the electrons are held more tightly, so less heat transfer",
            "This affects how objects float because the density of the water itself can change the buoyant force",
            "These waves are absorbed by the water, which then generates heat through friction",
            "So, the boiling point increases because more energy (higher temperature) is required to turn the liquid into gas when the surrounding pressure is higher",
            "So, heating makes the gas molecules move faster, increasing the pressure, which makes the balloon expand",
            "When air rises in a low-pressure area, it expands and cools, which can lead to the formation of clouds and precipitation",
            "So, the sound wave would cause the liquid particles to move, creating compression and rarefaction as well",
            "Maybe higher temperatures speed up decomposition because the molecules move faster and react more quickly",
            "I think it's because when the external pressure is higher, the molecules of water need more energy to overcome that pressure and become vapor",
            "So, the molecular size and structure contribute to the higher viscosity",
            "That makes sense because thermal energy can cause atomic vibrations, which might prevent the electrons from maintaining their aligned spins"
          ]
        },
        "12": {
          "title": "Generating Alternative Hypotheses or Possibilities",
          "description": "This function involves proposing alternative answers, explanations, or interpretations when the solution is uncertain or multiple avenues are plausible. Included are sentences that explicitly introduce new candidate solutions or conceptual angles (often prefaced by \"maybe,\" \"perhaps,\" \"alternatively,\" \"another thought,\" \"another angle,\" \"wait, maybe,\" or \"or perhaps\"), typically in the form of speculative statements. NOT INCLUDED are sentences that evaluate, justify, or select among these options, nor those that summarize, conclude, or restate prior reasoning. These sentences usually appear in the exploratory or divergent phase of reasoning, often after an initial approach has been considered and before a final answer is chosen.",
          "size": 940,
          "precision": 0.941747572815534,
          "recall": 0.97,
          "accuracy": 0.955,
          "f1": 0.9556650246305418,
          "examples": [
            "Wait, maybe it's something like a shadow",
            "Or perhaps it's something like a flag",
            "Alternatively, maybe it's something else",
            "Alternatively, maybe it's something like a shadow",
            "Alternatively, maybe it's a cipher or a code",
            "Alternatively, maybe it's a church",
            "Alternatively, maybe it's a mailbox",
            "Alternatively, maybe it's about the letters",
            "Maybe it's something like memories",
            "Alternatively, maybe it's a church",
            "Wait, maybe it's something more abstract",
            "Maybe it's a different approach",
            "Another angle: maybe it's something like a story or a rumor",
            "Wait, maybe it's a piano",
            "Another thought: maybe it's something like a leaf"
          ]
        },
        "13": {
          "title": "Expanding the Scope of Consideration",
          "description": "These sentences serve the cognitive function of broadening the reasoning process by explicitly introducing additional factors, perspectives, or dimensions that may be relevant to the problem or question at hand. Included in this category are statements that signal the deliberate inclusion of new aspects (e.g., economic, ethical, historical, social, technical) for further analysis or reflection, often using phrases like \"I should also consider,\" \"I'm also thinking about,\" or \"I also wonder about.\" This function does not include the initial identification of the main issue, detailed analysis of a single factor, or summary/conclusion statements; rather, it typically appears after some initial reasoning, as the LLM systematically ensures comprehensive coverage by adding further considerations.",
          "size": 1882,
          "precision": 0.9206349206349206,
          "recall": 0.58,
          "accuracy": 0.765,
          "f1": 0.7116564417177913,
          "examples": [
            "I'm also thinking about the economic implications",
            "I should also consider the timeline",
            "I should also consider the economic impact",
            "I also think about the concept of fear",
            "I'm also thinking about the physics involved",
            "I'm also thinking about the impact on businesses",
            "I should also consider the legal aspects",
            "I should also think about the economic implications",
            "I'm also thinking about the economic impact",
            "I also think about technology",
            "I'm also considering the concept of thermal equilibrium",
            "I'm also thinking about the overall economy",
            "I'm also thinking about the role of governments",
            "I should also consider the path",
            "Another thought is about the environment"
          ]
        }
      }
    },
    "15": {
      "accuracy": 0.7573333333333334,
      "categories": [
        [
          "0",
          "Stepwise Calculation and Intermediate Computation Reporting",
          "These sentences explicitly walk through individual arithmetic or algebraic steps, often showing intermediate results of calculations (e.g., \"8*7 is 56, minus 5 is 51, minus 6 is 45\"). This function includes breaking down complex expressions into smaller operations, converting fractions, or modular reductions, and reporting the result of each sub-step. It does NOT include stating the final answer, setting up equations, or discussing problem-solving strategies; it is focused solely on narrating the execution of calculations. These sentences typically appear in the middle of reasoning traces, immediately after a plan is set and before a final answer is given, serving to transparently document the computational process."
        ],
        [
          "1",
          "Expression of Uncertainty or Tentativeness",
          "These sentences explicitly signal the model's uncertainty, lack of confidence, or incomplete knowledge regarding a preceding claim, inference, or step in the reasoning process. Included are statements that hedge, qualify, or express doubt about the correctness, completeness, or applicability of an answer, pattern, or approach (e.g., \"But I'm not sure if that's the case,\" \"I'm not entirely confident,\" \"But I'm not sure if I'm missing anything\"). Not included are sentences that merely state facts, make direct inferences, or ask clarifying questions without expressing uncertainty. These expressions typically appear after a proposed answer, explanation, or reasoning step, serving to qualify or temper the preceding assertion."
        ],
        [
          "2",
          "Consequence and Implication Generation",
          "These sentences serve the cognitive function of projecting possible consequences, implications, or downstream effects of a given scenario, action, or policy. They typically use conditional or causal language (\"if... then...\", \"this could lead to...\", \"might result in...\") to explore what might happen as a result of a change, event, or decision. This category includes statements that hypothesize both positive and negative outcomes, but does NOT include mere descriptions of the current state, explanations of mechanisms, or evaluations of desirability; it is focused specifically on forward-looking, scenario-based reasoning. These sentences often appear after an initial analysis or explanation, as the reasoner explores the ramifications of their findings."
        ],
        [
          "3",
          "Generating and Enumerating Additional Considerations",
          "These sentences serve the function of explicitly generating, enumerating, or flagging additional factors, perspectives, or variables that should be taken into account during reasoning. This includes surfacing new dimensions (e.g., economic, environmental, logistical, ethical, historical) or specific aspects not yet discussed, often using phrases like \"I should also consider,\" \"I'm also thinking about,\" or \"Another point is.\" This category does NOT include sentences that analyze, evaluate, or elaborate on these factors in detail\u2014only those that introduce or list them as further considerations. Such sentences typically appear after initial reasoning steps, as the thinker broadens the scope of analysis or ensures comprehensiveness."
        ],
        [
          "4",
          "Local Consistency and Error-Checking Interruptions",
          "These sentences serve as explicit, in-process checks where the reasoner pauses to question, challenge, or re-examine the immediate validity, completeness, or applicability of their preceding step or assumption. Included are brief, often interjectional queries (e.g., \"But wait, is that right?\", \"Wait, but are there other possibilities?\") that signal uncertainty, possible oversight, or the need to consider alternatives before proceeding. Not included are initial problem restatements, final answer justifications, or broad strategic planning; these interruptions typically appear mid-reasoning, immediately after a claim or inference, and function to catch local errors, oversights, or missed cases in real time."
        ],
        [
          "5",
          "Predictive Inference of Structural or Geometric Outcomes",
          "These sentences articulate the expected result of a specific geometric operation (such as folding, slicing, connecting points, or rotating) on a shape or figure, often using conditional or inferential language (\"if I... then...,\" \"so, the cross-section should be...,\" \"that means...\"). Included are statements that deduce the resulting structure, shape, or configuration directly from a described manipulation, focusing on the transformation's outcome rather than the process or justification. Not included are sentences that merely describe the operation itself, provide background knowledge, or justify why the outcome occurs; these sentences typically appear after an operation is proposed and before or as part of the answer synthesis."
        ],
        [
          "6",
          "Quantitative Synthesis and Final Calculation Statements",
          "These sentences perform the explicit calculation or synthesis step that combines previously established quantities (e.g., counts, probabilities, combinatorial terms) to produce a final numerical result or formula. Included are statements that multiply, add, divide, or otherwise combine computed values to yield the answer to a subproblem or the overall problem\u2014especially those that state the final probability, count, or solution, often using phrases like \"therefore,\" \"so,\" \"finally,\" or \"to find the probability.\" Not included are sentences that merely set up the problem, define variables, explain reasoning, or describe intermediate steps without actually performing the final calculation. These statements typically appear near the end of a reasoning segment or just before the final answer is presented."
        ],
        [
          "7",
          "Stating the Final Answer or Conclusion",
          "These sentences explicitly articulate the final answer, solution, or logical conclusion reached after the reasoning process. They typically synthesize prior analysis, often using phrases like \"So, the answer is...\", \"Therefore, the answer is...\", or \"In conclusion...\". This category includes only those statements that directly present the resolved outcome or main inference, and does NOT include intermediate steps, hypothesis generation, or summary of evidence. These sentences almost always appear at or near the end of a reasoning trace, serving as the capstone to the preceding thought process."
        ],
        [
          "8",
          "Stating the Predicted Next Element in a Sequence",
          "This function involves explicitly identifying the next item, term, or element in a given sequence or pattern, based on prior analysis or pattern recognition. Included are sentences that directly state what comes next (e.g., \"So the next term is FIFTH,\" \"Therefore, the next letter is H\"), often using phrases like \"so,\" \"therefore,\" or \"following this pattern.\" Not included are sentences that describe the pattern, hypothesize about possible continuations, or explain reasoning without directly naming the next element. These sentences typically appear at or near the conclusion of a sequence reasoning process, serving as the final answer or prediction."
        ],
        [
          "9",
          "Hypothetical Scenario Testing and Conditional Outcome Analysis",
          "This function involves the reasoner proposing specific hypothetical actions, scenarios, or conditional steps (\"If I take the goat first...\", \"But if the murder happened in the center...\") and then logically deducing the consequences or outcomes of those scenarios. Included are sentences that explicitly set up a possible situation or sequence and analyze what would follow, often using \"if,\" \"then,\" \"but,\" or \"so\" to connect the condition and its result. NOT INCLUDED are general statements of fact, definitions, or summaries of the problem; this category is focused on the active exploration of possible moves, cases, or outcomes within the reasoning process. These sentences typically appear in the middle phase of reasoning, as the reasoner tests and eliminates or validates possible solutions or explanations."
        ],
        [
          "10",
          "Causal Explanation and Mechanistic Reasoning",
          "These sentences articulate the underlying cause-and-effect relationships or mechanisms that explain why a phenomenon occurs, often linking observed facts to fundamental principles (e.g., \"because,\" \"so,\" \"this happens because\"). INCLUDED are statements that explicitly connect an outcome to its cause, describe the process by which an effect arises, or clarify the mechanism driving a result. NOT INCLUDED are mere observations, restatements of facts, procedural steps, or predictions without causal linkage. These sentences typically appear after an initial observation or fact and serve to deepen understanding by providing the \"why\" or \"how\" behind a result, often forming the core explanatory step in the reasoning process."
        ],
        [
          "11",
          "Problem Identification and Task Framing",
          "These sentences serve to explicitly identify, restate, or frame the main problem, question, or task that the reasoning process will address. They typically appear at the very beginning of a reasoning trace, marking the transition from prompt to active reasoning. Included are statements that paraphrase the problem, clarify what needs to be figured out, or set the scope of inquiry (e.g., \"Okay, so I need to figure out...,\" \"Okay, so I have this problem...\"). Not included are sentences that begin the analysis, propose solutions, recall background knowledge, or reflect on possible answers\u2014these occur after the initial problem framing."
        ],
        [
          "12",
          "Generating Alternative Hypotheses or Solution Paths",
          "These sentences serve the function of proposing alternative explanations, hypotheses, or solution strategies when the initial line of reasoning is uncertain, incomplete, or potentially incorrect. Included in this category are explicit suggestions of other possible answers, approaches, or interpretations (e.g., \"Maybe it's something else,\" \"Alternatively, maybe it's about the letters,\" \"Or perhaps it's a different formula altogether\"). NOT INCLUDED are sentences that merely express doubt, summarize, or confirm a single solution without proposing an alternative. These sentences typically appear after an initial hypothesis has been considered, marking a branching point in the reasoning process where the LLM explores other possibilities before converging on a final answer."
        ],
        [
          "13",
          "Local Evaluation of Candidate Solutions or Steps",
          "These sentences serve the function of locally evaluating the plausibility, correctness, or usefulness of a just-considered candidate answer, inference, or approach within the reasoning process. Included are brief, often hedged judgments (e.g., \"That makes sense,\" \"That's too high,\" \"So that's not it\") that accept, reject, or express uncertainty about a specific step, option, or line of reasoning. Not included are initial proposals, detailed explanations, or final summary conclusions\u2014these sentences typically appear immediately after a candidate is generated or considered, providing rapid feedback before proceeding to the next step."
        ],
        [
          "14",
          "Metacognitive Prompting for Reconsideration or Reanalysis",
          "These sentences explicitly signal the LLM's intent to pause, reconsider, or re-examine the current line of reasoning, often in response to uncertainty, ambiguity, or the need for deeper analysis. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me think differently,\" and similar variants, which serve as metacognitive markers indicating a deliberate cognitive shift\u2014such as re-evaluating assumptions, exploring alternative approaches, or clarifying understanding. This category does NOT include substantive reasoning steps, calculations, or explanations themselves; it is limited to the self-directed prompts that precede or initiate such processes. These sentences typically appear at transition points within reasoning traces, especially when the model is about to revisit, revise, or branch its reasoning strategy."
        ]
      ],
      "orthogonality": 0.8022577166557312,
      "assigned_fraction": 0.84,
      "category_counts": {
        "0": 5,
        "1": 3,
        "2": 7,
        "3": 2,
        "4": 1,
        "5": 0,
        "6": 2,
        "7": 0,
        "8": 0,
        "9": 1,
        "10": 10,
        "11": 3,
        "12": 1,
        "13": 2,
        "14": 5,
        "None": 8
      },
      "detailed_results": {
        "0": {
          "title": "Stepwise Calculation and Intermediate Computation Reporting",
          "description": "These sentences explicitly walk through individual arithmetic or algebraic steps, often showing intermediate results of calculations (e.g., \"8*7 is 56, minus 5 is 51, minus 6 is 45\"). This function includes breaking down complex expressions into smaller operations, converting fractions, or modular reductions, and reporting the result of each sub-step. It does NOT include stating the final answer, setting up equations, or discussing problem-solving strategies; it is focused solely on narrating the execution of calculations. These sentences typically appear in the middle of reasoning traces, immediately after a plan is set and before a final answer is given, serving to transparently document the computational process.",
          "size": 1629,
          "precision": 0.9534883720930233,
          "recall": 0.41,
          "accuracy": 0.695,
          "f1": 0.5734265734265734,
          "examples": [
            "Let's see: 8*7 is 56, minus 5 is 51, minus 6 is 45",
            "Let's see: 6^2 is 36, plus 5 is 41, minus 7 is 34, minus 8 is 26",
            "Wait, no, 9 - 7 + 3 is 5, so 25 - 5 = 20, which is not 24",
            "But if I do something like (5 * 5) * (5 + (5 / 5)), let's see: 5/5 is 1, so 5 + 1 is 6, and 5*5 is 25, so 25*6 is 150",
            "Let's calculate that: 5+7 is 12, 6+8 is 14, 12*14 is 168",
            "So, 3/6 + 2/6 + 1/6 = 6/6 = 1",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "Let's see, 1/2 is 3/6, 1/3 is 2/6, and 1/6 is 1/6",
            "8*6 is 48, minus 7 is 41, minus 5 is 36",
            "So, 4/12 + 3/12 + 1/12 = 8/12 = 2/3",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "Adding them up: 1/3 is 4/12, 1/4 is 3/12, and 1/12 is 1/12",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "9 - 5 = 4, and 7 - 3 = 4"
          ]
        },
        "1": {
          "title": "Expression of Uncertainty or Tentativeness",
          "description": "These sentences explicitly signal the model's uncertainty, lack of confidence, or incomplete knowledge regarding a preceding claim, inference, or step in the reasoning process. Included are statements that hedge, qualify, or express doubt about the correctness, completeness, or applicability of an answer, pattern, or approach (e.g., \"But I'm not sure if that's the case,\" \"I'm not entirely confident,\" \"But I'm not sure if I'm missing anything\"). Not included are sentences that merely state facts, make direct inferences, or ask clarifying questions without expressing uncertainty. These expressions typically appear after a proposed answer, explanation, or reasoning step, serving to qualify or temper the preceding assertion.",
          "size": 1132,
          "precision": 0.7866666666666666,
          "recall": 0.59,
          "accuracy": 0.715,
          "f1": 0.6742857142857143,
          "examples": [
            "But I'm not sure if I missed anything",
            "I'm not sure if that's accurate, though",
            "But I'm not entirely sure about the duration",
            "But I'm not sure about that",
            "I'm not sure, but I think that's possible",
            "But I'm not sure if that's a significant factor",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the right approach",
            "But I'm not sure if that's the intended answer",
            "I'm not entirely sure about all the details, but I think this is the general idea",
            "But I'm not entirely sure",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "I'm not entirely sure about that part, though"
          ]
        },
        "2": {
          "title": "Consequence and Implication Generation",
          "description": "These sentences serve the cognitive function of projecting possible consequences, implications, or downstream effects of a given scenario, action, or policy. They typically use conditional or causal language (\"if... then...\", \"this could lead to...\", \"might result in...\") to explore what might happen as a result of a change, event, or decision. This category includes statements that hypothesize both positive and negative outcomes, but does NOT include mere descriptions of the current state, explanations of mechanisms, or evaluations of desirability; it is focused specifically on forward-looking, scenario-based reasoning. These sentences often appear after an initial analysis or explanation, as the reasoner explores the ramifications of their findings.",
          "size": 3278,
          "precision": 0.9090909090909091,
          "recall": 0.6,
          "accuracy": 0.77,
          "f1": 0.7228915662650602,
          "examples": [
            "Plus, if the city doesn't have the funds to expand or improve the system, it might lead to overcrowding and poor service, which could have negative effects on the community",
            "This could lead to more job opportunities, but it might also make it harder for businesses to maintain consistent service levels",
            "But then, if the system is struggling to handle the increased demand, there might be more delays or breakdowns, which could make it harder for people to get to work on time",
            "This could lead to stronger labor rights and more equitable pay, but it might also cause some tension between management and employees if companies resist the changes",
            "On the other hand, if the pricing is set right, it could encourage innovation and efficiency, which might drive economic growth in the long run",
            "Also, governments would need to create new policies and incentives to support the transition, which might face resistance from traditional automotive industries",
            "But if the cuts lead to job losses in certain regions, those areas might suffer economically, increasing inequality instead",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "If demand drops, maybe this innovation would slow down, but it's also possible that companies would invest more in alternative proteins to meet the new demand",
            "Plus, having healthier populations globally could lead to better economic outcomes and more stability",
            "It might also lead to more localized production and recycling, reducing the need for long-distance transportation of materials",
            "This could cause economic instability and increase inequality, as wealthier nations might adapt better than poorer ones",
            "This could affect urban planning as well, maybe by reducing the need for large distribution centers near cities if goods can be delivered more efficiently",
            "If parents have an extra day off, they might need to arrange for more child care, which could increase demand for services and possibly lead to higher costs or changes in school schedules",
            "For example, increased workforce participation due to universal childcare could lead to higher economic growth, which might indirectly support better funding for early childhood development programs"
          ]
        },
        "3": {
          "title": "Generating and Enumerating Additional Considerations",
          "description": "These sentences serve the function of explicitly generating, enumerating, or flagging additional factors, perspectives, or variables that should be taken into account during reasoning. This includes surfacing new dimensions (e.g., economic, environmental, logistical, ethical, historical) or specific aspects not yet discussed, often using phrases like \"I should also consider,\" \"I'm also thinking about,\" or \"Another point is.\" This category does NOT include sentences that analyze, evaluate, or elaborate on these factors in detail\u2014only those that introduce or list them as further considerations. Such sentences typically appear after initial reasoning steps, as the thinker broadens the scope of analysis or ensures comprehensiveness.",
          "size": 1622,
          "precision": 0.9024390243902439,
          "recall": 0.74,
          "accuracy": 0.83,
          "f1": 0.8131868131868132,
          "examples": [
            "I should also consider the path",
            "I should also consider the timeline",
            "Another point is the cost",
            "Another thought is about the environment",
            "I'm also thinking about the impact on businesses",
            "I should also consider the economic impact",
            "I also wonder about the delivery",
            "I'm also thinking about the economic implications",
            "Lastly, I'm considering the practical challenges",
            "Wait, another idea: 5",
            "Another thing to consider is the impact on tourism",
            "I should also think about the plant's age",
            "I should also consider the context",
            "I should also consider the impact on employment",
            "I also wonder about the societal effects"
          ]
        },
        "4": {
          "title": "Local Consistency and Error-Checking Interruptions",
          "description": "These sentences serve as explicit, in-process checks where the reasoner pauses to question, challenge, or re-examine the immediate validity, completeness, or applicability of their preceding step or assumption. Included are brief, often interjectional queries (e.g., \"But wait, is that right?\", \"Wait, but are there other possibilities?\") that signal uncertainty, possible oversight, or the need to consider alternatives before proceeding. Not included are initial problem restatements, final answer justifications, or broad strategic planning; these interruptions typically appear mid-reasoning, immediately after a claim or inference, and function to catch local errors, oversights, or missed cases in real time.",
          "size": 791,
          "precision": 0.8607594936708861,
          "recall": 0.68,
          "accuracy": 0.785,
          "f1": 0.7597765363128492,
          "examples": [
            "But wait, is that correct",
            "But wait, is that all",
            "But wait, is that all",
            "But wait, is that correct",
            "But wait, is that all",
            "But wait, is that accurate",
            "But wait, is that all",
            "But wait, is that correct",
            "But wait, is that the case",
            "But wait, does that work here",
            "Wait, but is there another possibility",
            "Wait, is that correct",
            "But hold on, is that the case",
            "Wait, is that right",
            "Wait, is that right"
          ]
        },
        "5": {
          "title": "Predictive Inference of Structural or Geometric Outcomes",
          "description": "These sentences articulate the expected result of a specific geometric operation (such as folding, slicing, connecting points, or rotating) on a shape or figure, often using conditional or inferential language (\"if I... then...,\" \"so, the cross-section should be...,\" \"that means...\"). Included are statements that deduce the resulting structure, shape, or configuration directly from a described manipulation, focusing on the transformation's outcome rather than the process or justification. Not included are sentences that merely describe the operation itself, provide background knowledge, or justify why the outcome occurs; these sentences typically appear after an operation is proposed and before or as part of the answer synthesis.",
          "size": 1373,
          "precision": 0.9384615384615385,
          "recall": 0.61,
          "accuracy": 0.785,
          "f1": 0.7393939393939394,
          "examples": [
            "So, each fold would create a crease from the corner to the center, and when all three are folded, the paper would have three layers meeting at the center",
            "But wait, in an icosahedron, all faces are the same size, so if I slice through the center, the cross-section should be a smaller triangle, similar to the original",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "If I slice it parallel to one face, the cross-section should be a triangle because the original face is a triangle",
            "If I slice it parallel to a face, the distance from the slicing plane to the opposite vertex will determine the size of the cross-section",
            "Wait, but if I fold each corner to the centroid, the paper would be layered such that each corner is now at the centroid, and the edges would form a hexagon or something else",
            "Each face of the cube is a square, and if I connect the center to all four vertices of a face, that should form a square pyramid, right",
            "So, if I slice the tetrahedron parallel to a face, the cross-section should be a smaller triangle similar to the original face",
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "If I take a regular hexagon and fold along each of the three lines connecting opposite vertices, each fold would bring two opposite sides together",
            "But since all three lines intersect at the center, folding along all three would cause the hexagon to fold into a three-dimensional shape",
            "So, if I slice parallel to a face, the cross-section should be a similar triangle",
            "So, when you unfold it, each corner of the original square will have a triangle cut off",
            "If I take a tetrahedron and make a slice parallel to one of its triangular faces, the intersection of the slicing plane with the tetrahedron should form a new shape",
            "So, if I take a plane parallel to both, it would be somewhere in the middle, cutting through the octahedron"
          ]
        },
        "6": {
          "title": "Quantitative Synthesis and Final Calculation Statements",
          "description": "These sentences perform the explicit calculation or synthesis step that combines previously established quantities (e.g., counts, probabilities, combinatorial terms) to produce a final numerical result or formula. Included are statements that multiply, add, divide, or otherwise combine computed values to yield the answer to a subproblem or the overall problem\u2014especially those that state the final probability, count, or solution, often using phrases like \"therefore,\" \"so,\" \"finally,\" or \"to find the probability.\" Not included are sentences that merely set up the problem, define variables, explain reasoning, or describe intermediate steps without actually performing the final calculation. These statements typically appear near the end of a reasoning segment or just before the final answer is presented.",
          "size": 2091,
          "precision": 0.8823529411764706,
          "recall": 0.3,
          "accuracy": 0.63,
          "f1": 0.44776119402985076,
          "examples": [
            "Therefore, the total number of no-pair hands is C(13, 5) multiplied by 4^5",
            "Therefore, if I can find the number of triples (r1, r2, r3) such that r1 + r2 + r3 \u2261 0 mod 3, then the total number of favorable outcomes is 8 times that number",
            "So, the number of favorable outcomes would be 6 \u00d7 5 \u00d7 4",
            "So, the number of favorable outcomes is C(15, 3), and the total number of possible outcomes when choosing any 3 chocolates is C(20, 3)",
            "Therefore, the total number of favorable outcomes is 5040 \u00d7 2 = 10,080",
            "Finally, to find the probability, I'll divide the number of favorable outcomes by the total number of possible outcomes: 180 / 220",
            "To find the probability, I divide the number of favorable outcomes by the total number of possible outcomes: 15 \u00f7 36, which simplifies to 5/12",
            "Finally, to find the probability, I divide the number of favorable outcomes by the total number of possible outcomes: 6 \u00f7 36 = 1/6",
            "Finally, the probability of picking 2 socks of the same color is the number of favorable outcomes divided by the total number of possible outcomes, which is 49/153",
            "Therefore, the probability of obtaining exactly 5 heads followed by 5 tails in 10 flips is 1/1024",
            "Multiplying these together gives the LCM:\n\\[\n\\text{LCM} = 2^2 \\times 3 \\times 5 = 4 \\times 3 \\times 5 = 60\n\\]\n\nFinally, since the number leaves a remainder of 1 when divided by each of these numbers, I add 1 to the LCM:\n\\[\n60 + 1 = 61\n\\]\n\nTherefore, the smallest number that satisfies the given conditions is 61",
            "Therefore, the probability P of getting a Yahtzee is the number of favorable outcomes divided by the total number of possible outcomes:\n\nP = 6 / 7776\n\nSimplifying that fraction, both numerator and denominator are divisible by 6",
            "So, putting it all together, the number of favorable hands is:\n\nC(13, 1) * C(4, 2) * C(12, 3) * (C(4, 1))^3\n\nLet me compute each part step by step",
            "Therefore, the number of ways to choose the suits is 4^5",
            "Then, the total number of favorable pairs is C(5, 2) + C(5, 2)"
          ]
        },
        "7": {
          "title": "Stating the Final Answer or Conclusion",
          "description": "These sentences explicitly articulate the final answer, solution, or logical conclusion reached after the reasoning process. They typically synthesize prior analysis, often using phrases like \"So, the answer is...\", \"Therefore, the answer is...\", or \"In conclusion...\". This category includes only those statements that directly present the resolved outcome or main inference, and does NOT include intermediate steps, hypothesis generation, or summary of evidence. These sentences almost always appear at or near the end of a reasoning trace, serving as the capstone to the preceding thought process.",
          "size": 1448,
          "precision": 0.8,
          "recall": 0.32,
          "accuracy": 0.62,
          "f1": 0.45714285714285713,
          "examples": [
            "Therefore, the conclusion is that the shape doesn't have to be a square",
            "So, the answer should be 6",
            "Therefore, the number of favorable outcomes is zero, so the probability is zero",
            "So, the answer would be trees",
            "Therefore, the probability is zero",
            "Therefore, the probability is zero",
            "So, maybe the answer is the body",
            "So, maybe the answer is the body",
            "So, the answer is tree",
            "So, the answer is tree",
            "So, the answer is \"body",
            "So, the answer is \"body",
            "So, the conclusion is that John did not study",
            "So, the answer should be Jupiter",
            "So, the answer is silence"
          ]
        },
        "8": {
          "title": "Stating the Predicted Next Element in a Sequence",
          "description": "This function involves explicitly identifying the next item, term, or element in a given sequence or pattern, based on prior analysis or pattern recognition. Included are sentences that directly state what comes next (e.g., \"So the next term is FIFTH,\" \"Therefore, the next letter is H\"), often using phrases like \"so,\" \"therefore,\" or \"following this pattern.\" Not included are sentences that describe the pattern, hypothesize about possible continuations, or explain reasoning without directly naming the next element. These sentences typically appear at or near the conclusion of a sequence reasoning process, serving as the final answer or prediction.",
          "size": 344,
          "precision": 0.8787878787878788,
          "recall": 0.29,
          "accuracy": 0.625,
          "f1": 0.43609022556390975,
          "examples": [
            "Putting it all together, after Winter 8 comes Spring, and the next number in the sequence is 16",
            "Each pair is the next two letters in the alphabet, so the next one after GH (7-8) would be IJ (9-10)",
            "So, the sequence given is Penny, Nickel, Dime, Quarter, and the next should logically be the next higher denomination",
            "So in the given sequence, after GREEN, the next would be ORANGE",
            "Following this pattern, the next pair should be the next two letters after H",
            "So the sequence would be MTWT followed by F and then S",
            "Therefore, the next term in the sequence is E5",
            "So the next letters are F and S",
            "So after GREEN, the next would be ORANGE",
            "So the next letters would be F and S",
            "So the sequence given is FIRST, SECOND, THIRD, FOURTH, and then we need to find the next one",
            "So, the next pair should be IJ",
            "So, the next term should be Spring 16",
            "So ROYGBIV is seven letters, then ROYGBI_ is six letters, so the next one would be five letters, missing two letters",
            "So yes, the next first letter is 5, which is E, and the next second letter is 22, which is V"
          ]
        },
        "9": {
          "title": "Hypothetical Scenario Testing and Conditional Outcome Analysis",
          "description": "This function involves the reasoner proposing specific hypothetical actions, scenarios, or conditional steps (\"If I take the goat first...\", \"But if the murder happened in the center...\") and then logically deducing the consequences or outcomes of those scenarios. Included are sentences that explicitly set up a possible situation or sequence and analyze what would follow, often using \"if,\" \"then,\" \"but,\" or \"so\" to connect the condition and its result. NOT INCLUDED are general statements of fact, definitions, or summaries of the problem; this category is focused on the active exploration of possible moves, cases, or outcomes within the reasoning process. These sentences typically appear in the middle phase of reasoning, as the reasoner tests and eliminates or validates possible solutions or explanations.",
          "size": 1174,
          "precision": 0.7777777777777778,
          "recall": 0.56,
          "accuracy": 0.7,
          "f1": 0.6511627906976745,
          "examples": [
            "Wait, but if I leave the goat on the other side, and I take the wolf or the cabbage back, I have to make sure that when I come back, I don't leave the wolf and goat alone or the goat and cabbage alone",
            "Wait, so if I take the goat first, then I can't take either the wolf or the cabbage next because both would result in the other two being left alone",
            "So in the morning, he can take it down, but in the evening, it can only go up to the 7th floor, so he has to walk the rest",
            "So the man is pushing his car to the hotel because it's out of gas, and he tells the owner he's bankrupt, meaning he can't pay because he's out of money",
            "But if the murder happened in the center, then the killer must have been inside the barrier, which would require someone to be there, but all residents are on the outside",
            "Alternatively, maybe the mansion has only one entrance, and the residents are all on one side of the door, so if the murder happened, the killer couldn't have gotten in or out without being seen",
            "When he tells the owner he's bankrupt, it's because he can't pay for the hotel or the car",
            "So maybe the owner is the hotel owner, and the man is trying to check in but can't pay because his car is broken down, so he's bankrupt",
            "So, it's impossible for all residents to be in their rooms if the murder happened in the center because someone would have had to be there",
            "If I take the goat first, then I have the wolf and cabbage alone",
            "Maybe the man arrived on Friday, stayed for three days, and then left on Friday because he arrived on a Friday and left on the same day but a week later",
            "We can only say that if the plant was given fertilizer, it would grow taller, but the plant growing taller doesn't necessarily mean it was given fertilizer",
            "Wait, maybe the man arrived on Friday, stayed for three days, and then left on Friday because he arrived on a Friday and left on the same day but in a different month or year",
            "Wait, maybe the man rode into town on Friday, stayed three days, and then rode out on Friday because he started counting from the day he arrived",
            "If I take the cabbage first, then I have the wolf and goat alone, which is also a problem because the wolf would eat the goat"
          ]
        },
        "10": {
          "title": "Causal Explanation and Mechanistic Reasoning",
          "description": "These sentences articulate the underlying cause-and-effect relationships or mechanisms that explain why a phenomenon occurs, often linking observed facts to fundamental principles (e.g., \"because,\" \"so,\" \"this happens because\"). INCLUDED are statements that explicitly connect an outcome to its cause, describe the process by which an effect arises, or clarify the mechanism driving a result. NOT INCLUDED are mere observations, restatements of facts, procedural steps, or predictions without causal linkage. These sentences typically appear after an initial observation or fact and serve to deepen understanding by providing the \"why\" or \"how\" behind a result, often forming the core explanatory step in the reasoning process.",
          "size": 1544,
          "precision": 0.8888888888888888,
          "recall": 0.8,
          "accuracy": 0.85,
          "f1": 0.8421052631578948,
          "examples": [
            "So, the boiling point increases because more energy (higher temperature) is required to turn the liquid into gas when the surrounding pressure is higher",
            "When it contracts, it's releasing that energy, which might cause the molecules to slow down, reducing the heat",
            "So, heating makes the gas molecules move faster, increasing the pressure, which makes the balloon expand",
            "When the temperature drops and the bonds form a stable lattice, the molecules can't get as close, so the overall volume increases",
            "If the thermal energy is high enough, it can disrupt the alignment, causing the material to lose its magnetism",
            "Less dense mediums, like gases, slow down the sound because the particles are farther apart, making the transfer of energy take longer",
            "When materials get hotter, their conductivity might decrease because the atoms vibrate more, which could interfere with the electrons' movement",
            "So, more thermal energy is needed to provide the necessary kinetic energy for the molecules to break free from the liquid and into the gas, especially when the surrounding pressure is higher",
            "So, the expansion causes the ice to be less dense, making it float",
            "I think it's because when the external pressure is higher, the molecules of water need more energy to overcome that pressure and become vapor",
            "Then, when it contracts, those molecules have less energy because some was lost as heat, so the rubber band does work on the surroundings, cooling it down",
            "So, if the moment of inertia decreases, the angular velocity must increase to keep the angular momentum constant",
            "If the bonds are stronger, more energy (higher temperature) is needed to break them, so the melting and boiling points would be higher",
            "In microwaves, since the energy is absorbed internally, the entire mass of the food is heated, so when cooling, the heat can escape more uniformly from the surface",
            "When it contracts, it's releasing that energy as work, which reduces the heat, making it feel cooler"
          ]
        },
        "11": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences serve to explicitly identify, restate, or frame the main problem, question, or task that the reasoning process will address. They typically appear at the very beginning of a reasoning trace, marking the transition from prompt to active reasoning. Included are statements that paraphrase the problem, clarify what needs to be figured out, or set the scope of inquiry (e.g., \"Okay, so I need to figure out...,\" \"Okay, so I have this problem...\"). Not included are sentences that begin the analysis, propose solutions, recall background knowledge, or reflect on possible answers\u2014these occur after the initial problem framing.",
          "size": 1069,
          "precision": 0.9473684210526315,
          "recall": 0.36,
          "accuracy": 0.67,
          "f1": 0.5217391304347826,
          "examples": [
            "Okay, so I need to figure out how temperature affects the speed of chemical reactions",
            "Okay, so I have this problem: If I pick 2 numbers from 1 to 20, what's the probability their difference is 5",
            "Okay, so I need to figure out how pressure affects the boiling point of water",
            "Okay, so I need to figure out how the greenhouse effect influences Earth's temperature",
            "Okay, so I have this problem: If I randomly select 2 numbers from 1 to 10, what's the probability their sum is even",
            "Okay, so I need to figure out how air pressure affects weather patterns",
            "Okay, so I have this problem: If I roll two dice, what's the probability their product is even",
            "Okay, so I'm trying to understand how gravity affects objects of different masses",
            "Okay, so I need to figure out the systemic consequences of reducing global meat consumption by 50%",
            "Okay, so I'm trying to figure out how a four-day work week would affect society and the economy",
            "Okay, so I'm trying to figure out what comes next in this sequence: Mercury, Venus, Earth, Mars, _____",
            "Okay, so I need to figure out how artificial intelligence affects different sectors of the economy",
            "Okay, so I'm trying to figure out how introducing wolves into an ecosystem would affect the plant population",
            "Okay, so I need to figure out the probability of getting no pairs when dealt 5 cards",
            "Okay, so I need to figure out the systemic impact of making all vehicles electric by 2030"
          ]
        },
        "12": {
          "title": "Generating Alternative Hypotheses or Solution Paths",
          "description": "These sentences serve the function of proposing alternative explanations, hypotheses, or solution strategies when the initial line of reasoning is uncertain, incomplete, or potentially incorrect. Included in this category are explicit suggestions of other possible answers, approaches, or interpretations (e.g., \"Maybe it's something else,\" \"Alternatively, maybe it's about the letters,\" \"Or perhaps it's a different formula altogether\"). NOT INCLUDED are sentences that merely express doubt, summarize, or confirm a single solution without proposing an alternative. These sentences typically appear after an initial hypothesis has been considered, marking a branching point in the reasoning process where the LLM explores other possibilities before converging on a final answer.",
          "size": 983,
          "precision": 0.8608695652173913,
          "recall": 0.99,
          "accuracy": 0.915,
          "f1": 0.9209302325581394,
          "examples": [
            "Maybe it's a different approach",
            "Alternatively, maybe it's something else",
            "Maybe it's something else",
            "Alternatively, maybe it's about the letters",
            "Alternatively, maybe it's a mailbox",
            "Alternatively, maybe it's a church",
            "Alternatively, maybe it's a church",
            "Wait, maybe it's a piano",
            "Alternatively, maybe it's something like a shadow",
            "Maybe it's something like memories",
            "Or perhaps it's something else",
            "Maybe it's a different shape",
            "Maybe it's a different word",
            "Maybe it's not about multiplication",
            "Wait, maybe it's something else"
          ]
        },
        "13": {
          "title": "Local Evaluation of Candidate Solutions or Steps",
          "description": "These sentences serve the function of locally evaluating the plausibility, correctness, or usefulness of a just-considered candidate answer, inference, or approach within the reasoning process. Included are brief, often hedged judgments (e.g., \"That makes sense,\" \"That's too high,\" \"So that's not it\") that accept, reject, or express uncertainty about a specific step, option, or line of reasoning. Not included are initial proposals, detailed explanations, or final summary conclusions\u2014these sentences typically appear immediately after a candidate is generated or considered, providing rapid feedback before proceeding to the next step.",
          "size": 1085,
          "precision": 0.9042553191489362,
          "recall": 0.85,
          "accuracy": 0.88,
          "f1": 0.8762886597938143,
          "examples": [
            "Hmm, that doesn't fit",
            "Hmm, that's too much",
            "So, that's not helpful",
            "Hmm, that seems correct",
            "Hmm, that's not quite there",
            "Hmm, that might make sense",
            "Hmm, that might fit",
            "Hmm, that might work",
            "That makes sense",
            "Hmm, that seems straightforward",
            "So, that's not helpful either",
            "Hmm, that might not be the case",
            "Hmm, that might be a bit complicated",
            "That seems correct",
            "That's not helpful"
          ]
        },
        "14": {
          "title": "Metacognitive Prompting for Reconsideration or Reanalysis",
          "description": "These sentences explicitly signal the LLM's intent to pause, reconsider, or re-examine the current line of reasoning, often in response to uncertainty, ambiguity, or the need for deeper analysis. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me think differently,\" and similar variants, which serve as metacognitive markers indicating a deliberate cognitive shift\u2014such as re-evaluating assumptions, exploring alternative approaches, or clarifying understanding. This category does NOT include substantive reasoning steps, calculations, or explanations themselves; it is limited to the self-directed prompts that precede or initiate such processes. These sentences typically appear at transition points within reasoning traces, especially when the model is about to revisit, revise, or branch its reasoning strategy.",
          "size": 1299,
          "precision": 0.9875,
          "recall": 0.79,
          "accuracy": 0.89,
          "f1": 0.8777777777777778,
          "examples": [
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again"
          ]
        }
      }
    },
    "16": {
      "accuracy": 0.7562500000000001,
      "categories": [
        [
          "0",
          "Step-by-Step Calculation and Verification",
          "These sentences perform explicit, sequential calculations or algebraic manipulations to derive intermediate or final numerical results, often showing arithmetic, substitution, or equation-solving steps. Included are statements that walk through mathematical operations (e.g., addition, subtraction, multiplication, division, substitution into equations) and verify results by plugging values back in or checking consistency. Not included are sentences that merely state a result without showing the calculation, discuss general strategies, or interpret the meaning of results. These sentences typically appear in the middle of the reasoning process, directly following the setup of equations or identification of relevant quantities, and serve as the \"working out\" phase before drawing conclusions."
        ],
        [
          "1",
          "Final Inference and Explicit Answer Articulation",
          "These sentences serve the cognitive function of explicitly stating the final answer or conclusion reached after a reasoning process, often prefaced by summary markers like \"So,\" \"Therefore,\" or \"Thus.\" This category includes direct assertions of the solution (e.g., \"So, the answer is tree\"), confirmations of correctness (e.g., \"So, yes, 15 is correct\"), and explicit statements of calculated results (e.g., \"So, the probability is 1/4\"). It does NOT include intermediate steps, hypothesis generation, or reasoning explanations\u2014only the clear, final articulation of the answer. These sentences almost always appear at or near the end of a reasoning trace, marking the culmination of the reasoning process."
        ],
        [
          "2",
          "Evaluating Logical Sufficiency and Necessity (Converse/Inverse Reasoning)",
          "This function involves explicitly assessing whether a given condition or statement is logically sufficient or necessary to guarantee a conclusion\u2014often by analyzing the directionality of implication (e.g., \"if P then Q\" vs. \"if Q then P\"). Sentences in this category typically clarify that observing the outcome (Q) does not necessarily confirm the cause (P), or vice versa, and frequently reference the converse, inverse, or contrapositive of a conditional statement. Included are statements that reject unwarranted conclusions based on insufficient logical grounds, especially in the context of conditional or causal relationships; NOT included are sentences that merely restate facts, provide definitions, or offer direct answers without this explicit logical evaluation. These sentences usually appear after the initial problem analysis, serving as a critical checkpoint before the final answer or conclusion."
        ],
        [
          "3",
          "Calculation and Computation Execution",
          "These sentences perform explicit arithmetic or algebraic calculations, such as multiplying, dividing, simplifying fractions, or evaluating combinatorial expressions. INCLUDED are step-by-step numeric computations, simplifications, and the execution of mathematical operations to arrive at intermediate or final quantitative results. NOT INCLUDED are statements about setting up equations, describing strategies, or interpreting results\u2014only the actual execution of calculations. These sentences typically appear after the problem setup and before or during the final answer derivation in the reasoning process."
        ],
        [
          "4",
          "Causal Explanation of Intermediate Mechanisms",
          "These sentences articulate the underlying causal mechanisms or processes that connect an input or condition to an observed or predicted outcome. They typically describe how or why a particular effect occurs, often using language that traces the flow of energy, matter, or information (e.g., \"because,\" \"so,\" \"when,\" \"if...then\"). INCLUDED are statements that detail the step-by-step physical, chemical, or logical processes mediating between cause and effect. NOT INCLUDED are mere statements of fact, high-level summaries, predictions without mechanism, or statements that only restate the question or outcome. These sentences usually appear in the middle of reasoning chains, serving as the \"bridge\" between initial conditions and final conclusions."
        ],
        [
          "5",
          "Generating Concrete Solution Proposals (Hypothetical Action Suggestions)",
          "This function involves proposing specific, actionable solutions or methods to address a problem, typically framed as conditional or hypothetical statements (e.g., \"Maybe I can...\", \"If I have...\", \"I could...\"). Included are sentences that suggest a particular course of action, tool, or setup that could plausibly solve the problem, often using available resources or constraints. Not included are general principles, explanations, evaluations, or summaries\u2014only the generation of concrete, situationally-adapted solution ideas. These sentences usually appear in the exploratory or ideation phase, often following problem analysis and preceding evaluation or selection of the best approach."
        ],
        [
          "6",
          "Metacognitive Prompting for Additional Considerations",
          "These sentences serve the function of explicitly prompting the reasoner to consider additional factors, perspectives, or alternative approaches that may be relevant to the problem at hand. This includes statements that signal a deliberate shift to examine overlooked variables, re-examine assumptions, or broaden the scope of analysis (e.g., \"I should also consider...\", \"Wait, but what about...\", \"I'm also wondering about...\"). NOT INCLUDED are sentences that directly provide evidence, draw conclusions, or summarize findings; these prompts do not themselves advance the argument but instead guide the reasoning process to ensure thoroughness. They typically appear interspersed throughout the reasoning trace, often at transition points where the reasoner is expanding or deepening their analysis."
        ],
        [
          "7",
          "Cognitive Pausing and Reorientation",
          "These sentences serve as explicit markers where the reasoner pauses to mentally regroup, reconsider, or shift perspective before proceeding. They signal a deliberate cognitive operation to either (a) reflect on the current line of reasoning, (b) initiate a new approach, or (c) clarify understanding, without yet advancing the substantive content of the solution. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me think differently,\" and \"Let me try to clarify,\" which function as metacognitive prompts; not included are statements that actually advance the reasoning, provide new information, or summarize conclusions. These sentences typically appear at transition points\u2014often after encountering uncertainty, impasses, or the need to reassess\u2014serving as cognitive resets within the reasoning process."
        ],
        [
          "8",
          "Analogy Mapping and Structural Alignment",
          "This function involves explicitly mapping the structural relationship between elements in an analogy, often by restating or completing the analogy in the form \"A is to B as C is to D\" or by identifying the shared relational pattern (e.g., \"the wheel is to the car as the leg is to the body\"). Included are sentences that articulate, propose, or test possible analogical mappings, clarify the roles of analogy components, or align the structure of one pair to another. NOT INCLUDED are sentences that merely define terms, brainstorm unrelated associations, or discuss analogy-solving strategies in the abstract. These sentences typically appear during the core reasoning phase, after initial comprehension but before final answer selection, as the model actively constructs and evaluates candidate analogical relationships."
        ],
        [
          "9",
          "Metacognitive Uncertainty and Self-Doubt Markers",
          "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence about a preceding hypothesis, inference, or reasoning step. They serve to flag that a proposed answer, pattern, or approach may be incomplete, incorrect, or not fully supported, often prompting further evaluation or alternative exploration. This function includes statements that hedge, question, or qualify the validity or applicability of a just-mentioned idea, but does NOT include initial expressions of ignorance (\"I don't know\"), direct error correction, or final conclusions; they typically appear immediately after a candidate answer or reasoning step, acting as a self-monitoring checkpoint within the reasoning process."
        ],
        [
          "10",
          "Weighing Tradeoffs and Articulating Conditional Outcomes",
          "This function involves explicitly considering both the potential benefits and challenges, risks, or limitations of a proposed idea, solution, or scenario. Sentences in this category often use language that acknowledges complexity, uncertainty, or the need for careful management (e.g., \"however,\" \"but,\" \"depends on,\" \"requires careful planning,\" \"could help,\" \"might also,\" \"the key would be,\" \"it's a double-edged sword\"). INCLUDED are statements that balance pros and cons, discuss factors affecting outcomes, or highlight conditions necessary for success; NOT INCLUDED are sentences that merely state facts, describe steps, or summarize conclusions without weighing alternatives or contingencies. These sentences typically appear toward the end or in the synthesis phase of reasoning, as the model integrates prior analysis to present a nuanced, qualified assessment."
        ],
        [
          "11",
          "Generating Alternative Hypotheses or Interpretations",
          "These sentences serve the function of proposing alternative possible explanations, solutions, or interpretations when the answer is uncertain or multiple possibilities exist. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" \"wait, maybe\") and typically introduce a new candidate idea for consideration. This category includes only the explicit generation of new, plausible options\u2014not the evaluation, selection, or elimination of those options\u2014and these sentences most often appear in the exploratory or divergent phase of reasoning, often after an initial idea has been questioned or found lacking."
        ],
        [
          "12",
          "Problem Identification and Framing",
          "These sentences serve to explicitly state or restate the main problem, question, or task that the reasoning process will address. They typically appear at the very beginning of a reasoning trace, marking the transition from prompt reception to active reasoning, and often include phrases like \"I need to figure out,\" \"I'm trying to figure out,\" or \"I have this problem.\" This function includes only the initial articulation or clarification of the reasoning target\u2014not subsequent analysis, hypothesis generation, or solution steps. It does NOT include intermediate subgoal setting, restating partial results, or summarizing conclusions."
        ],
        [
          "13",
          "Conditional or Hypothetical Deduction from a Given Action or Configuration",
          "These sentences articulate the direct consequence, outcome, or resulting structure that would occur if a specific action is taken or a particular configuration is assumed (e.g., \"If I slice it parallel to one face, the cross-section should be a triangle...\"). This function includes statements that deduce or predict what must or will happen under a stated condition, often using \"if...then...\" or \"so, when...\" constructions, and is focused on logical or geometric outcomes rather than proposing actions, recalling facts, or evaluating alternatives. These sentences typically appear in the middle of reasoning traces, after an action or scenario is introduced and before synthesizing or concluding steps, serving as the core mechanism for progressing from setup to result."
        ],
        [
          "14",
          "Hypothetical Consequence Generation",
          "This function involves generating specific, conditional predictions about possible outcomes or downstream effects that could result from a given scenario, action, or policy\u2014typically using \"if... then...\" or similar constructions. Included are sentences that explicitly articulate what might happen as a consequence of a change, intervention, or event, often considering both positive and negative ramifications. Not included are sentences that merely state facts, describe current situations, summarize, or evaluate options without projecting hypothetical future states. These sentences usually appear in the middle phase of reasoning, after the scenario is introduced but before final synthesis or judgment, as the model explores the causal landscape of the problem."
        ],
        [
          "15",
          "Quantitative Outcome Enumeration and Probability Calculation",
          "These sentences perform the explicit calculation or enumeration of favorable outcomes and/or total possible outcomes, often as part of solving combinatorial or probability problems. This function includes statements that (a) count or compute the number of ways an event can occur, (b) identify the numerator and denominator for a probability, and/or (c) state the final probability as a ratio or fraction of these counts. It does NOT include the initial setup of the problem, qualitative reasoning, or explanation of underlying principles\u2014only the concrete step of outcome counting and probability computation. These sentences typically appear in the middle or later stages of reasoning, after the problem has been analyzed and before or during the final answer calculation."
        ]
      ],
      "orthogonality": 0.8233703374862671,
      "assigned_fraction": 0.84,
      "category_counts": {
        "0": 4,
        "1": 3,
        "2": 1,
        "3": 2,
        "4": 4,
        "5": 3,
        "6": 6,
        "7": 2,
        "8": 2,
        "9": 3,
        "10": 1,
        "11": 4,
        "12": 2,
        "13": 3,
        "14": 1,
        "15": 1,
        "None": 8
      },
      "detailed_results": {
        "0": {
          "title": "Step-by-Step Calculation and Verification",
          "description": "These sentences perform explicit, sequential calculations or algebraic manipulations to derive intermediate or final numerical results, often showing arithmetic, substitution, or equation-solving steps. Included are statements that walk through mathematical operations (e.g., addition, subtraction, multiplication, division, substitution into equations) and verify results by plugging values back in or checking consistency. Not included are sentences that merely state a result without showing the calculation, discuss general strategies, or interpret the meaning of results. These sentences typically appear in the middle of the reasoning process, directly following the setup of equations or identification of relevant quantities, and serve as the \"working out\" phase before drawing conclusions.",
          "size": 2104,
          "precision": 0.9814814814814815,
          "recall": 0.53,
          "accuracy": 0.76,
          "f1": 0.6883116883116882,
          "examples": [
            "Case 3: D = -11\n\nThen, S_odd - S_even = -11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 34 => S_odd = 17\n\nThen, S_even = 45 - 17 = 28\n\nSo, S_odd = 17 and S_even = 28",
            "Case 2: D = 11\n\nThen, S_odd - S_even = 11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 56 => S_odd = 28\n\nThen, S_even = 45 - 28 = 17\n\nSo, S_odd = 28 and S_even = 17",
            "Let's see: 6^2 is 36, plus 5 is 41, minus 7 is 34, minus 8 is 26",
            "Let's see: 8*7 is 56, minus 5 is 51, minus 6 is 45",
            "But if I do something like (5 * 5) * (5 + (5 / 5)), let's see: 5/5 is 1, so 5 + 1 is 6, and 5*5 is 25, so 25*6 is 150",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Wait, no, 9 - 7 + 3 is 5, so 25 - 5 = 20, which is not 24",
            "Case 2: p - 1 = 101 and q - 1 = 1\nThen, p = 102 and q = 2",
            "Alternatively, if (b - 1) = 2 and (c - 1) = 1, then b = 3 and c = 2",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "Again, set up the equations:\na - b = 2\na + b = 14\n\nAdding them together:\n2a = 16\na = 8\n\nThen, substituting back into a - b = 2:\n8 - b = 2\nb = 6\n\nSo, a = 8 and b = 6",
            "8*6 is 48, minus 7 is 41, minus 5 is 36",
            "11 divided by 4: 11 \u00f7 4 = 2 with a remainder of 3",
            "Let me try another number, say 52: last digit is 2, 2*4=8, add to 5 gives 13, which is divisible by 13",
            "Alternatively, 7 - 9 + 3 = 1"
          ]
        },
        "1": {
          "title": "Final Inference and Explicit Answer Articulation",
          "description": "These sentences serve the cognitive function of explicitly stating the final answer or conclusion reached after a reasoning process, often prefaced by summary markers like \"So,\" \"Therefore,\" or \"Thus.\" This category includes direct assertions of the solution (e.g., \"So, the answer is tree\"), confirmations of correctness (e.g., \"So, yes, 15 is correct\"), and explicit statements of calculated results (e.g., \"So, the probability is 1/4\"). It does NOT include intermediate steps, hypothesis generation, or reasoning explanations\u2014only the clear, final articulation of the answer. These sentences almost always appear at or near the end of a reasoning trace, marking the culmination of the reasoning process.",
          "size": 774,
          "precision": 0.86,
          "recall": 0.43,
          "accuracy": 0.68,
          "f1": 0.5733333333333333,
          "examples": [
            "So, the answer should be 6",
            "So, that works",
            "So, the answer would be trees",
            "So, the answer should be a triangle",
            "So, the answer is tree",
            "So, the answer is tree",
            "So, that makes sense",
            "So, the answer is silence",
            "So, maybe the answer is the body",
            "So, maybe the answer is the body",
            "So, the answer should be Jupiter",
            "So, that confirms it",
            "So, the answer is \"body",
            "So, the answer is \"body",
            "So, yes, 5/18 is correct"
          ]
        },
        "2": {
          "title": "Evaluating Logical Sufficiency and Necessity (Converse/Inverse Reasoning)",
          "description": "This function involves explicitly assessing whether a given condition or statement is logically sufficient or necessary to guarantee a conclusion\u2014often by analyzing the directionality of implication (e.g., \"if P then Q\" vs. \"if Q then P\"). Sentences in this category typically clarify that observing the outcome (Q) does not necessarily confirm the cause (P), or vice versa, and frequently reference the converse, inverse, or contrapositive of a conditional statement. Included are statements that reject unwarranted conclusions based on insufficient logical grounds, especially in the context of conditional or causal relationships; NOT included are sentences that merely restate facts, provide definitions, or offer direct answers without this explicit logical evaluation. These sentences usually appear after the initial problem analysis, serving as a critical checkpoint before the final answer or conclusion.",
          "size": 1418,
          "precision": 0.9090909090909091,
          "recall": 0.4,
          "accuracy": 0.68,
          "f1": 0.5555555555555556,
          "examples": [
            "We can only say that if the plant was given fertilizer, it would grow taller, but the plant growing taller doesn't necessarily mean it was given fertilizer",
            "Wait, no, the statement only says that lightning causes thunder, but it doesn't say that thunder can't be caused by other things",
            "Therefore, the answer is no, Tom doesn't have to have eaten ice cream just because he's happy now",
            "But if you're sweating, it doesn't necessarily mean you were running",
            "So, if the statement is that lightning is always followed by thunder, it doesn't necessarily mean that thunder can't come from something else",
            "So, just because Jane passed, we can't conclude she studied hard because the converse isn't guaranteed",
            "Wait, but the statement only says that lightning is followed by thunder, not that thunder can't happen without lightning",
            "Therefore, the answer is no, you don't have to have been running just because you're sweating",
            "If the statement was that eating ice cream is the only thing that makes Tom happy, then if he's happy, he must have eaten ice cream",
            "So, the answer would be no, we can't conclude that Tom must have eaten ice cream just because he's happy now",
            "So, just because sugar makes tea sweet (P implies Q), it doesn't mean that if tea is sweet (Q), then sugar must be present (P)",
            "So, if all cats like fish, and Whiskers doesn't, then Whiskers must not be a cat",
            "So, in conclusion, just because all X computers crash and my computer crashes, it doesn't necessarily mean my computer is from X",
            "Without knowing that rain is the only cause, we can't conclude that it must have rained just because the streets are wet",
            "But the converse, \"if it can fly, then it is a bird,\" isn't necessarily true because there are flying animals that aren't birds"
          ]
        },
        "3": {
          "title": "Calculation and Computation Execution",
          "description": "These sentences perform explicit arithmetic or algebraic calculations, such as multiplying, dividing, simplifying fractions, or evaluating combinatorial expressions. INCLUDED are step-by-step numeric computations, simplifications, and the execution of mathematical operations to arrive at intermediate or final quantitative results. NOT INCLUDED are statements about setting up equations, describing strategies, or interpreting results\u2014only the actual execution of calculations. These sentences typically appear after the problem setup and before or during the final answer derivation in the reasoning process.",
          "size": 676,
          "precision": 0.9615384615384616,
          "recall": 0.5,
          "accuracy": 0.74,
          "f1": 0.6578947368421052,
          "examples": [
            "So, multiplying these probabilities together:\n\nProbability = 1 \u00d7 (5/6) \u00d7 (4/6) = (5/6) \u00d7 (2/3) = 10/18 = 5/9",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Therefore, the probability is (3 * 3^8) / 3^10 = 3^9 / 3^10 = 1/3",
            "Let me compute that: 3 \u00d7 (1/36) is 3/36, which simplifies to 1/12",
            "Let me calculate that: 5*600=3000, 5*25=125, so 3000 + 125 = 3125",
            "So, 120 / (2 * 6) = 120 / 12 = 10",
            "Let's divide numerator and denominator by 6:\n\n6 \u00f7 6 = 1\n\n7776 \u00f7 6 = 1296\n\nSo, P = 1 / 1296\n\nHmm, is that the simplest form",
            "Divide by 6: 1320 / 6 is 220",
            "Let me compute that:\n\n13 * 6 = 78\n\n78 * 220 = Let's see, 78 * 200 = 15,600 and 78 * 20 = 1,560, so total is 15,600 + 1,560 = 17,160",
            "So, the probability P is:\n\nP = (4/52) * (3/51) * (4/50)\n\nLet me compute that step by step",
            "So, the probability would be the product of these fractions: (13/52) * (12/51) * (11/50) *",
            "Let me write that out:\n\n(4 * 3 * 4) / (52 * 51 * 50)\n\nCalculating the numerator: 4 * 3 = 12",
            "So, the probability would be:\n\n1 * (1/6) * (1/6) * (1/6) * (1/6) = 1 / 6^4 = 1 / 1296\n\nYes, that's the same result as before",
            ") = (5 \u00d7 4) / 2 = 20 / 2 = 10",
            "So, 18/60 = 3/10"
          ]
        },
        "4": {
          "title": "Causal Explanation of Intermediate Mechanisms",
          "description": "These sentences articulate the underlying causal mechanisms or processes that connect an input or condition to an observed or predicted outcome. They typically describe how or why a particular effect occurs, often using language that traces the flow of energy, matter, or information (e.g., \"because,\" \"so,\" \"when,\" \"if...then\"). INCLUDED are statements that detail the step-by-step physical, chemical, or logical processes mediating between cause and effect. NOT INCLUDED are mere statements of fact, high-level summaries, predictions without mechanism, or statements that only restate the question or outcome. These sentences usually appear in the middle of reasoning chains, serving as the \"bridge\" between initial conditions and final conclusions.",
          "size": 1567,
          "precision": 0.926829268292683,
          "recall": 0.76,
          "accuracy": 0.85,
          "f1": 0.8351648351648352,
          "examples": [
            "Then, when it contracts, those molecules have less energy because some was lost as heat, so the rubber band does work on the surroundings, cooling it down",
            "So, the boiling point increases because more energy (higher temperature) is required to turn the liquid into gas when the surrounding pressure is higher",
            "When it contracts, it's releasing that energy, which might cause the molecules to slow down, reducing the heat",
            "When it contracts, it's releasing that energy as work, which reduces the heat, making it feel cooler",
            "But since the coffee starts hotter, it can lose more heat before reaching room temperature, while the water gains heat until it reaches the same temperature",
            "The room's temperature doesn't change much because the heat lost by the coffee is gained by the water, balancing out",
            "So, heating makes the gas molecules move faster, increasing the pressure, which makes the balloon expand",
            "When the temperature drops and the bonds form a stable lattice, the molecules can't get as close, so the overall volume increases",
            "Less dense mediums, like gases, slow down the sound because the particles are farther apart, making the transfer of energy take longer",
            "So, in a cold room, the tea starts cooling faster, but as it approaches the colder temperature, the rate of cooling slows down less than proportionally",
            "If the thermal energy is high enough, it can disrupt the alignment, causing the material to lose its magnetism",
            "So, the expansion causes the ice to be less dense, making it float",
            "In the microwave, the food is more evenly heated, so when you take it out, all parts cool at a similar rate, but the outer surfaces might lose heat faster because they're in contact with the cooler air",
            "Therefore, if you increase the surrounding pressure, the temperature at which the vapor pressure equals the surrounding pressure must increase",
            "So, more thermal energy is needed to provide the necessary kinetic energy for the molecules to break free from the liquid and into the gas, especially when the surrounding pressure is higher"
          ]
        },
        "5": {
          "title": "Generating Concrete Solution Proposals (Hypothetical Action Suggestions)",
          "description": "This function involves proposing specific, actionable solutions or methods to address a problem, typically framed as conditional or hypothetical statements (e.g., \"Maybe I can...\", \"If I have...\", \"I could...\"). Included are sentences that suggest a particular course of action, tool, or setup that could plausibly solve the problem, often using available resources or constraints. Not included are general principles, explanations, evaluations, or summaries\u2014only the generation of concrete, situationally-adapted solution ideas. These sentences usually appear in the exploratory or ideation phase, often following problem analysis and preceding evaluation or selection of the best approach.",
          "size": 1377,
          "precision": 0.8840579710144928,
          "recall": 0.61,
          "accuracy": 0.765,
          "f1": 0.7218934911242603,
          "examples": [
            "If I have a spare picture frame, I could attach a blanket inside it and hang it on the wall as a decorative sound absorber",
            "Maybe leave a small opening and use some branches to block it when not in use",
            "If I place the mirror on the table, maybe I can use it to create a lever or a tool to pry something open",
            "So, maybe I can set up a system where I can manually generate power to light up some LED bulbs",
            "And if it's cold, having the fire on one side can help warm the shelter, but I have to make sure the smoke can escape",
            "Maybe leave a space on one side but cover it with a tarp or something if available, but since we're only using natural materials, maybe just leave it open but use some branches to block the wind",
            "Alternatively, maybe using simple traps like jars with some bait to attract pests and then drown them",
            "I can use tape or nails to hang them, creating a DIY sound panel effect",
            "If I can lower the friction by placing the stone on a surface that's lubricated, like wet sand or using water as a float, it might make moving easier",
            "Maybe if you take the clothes outside and beat them with a stick or something, the dirt would come off",
            "If he goes into the magnifying glass room and uses the glass to focus sunlight, he could create a signal fire to alert someone outside",
            "Maybe I can use a tray with a layer of gravel or rocks to improve drainage",
            "So, to outline the steps: prepare the path with logs and maybe some lubrication, use a lever to lift the stone onto the logs, then roll it up the hill with a team pushing from behind",
            "But since we can't use plastic, maybe we can make a similar setup using a glass cover or a clear local material",
            "Maybe he can find a way to survive the dragon's breath and then use the fire to break through the magnifying glass"
          ]
        },
        "6": {
          "title": "Metacognitive Prompting for Additional Considerations",
          "description": "These sentences serve the function of explicitly prompting the reasoner to consider additional factors, perspectives, or alternative approaches that may be relevant to the problem at hand. This includes statements that signal a deliberate shift to examine overlooked variables, re-examine assumptions, or broaden the scope of analysis (e.g., \"I should also consider...\", \"Wait, but what about...\", \"I'm also wondering about...\"). NOT INCLUDED are sentences that directly provide evidence, draw conclusions, or summarize findings; these prompts do not themselves advance the argument but instead guide the reasoning process to ensure thoroughness. They typically appear interspersed throughout the reasoning trace, often at transition points where the reasoner is expanding or deepening their analysis.",
          "size": 1890,
          "precision": 0.8846153846153846,
          "recall": 0.69,
          "accuracy": 0.8,
          "f1": 0.7752808988764044,
          "examples": [
            "Wait, let me think about the numbers",
            "I should also consider the path",
            "But let me think about the volume",
            "Wait, but let me think again",
            "Wait, another idea: 5",
            "Wait, another thought: maybe it's about the word \"I",
            "Wait, but the question is about the logical implication",
            "Also, I need to think about the efficiency",
            "Wait, I should also think about the potential for ecosystem services",
            "Wait, another thought: maybe the husband is a bird",
            "Wait, another approach: think of the function",
            "Wait, what about the base",
            "I should also consider the timeline",
            "Wait, but let me think again",
            "Wait, I think the answer is \"shore"
          ]
        },
        "7": {
          "title": "Cognitive Pausing and Reorientation",
          "description": "These sentences serve as explicit markers where the reasoner pauses to mentally regroup, reconsider, or shift perspective before proceeding. They signal a deliberate cognitive operation to either (a) reflect on the current line of reasoning, (b) initiate a new approach, or (c) clarify understanding, without yet advancing the substantive content of the solution. Included are phrases like \"Let me think,\" \"Let me think again,\" \"Let me think differently,\" and \"Let me try to clarify,\" which function as metacognitive prompts; not included are statements that actually advance the reasoning, provide new information, or summarize conclusions. These sentences typically appear at transition points\u2014often after encountering uncertainty, impasses, or the need to reassess\u2014serving as cognitive resets within the reasoning process.",
          "size": 1182,
          "precision": 0.9770114942528736,
          "recall": 0.85,
          "accuracy": 0.915,
          "f1": 0.9090909090909092,
          "examples": [
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think"
          ]
        },
        "8": {
          "title": "Analogy Mapping and Structural Alignment",
          "description": "This function involves explicitly mapping the structural relationship between elements in an analogy, often by restating or completing the analogy in the form \"A is to B as C is to D\" or by identifying the shared relational pattern (e.g., \"the wheel is to the car as the leg is to the body\"). Included are sentences that articulate, propose, or test possible analogical mappings, clarify the roles of analogy components, or align the structure of one pair to another. NOT INCLUDED are sentences that merely define terms, brainstorm unrelated associations, or discuss analogy-solving strategies in the abstract. These sentences typically appear during the core reasoning phase, after initial comprehension but before final answer selection, as the model actively constructs and evaluates candidate analogical relationships.",
          "size": 882,
          "precision": 1.0,
          "recall": 0.33,
          "accuracy": 0.665,
          "f1": 0.49624060150375937,
          "examples": [
            "Alternatively, maybe the foundation is to the building as the anchor is to the ship, so the answer is \"building",
            "Wait, but the question is about the whole, so the leg is to the body as the wheel is to the car",
            "Alternatively, maybe \"ocean is to abyss as mountain is to peak,\" but the abyss is the deep part, not the highest",
            "So, the wheel is to the car as the leg is to walking or running",
            "The wheel is to the car as the leg is to the body",
            "Alternatively, maybe the answer is \"building\" because the foundation is to a building as an anchor is to a ship",
            "\" So, \"Anchor is to ship as foundation is to structure",
            "\" The sail is to the boat as the wing is to the airplane",
            "So, the analogy would be \"Spark is to fire as seed is to plant",
            "So, \"words are to writer\" would mean words are the tool, and writer is the user",
            "So, the ticket is to the event or the place",
            "\" So, \"Paint is to artist\" means paint is the tool, artist is the user",
            "Similarly, \"key is to lock\" fits that structure because the key is the tool and the lock is the object it interacts with",
            "Maybe \"ocean is to surface as mountain is to peak",
            "Or maybe \"ocean is to shore as mountain is to peak"
          ]
        },
        "9": {
          "title": "Metacognitive Uncertainty and Self-Doubt Markers",
          "description": "These sentences explicitly express the model's uncertainty, doubt, or lack of confidence about a preceding hypothesis, inference, or reasoning step. They serve to flag that a proposed answer, pattern, or approach may be incomplete, incorrect, or not fully supported, often prompting further evaluation or alternative exploration. This function includes statements that hedge, question, or qualify the validity or applicability of a just-mentioned idea, but does NOT include initial expressions of ignorance (\"I don't know\"), direct error correction, or final conclusions; they typically appear immediately after a candidate answer or reasoning step, acting as a self-monitoring checkpoint within the reasoning process.",
          "size": 1850,
          "precision": 0.8125,
          "recall": 0.52,
          "accuracy": 0.7,
          "f1": 0.6341463414634146,
          "examples": [
            "Hmm, that could make sense, but I'm not sure if that's the intended answer",
            "But I'm not sure if that's the right approach",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the pattern",
            "But I'm not sure if that's the pattern",
            "But I'm not sure if that's the exact answer",
            "But I'm not sure if that's a significant factor",
            "But I'm not sure if that's the intended answer",
            "But I'm not sure if that's the case",
            "But I'm not sure if that's the case here",
            "I'm not sure if that's accurate, though",
            "But I'm not sure if that's the right approach"
          ]
        },
        "10": {
          "title": "Weighing Tradeoffs and Articulating Conditional Outcomes",
          "description": "This function involves explicitly considering both the potential benefits and challenges, risks, or limitations of a proposed idea, solution, or scenario. Sentences in this category often use language that acknowledges complexity, uncertainty, or the need for careful management (e.g., \"however,\" \"but,\" \"depends on,\" \"requires careful planning,\" \"could help,\" \"might also,\" \"the key would be,\" \"it's a double-edged sword\"). INCLUDED are statements that balance pros and cons, discuss factors affecting outcomes, or highlight conditions necessary for success; NOT INCLUDED are sentences that merely state facts, describe steps, or summarize conclusions without weighing alternatives or contingencies. These sentences typically appear toward the end or in the synthesis phase of reasoning, as the model integrates prior analysis to present a nuanced, qualified assessment.",
          "size": 793,
          "precision": 0.6176470588235294,
          "recall": 0.42,
          "accuracy": 0.58,
          "f1": 0.5,
          "examples": [
            "It's a complex issue with no easy answers, but planning for these factors could help mitigate the negative effects and maximize the benefits",
            "However, there are also potential challenges and risks that need to be managed carefully to ensure the benefits are realized without causing unintended negative impacts",
            "However, there are challenges related to cost, equity, displacement, and management that need to be addressed to ensure that these green spaces are implemented effectively and equitably",
            "However, there are challenges related to equity, economic impact, and political feasibility that need to be addressed",
            "The political and economic challenges seem significant, and there's no guarantee it would work as intended without careful planning and cooperation",
            "However, the success of these outcomes depends on factors like the quality of childcare, accessibility, and the support systems in place to ensure that the benefits are equitably distributed",
            "It's a complex issue with no easy answers, but considering all these factors could help us understand the potential outcomes",
            "It's a complex issue with both pros and cons, and the actual impact would depend on how people and businesses adapt during that time",
            "It would require careful planning and adaptation in policies, family dynamics, and workplace structures to ensure that the benefits are maximized and the challenges are managed effectively",
            "The key would be how the global language is managed and promoted, ensuring that it supports rather than undermines cultural diversity and equity",
            "To maximize the benefits, there needs to be efforts to ensure digital literacy, equitable access, and sustainable practices",
            "This makes it challenging to assess the full impact on local economies, which might depend on both short-term boosts from tourism and long-term sustainability",
            "However, the extent of these effects depends on how the tax is implemented, the level of the tax, and the international cooperation involved",
            "The exact mechanisms and the extent of these communication methods across different plant species are areas I'd like to learn more about",
            "It would require careful planning and consideration of how each area might be affected"
          ]
        },
        "11": {
          "title": "Generating Alternative Hypotheses or Interpretations",
          "description": "These sentences serve the function of proposing alternative possible explanations, solutions, or interpretations when the answer is uncertain or multiple possibilities exist. They are characterized by speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"or maybe,\" \"wait, maybe\") and typically introduce a new candidate idea for consideration. This category includes only the explicit generation of new, plausible options\u2014not the evaluation, selection, or elimination of those options\u2014and these sentences most often appear in the exploratory or divergent phase of reasoning, often after an initial idea has been questioned or found lacking.",
          "size": 1110,
          "precision": 0.9019607843137255,
          "recall": 0.92,
          "accuracy": 0.91,
          "f1": 0.9108910891089109,
          "examples": [
            "Alternatively, maybe it's about the letters",
            "Alternatively, maybe it's a mailbox",
            "Alternatively, maybe it's a church",
            "Alternatively, maybe it's something else",
            "Alternatively, maybe it's something like a shadow",
            "Maybe it's a different approach",
            "Alternatively, maybe it's a church",
            "Or maybe it's something like shadows",
            "Maybe it's something else",
            "Or perhaps it's something else",
            "Or perhaps it's a computer",
            "Or perhaps it's something like a flag",
            "Alternatively, maybe it's a cipher or a code",
            "Wait, maybe it's a piano",
            "Alternatively, maybe it's about the part that moves"
          ]
        },
        "12": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve to explicitly state or restate the main problem, question, or task that the reasoning process will address. They typically appear at the very beginning of a reasoning trace, marking the transition from prompt reception to active reasoning, and often include phrases like \"I need to figure out,\" \"I'm trying to figure out,\" or \"I have this problem.\" This function includes only the initial articulation or clarification of the reasoning target\u2014not subsequent analysis, hypothesis generation, or solution steps. It does NOT include intermediate subgoal setting, restating partial results, or summarizing conclusions.",
          "size": 905,
          "precision": 0.9838709677419355,
          "recall": 0.61,
          "accuracy": 0.8,
          "f1": 0.7530864197530864,
          "examples": [
            "Okay, so I need to figure out how to teach children about sustainability through play",
            "Okay, so I'm trying to figure out what happens when you push domino A",
            "Okay, so I need to figure out how temperature affects the speed of chemical reactions",
            "Okay, so I'm trying to figure out how introducing wolves into an ecosystem would affect the plant population",
            "Okay, so I'm trying to figure out how to teach a language without using translations",
            "Okay, so I need to figure out how to teach multiplication without using numbers",
            "Okay, so I need to figure out how pressure affects the boiling point of water",
            "Okay, so I need to figure out the probability of getting no pairs when dealt 5 cards",
            "Okay, so I'm trying to figure out the answer to the riddle: \"What has legs but doesn't walk",
            "Okay, so I need to figure out how air pressure affects weather patterns",
            "Okay, so I'm trying to figure out the long-term effects of making all public transportation free in a city",
            "Okay, so I'm trying to figure out this question about mixing colors",
            "Okay, so I need to figure out how to clean clothes without using water",
            "Okay, so I need to figure out how the greenhouse effect influences Earth's temperature",
            "Okay, so I need to figure out how introducing a new predator species would affect an ecosystem's food chain"
          ]
        },
        "13": {
          "title": "Conditional or Hypothetical Deduction from a Given Action or Configuration",
          "description": "These sentences articulate the direct consequence, outcome, or resulting structure that would occur if a specific action is taken or a particular configuration is assumed (e.g., \"If I slice it parallel to one face, the cross-section should be a triangle...\"). This function includes statements that deduce or predict what must or will happen under a stated condition, often using \"if...then...\" or \"so, when...\" constructions, and is focused on logical or geometric outcomes rather than proposing actions, recalling facts, or evaluating alternatives. These sentences typically appear in the middle of reasoning traces, after an action or scenario is introduced and before synthesizing or concluding steps, serving as the core mechanism for progressing from setup to result.",
          "size": 1446,
          "precision": 0.8493150684931506,
          "recall": 0.62,
          "accuracy": 0.755,
          "f1": 0.7167630057803469,
          "examples": [
            "If I slice it parallel to one face, the cross-section should be a triangle because the original face is a triangle",
            "But wait, in an icosahedron, all faces are the same size, so if I slice through the center, the cross-section should be a smaller triangle, similar to the original",
            "So, each fold would create a crease from the corner to the center, and when all three are folded, the paper would have three layers meeting at the center",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "Wait, but if I fold each corner to the centroid, the paper would be layered such that each corner is now at the centroid, and the edges would form a hexagon or something else",
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "If I slice it parallel to a face, the distance from the slicing plane to the opposite vertex will determine the size of the cross-section",
            "Wait, but if I cut a triangle from the folded corner, the triangles in each corner will be the same shape but oriented differently",
            "So, if I slice the tetrahedron parallel to a face, the cross-section should be a smaller triangle similar to the original face",
            "Wait, but in the case of the dodecahedron, each vertex is part of three faces, so a plane passing through a vertex and the center of the opposite face might not necessarily be a plane of symmetry",
            "Wait, but each cut is a straight plane, so if I make a cut along the length, it will divide all the existing pieces along the length",
            "So, if I cut a triangle from the top right corner, the triangle in the top left will be a mirror image along the vertical axis, and the triangles in the bottom corners will be mirror images along both axes",
            "If I fold each corner to the center, the new edges would be the creases from the corners to the center",
            "Wait, no, if the cone's vertex is at the origin, then the intersection with the sphere would be a circle if the cone is right circular, but depending on the angle",
            "So, if I slice parallel to a face, the cross-section should be a similar triangle"
          ]
        },
        "14": {
          "title": "Hypothetical Consequence Generation",
          "description": "This function involves generating specific, conditional predictions about possible outcomes or downstream effects that could result from a given scenario, action, or policy\u2014typically using \"if... then...\" or similar constructions. Included are sentences that explicitly articulate what might happen as a consequence of a change, intervention, or event, often considering both positive and negative ramifications. Not included are sentences that merely state facts, describe current situations, summarize, or evaluate options without projecting hypothetical future states. These sentences usually appear in the middle phase of reasoning, after the scenario is introduced but before final synthesis or judgment, as the model explores the causal landscape of the problem.",
          "size": 2040,
          "precision": 0.8875,
          "recall": 0.71,
          "accuracy": 0.81,
          "f1": 0.7888888888888889,
          "examples": [
            "But then, if the system is struggling to handle the increased demand, there might be more delays or breakdowns, which could make it harder for people to get to work on time",
            "Plus, if the city doesn't have the funds to expand or improve the system, it might lead to overcrowding and poor service, which could have negative effects on the community",
            "If public transport is free, maybe more people can commute to work, which could help reduce unemployment",
            "But if the cuts lead to job losses in certain regions, those areas might suffer economically, increasing inequality instead",
            "Plus, if employees have more money, they might spend more locally, which could help other small businesses in the area",
            "If more people have higher wages, the demand for goods and services could increase, which might lead to more hiring in other sectors",
            "If public transport is free, maybe more people can get to work, which could reduce unemployment",
            "But wait, if small businesses are struggling because of higher wages, they might not be able to keep up with the demand, or they might have to raise prices, which could offset the extra spending",
            "If parents have an extra day off, they might need to arrange for more child care, which could increase demand for services and possibly lead to higher costs or changes in school schedules",
            "However, if small businesses can't keep up with the higher wages, they might not be able to meet the increased demand, leading to potential shortages or higher prices",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "But if more people rely on AVs, there might be more overall vehicle use, which could increase emissions",
            "If the wealthy are forced to pay more or can't accumulate as much, governments might have more funds for public services, education, healthcare, etc",
            "If public transport is free, tourists might have an easier time getting around, which could boost the tourism industry",
            "This could lead to more job opportunities, but it might also make it harder for businesses to maintain consistent service levels"
          ]
        },
        "15": {
          "title": "Quantitative Outcome Enumeration and Probability Calculation",
          "description": "These sentences perform the explicit calculation or enumeration of favorable outcomes and/or total possible outcomes, often as part of solving combinatorial or probability problems. This function includes statements that (a) count or compute the number of ways an event can occur, (b) identify the numerator and denominator for a probability, and/or (c) state the final probability as a ratio or fraction of these counts. It does NOT include the initial setup of the problem, qualitative reasoning, or explanation of underlying principles\u2014only the concrete step of outcome counting and probability computation. These sentences typically appear in the middle or later stages of reasoning, after the problem has been analyzed and before or during the final answer calculation.",
          "size": 848,
          "precision": 0.9318181818181818,
          "recall": 0.41,
          "accuracy": 0.69,
          "f1": 0.5694444444444444,
          "examples": [
            "Therefore, the number of favorable outcomes is the number of ways to choose the two dice multiplied by the number of possible outcomes for the third die",
            "Therefore, the number of favorable outcomes is the number of ways to choose the die that shows 6 multiplied by the number of outcomes for the other dice",
            "Finally, to find the probability of getting exactly 2 heads, I divide the number of favorable outcomes by the total number of possible outcomes",
            "So, I need to calculate the number of ways to distribute 7 people into 12 months with no month having more than 2 people, and then divide that by the total number of possible distributions",
            "Therefore, the probability of getting three different numbers is the number of favorable outcomes divided by the total number of outcomes",
            "Now, the number of favorable outcomes is the number of ways to get all five dice showing the same number",
            "Finally, the probability of picking 2 socks of the same color is the number of favorable outcomes divided by the total number of possible outcomes, which is 49/153",
            "Finally, the probability of drawing 2 balls of the same color is the number of favorable outcomes divided by the total number of possible outcomes",
            "Now, to find the probability, I take the number of favorable outcomes and divide it by the total number of possible outcomes",
            "Now, the number of favorable outcomes is the number of ways to choose all 13 spades from the deck",
            "Therefore, if I can find the number of triples (r1, r2, r3) such that r1 + r2 + r3 \u2261 0 mod 3, then the total number of favorable outcomes is 8 times that number",
            "Now, I need to calculate the number of ways to get each prime sum:\n\n1",
            "But since we're dealing with the complementary probability, maybe it's better to compute the number of distributions where all months have at most 2 people, and then divide by the total number of distributions",
            "Now, the number of favorable outcomes is the number of ways to choose 3 face cards out of the 12 available",
            "Then, since each remainder is equally likely, I can compute the number of such triples and multiply by the number of ways each remainder can occur on the dice"
          ]
        }
      }
    },
    "17": {
      "accuracy": 0.7740625,
      "categories": [
        [
          "0",
          "Formalization and Manipulation of Conditional Logic Statements",
          "This function involves explicitly translating natural language statements into formal logical structures (e.g., \"If A, then B\" or \"P \u2192 Q\"), identifying logical forms (converse, contrapositive), and reasoning about their implications. Included are sentences that restate, symbolize, or manipulate conditionals, universals, or syllogisms, and those that clarify what can or cannot be inferred from such statements. NOT included are sentences that merely apply the logic to specific cases, draw conclusions, or provide analogies\u2014this function is about setting up and analyzing the logical framework itself, typically appearing early or mid-way in reasoning when clarifying the structure of the problem."
        ],
        [
          "2",
          "Problem Identification and Task Framing",
          "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. They include the LLM's initial recognition and articulation of what needs to be solved, figured out, or explained, often rephrasing the prompt in the LLM's own words. This function is limited to the opening phase of reasoning\u2014setting the agenda\u2014without yet engaging in analysis, hypothesis generation, or solution steps; it does NOT include intermediate subgoal statements, clarifications of method, or summaries of findings."
        ],
        [
          "3",
          "Stepwise Scenario Simulation and Hypothetical Elaboration",
          "This function involves the LLM mentally simulating possible sequences of events or states within a scenario, often by narrating step-by-step what could or would happen under certain conditions. Included are sentences that walk through hypothetical actions, outcomes, or arrangements (\"If I take the goat first, then...\"; \"Now, on the other side, I have...\"), as well as alternative scenario branches and iterative adjustments (\"Wait, perhaps the dog is on a rope...\"; \"If the murder happened in the center, then...\"). NOT INCLUDED are sentences that merely state facts, recall definitions, or summarize conclusions without simulating or elaborating on possible event sequences. These sentences typically appear in the middle of reasoning traces, as the LLM explores, tests, and refines possible solutions or explanations before reaching a final answer."
        ],
        [
          "4",
          "Generating and Introducing Alternative Considerations",
          "These sentences serve the function of explicitly generating, introducing, or flagging additional lines of thought, alternative hypotheses, or further factors to consider within the reasoning process. They include statements that begin with phrases like \"Another thought,\" \"I should also consider,\" \"Wait, another angle,\" or \"I'm also thinking about,\" and are used to broaden the scope of analysis by bringing in new perspectives, variables, or possibilities not previously addressed. This category does NOT include sentences that merely elaborate on an existing line of reasoning, summarize, or conclude; rather, it is specifically about the act of branching out to new, distinct considerations. These sentences typically appear after an initial idea or approach has been discussed, often in the middle stages of reasoning, as the thinker seeks to ensure completeness or avoid tunnel vision."
        ],
        [
          "5",
          "Analogical Mapping and Category Membership Elucidation",
          "These sentences perform the function of explicitly mapping relationships between items, clarifying category membership, or identifying part-whole, set-subset, or functional analogies. They include statements that articulate how one entity relates to another (e.g., \"A flock is a group of sheep,\" \"A leaf is a part of a tree,\" \"All squares are rectangles,\" \"Dictionary: words, Atlas: maps\") and often use linguistic markers like \"is a,\" \"is part of,\" \"is a type of,\" or \"is to...as.\" This category does NOT include evaluative judgments, hypothesis generation, or procedural steps; it is focused on declarative, relational, or classificatory assertions. These sentences typically appear in the middle of reasoning traces, serving as the groundwork for drawing inferences, making analogies, or supporting subsequent conclusions."
        ],
        [
          "6",
          "Causal Explanation and Synthesis Statements",
          "These sentences articulate the underlying causal mechanisms or summarize how multiple factors interact to produce a specific outcome, often using connective language such as \"because,\" \"so,\" \"this happens when,\" or \"putting it all together.\" Included are statements that directly explain why or how a phenomenon occurs by linking causes to effects, or that synthesize prior reasoning into a concise causal account. Not included are mere observations, restatements of facts, hypothesis generation, or procedural descriptions without explicit causal linkage. These sentences typically appear after evidence or analysis has been gathered, serving as the reasoning trace's explanatory or integrative step."
        ],
        [
          "7",
          "Concrete Scenario Construction and Manipulation",
          "These sentences instantiate abstract geometric or mathematical operations by describing specific, concrete manipulations or constructions\u2014such as slicing, folding, connecting, or projecting\u2014applied to particular objects (e.g., \"If I slice it parallel to one face, the cross-section should be a triangle\"). This function includes the step-by-step mental simulation or visualization of actions on objects to predict outcomes, often using conditional or procedural language (\"If I... then...\"). It does NOT include general statements of properties, definitions, or the final conclusions; rather, it is the in-process, scenario-based reasoning that typically appears in the middle stages of problem-solving, where the reasoner is actively working through the mechanics of the situation."
        ],
        [
          "8",
          "Metacognitive Initiation of Deliberate Reasoning",
          "These sentences explicitly signal the LLM's transition into an active, conscious reasoning mode, often by announcing an intention to think, break down, or visualize the problem step by step. This function includes phrases that mark the start or resumption of internal deliberation (e.g., \"Let me think,\" \"Let me try to break this down,\" \"Let me think about this step by step\") but does NOT include the substantive reasoning, analysis, or conclusions themselves. They typically appear at the very beginning of a reasoning trace or at key junctures where the LLM pauses to re-engage or reset its reasoning process."
        ],
        [
          "9",
          "Final Explicit Answer Articulation",
          "This function consists of sentences that explicitly state the final answer or solution reached after the reasoning process, often using formulaic phrases such as \"So, the answer is...\", \"Therefore, the answer should be...\", or \"So, putting it all together, the answer is...\". Included are direct answer statements, completed analogies, and explicit declarations of the solution, sometimes with brief justification or restatement of the answer. NOT INCLUDED are intermediate conclusions, partial results, or summary statements that do not directly present the final answer; these sentences almost always appear at the end of the reasoning trace, serving as the conclusive output of the reasoning process."
        ],
        [
          "10",
          "Enumeration and Calculation of Sample Spaces and Favorable Outcomes",
          "These sentences perform the explicit identification, enumeration, or calculation of the total number of possible outcomes (sample space) and/or the number of favorable outcomes in a combinatorial or probabilistic scenario. This function includes statements that specify how many ways an event can occur, often referencing combinatorial formulas (e.g., combinations, permutations, multiplication principle), and may distinguish between total and favorable cases. It does NOT include the final computation of probabilities (e.g., dividing favorable by total), nor does it include general problem setup, interpretation of results, or explanation of underlying concepts. These sentences typically appear in the middle of the reasoning process, after the problem is understood but before the final answer is derived."
        ],
        [
          "11",
          "Initial Fact or Premise Identification",
          "These sentences serve to explicitly identify and state the first relevant fact, premise, or element from the problem statement or background knowledge that will be used in the reasoning process. This function includes sentences that begin the reasoning by isolating a key piece of information, relationship, or definition necessary for subsequent steps, often using phrases like \"First, I know...\", \"First, I notice...\", or \"First, I need to understand...\". It does NOT include sentences that analyze, infer, or synthesize information beyond this initial identification, nor does it include later steps or conclusions; these sentences almost always appear at or near the very beginning of the reasoning trace, immediately after the problem is presented."
        ],
        [
          "12",
          "Local Evaluation and Validation Statements",
          "These sentences serve the function of locally evaluating, validating, or rejecting a just-completed inference, calculation, or sub-step within the reasoning process. They include brief, often affective or judgmental, assessments such as \"That makes sense,\" \"That's too high,\" or \"That seems correct,\" which indicate the model's appraisal of the plausibility, correctness, or acceptability of a preceding thought or result. This category does NOT include initial hypothesis generation, detailed justification, or global conclusions; rather, these statements typically appear immediately after a specific reasoning step to signal local agreement, doubt, or error detection before proceeding further."
        ],
        [
          "13",
          "Step-by-Step Calculation and Equation Manipulation",
          "This function involves the explicit, sequential execution of arithmetic operations, algebraic manipulations, or formula applications to compute intermediate or final results. Included are sentences that show the LLM performing calculations (e.g., addition, multiplication, division), substituting values, rearranging equations, or solving for variables, often with intermediate steps and justifications. NOT INCLUDED are sentences that state the problem, interpret or rephrase the question, explain concepts/theorems, or reflect on strategy; this category is strictly for the mechanical, stepwise working out of numeric or algebraic results. These sentences typically appear in the middle of the reasoning process, after the problem is understood and before the final answer or summary is given."
        ],
        [
          "14",
          "Generating Concrete Solution Proposals",
          "These sentences propose specific, actionable methods, tools, or steps to address a problem or achieve a goal. This function includes suggesting particular techniques, materials, or processes (e.g., \"Use sensors and apps to monitor food quality,\" \"Create DIY acoustic panels from cardboard and fabric,\" \"Implement FIFO, use purchase tracking, and set alerts for expiration dates\"). It does NOT include general statements of intent, abstract planning, or evaluation of options\u2014only the explicit articulation of a concrete solution or method. These sentences typically appear after the problem has been analyzed and possible approaches considered, serving as the main body of the solution phase in reasoning."
        ],
        [
          "15",
          "Consequence and Implication Generation",
          "These sentences serve the cognitive function of generating and articulating possible consequences, implications, or downstream effects that follow from a given premise, action, or hypothetical scenario. Included in this category are statements that explicitly describe what might happen as a result of a change, policy, or event\u2014often using conditional language (\"could lead to,\" \"might result in,\" \"would cause,\" \"if X, then Y\"). NOT INCLUDED are sentences that merely state facts, define terms, restate the question, or describe the reasoning process itself. These sentences typically appear after an initial premise or scenario has been established, forming the core of the reasoning where the model explores the ripple effects or logical outcomes of the situation under consideration."
        ],
        [
          "16",
          "Expression of Uncertainty or Partial Confidence",
          "These sentences explicitly signal the model's uncertainty, lack of full confidence, or incomplete knowledge regarding a preceding claim, explanation, or reasoning step. Included are statements that hedge, qualify, or admit doubt about the correctness, completeness, or details of the reasoning (e.g., \"I'm not entirely sure,\" \"But I'm not certain,\" \"I think, but I'm not sure\"). Not included are direct expressions of ignorance without any prior reasoning (e.g., \"I don't know\"), or statements that merely introduce a new idea without evaluating prior reasoning. These sentences typically appear after an attempted answer, explanation, or summary, serving to qualify or temper the preceding reasoning with an explicit acknowledgment of possible error or incompleteness."
        ]
      ],
      "orthogonality": 0.8317334055900574,
      "assigned_fraction": 0.9,
      "category_counts": {
        "0": 3,
        "2": 3,
        "3": 1,
        "4": 5,
        "5": 2,
        "6": 2,
        "7": 1,
        "8": 2,
        "9": 1,
        "10": 1,
        "11": 6,
        "12": 2,
        "13": 7,
        "14": 2,
        "15": 5,
        "16": 2,
        "None": 5
      },
      "detailed_results": {
        "0": {
          "title": "Formalization and Manipulation of Conditional Logic Statements",
          "description": "This function involves explicitly translating natural language statements into formal logical structures (e.g., \"If A, then B\" or \"P \u2192 Q\"), identifying logical forms (converse, contrapositive), and reasoning about their implications. Included are sentences that restate, symbolize, or manipulate conditionals, universals, or syllogisms, and those that clarify what can or cannot be inferred from such statements. NOT included are sentences that merely apply the logic to specific cases, draw conclusions, or provide analogies\u2014this function is about setting up and analyzing the logical framework itself, typically appearing early or mid-way in reasoning when clarifying the structure of the problem.",
          "size": 804,
          "precision": 1.0,
          "recall": 0.67,
          "accuracy": 0.835,
          "f1": 0.8023952095808384,
          "examples": [
            "So, in logic terms, the original statement is P \u2192 Q, where P is \"made by X\" and Q is \"crashes frequently",
            "Wait, so if studying guarantees passing, and John failed (\u00acP), then according to the contrapositive, we can conclude that John did not study (\u00acS)",
            "The contrapositive of \"All A's are B's\" is \"If something is not a B, then it is not an A",
            "\" The converse would be Q \u2192 P, meaning \"If it lays eggs, then it's a bird",
            "So, just because sugar makes tea sweet (P implies Q), it doesn't mean that if tea is sweet (Q), then sugar must be present (P)",
            "So, applying that here, the fact that all mammals have hair (M \u2192 H) doesn't guarantee that anything with hair must be a mammal (H \u2192 M)",
            "Now, the converse would be B \u2192 A, which would mean \"If someone trains daily, then they are an Olympic athlete",
            "In logic, if we have a statement P \u2192 Q, and we know that Q is false (roses are alive), then we can conclude that P must be false",
            "The major premise here is \"All mammals have hair,\" which can be written as M \u2192 H, where M is \"is a mammal\" and H is \"has hair",
            "The original statement is \"All S are P,\" and the converse would be \"All P are S",
            "\" The contrapositive would be \"if it cannot fly, then it is not a bird,\" which is true if all birds can fly",
            "Wait, in this case, the original statement is \"All Olympic athletes train daily,\" which can be phrased as \"If someone is an Olympic athlete, then they train daily",
            "The original statement is E \u2192 D, and the converse would be D \u2192 E",
            "So, putting it all together: If studying (S) leads to passing (P), and John failed (\u00acP), then John did not study (\u00acS)",
            "\" In logic terms, that's P \u2192 Q, where P is \"it's a bird\" and Q is \"it lays eggs"
          ]
        },
        "2": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. They include the LLM's initial recognition and articulation of what needs to be solved, figured out, or explained, often rephrasing the prompt in the LLM's own words. This function is limited to the opening phase of reasoning\u2014setting the agenda\u2014without yet engaging in analysis, hypothesis generation, or solution steps; it does NOT include intermediate subgoal statements, clarifications of method, or summaries of findings.",
          "size": 617,
          "precision": 1.0,
          "recall": 0.8,
          "accuracy": 0.9,
          "f1": 0.888888888888889,
          "examples": [
            "Okay, so I'm trying to figure out what comes next in the sequence: Leaf, Branch, Tree, Forest, _____",
            "Okay, so I need to figure out the probability of drawing all face cards when dealing 3 cards",
            "Okay, so I need to figure out how pressure affects the boiling point of water",
            "Okay, so I need to figure out how the greenhouse effect influences Earth's temperature",
            "Okay, so I'm trying to figure out what comes next in this sequence: Quark, Electron, Atom, Molecule, _____",
            "Okay, so I need to figure out how temperature affects the speed of chemical reactions",
            "Okay, so I'm trying to figure out what comes next in this sequence: Mercury, Venus, Earth, Mars, _____",
            "Okay, so I need to figure out how cellular respiration produces energy",
            "Okay, so I need to figure out the probability of getting no pairs when dealt 5 cards",
            "Okay, so I'm trying to figure out what comes next in this sequence: AB, CD, EF, GH, _____",
            "Okay, so I have this problem: If I pick 2 numbers from 1 to 20, what's the probability their difference is 5",
            "Okay, so I'm trying to figure out what comes next in this color sequence: RED, BLUE, YELLOW, GREEN, _____",
            "Okay, so I need to figure out how air pressure affects weather patterns",
            "Okay, so I need to figure out how introducing a new predator species would affect an ecosystem's food chain",
            "Okay, so I need to figure out the systemic consequences of reducing global meat consumption by 50%"
          ]
        },
        "3": {
          "title": "Stepwise Scenario Simulation and Hypothetical Elaboration",
          "description": "This function involves the LLM mentally simulating possible sequences of events or states within a scenario, often by narrating step-by-step what could or would happen under certain conditions. Included are sentences that walk through hypothetical actions, outcomes, or arrangements (\"If I take the goat first, then...\"; \"Now, on the other side, I have...\"), as well as alternative scenario branches and iterative adjustments (\"Wait, perhaps the dog is on a rope...\"; \"If the murder happened in the center, then...\"). NOT INCLUDED are sentences that merely state facts, recall definitions, or summarize conclusions without simulating or elaborating on possible event sequences. These sentences typically appear in the middle of reasoning traces, as the LLM explores, tests, and refines possible solutions or explanations before reaching a final answer.",
          "size": 810,
          "precision": 0.7272727272727273,
          "recall": 0.72,
          "accuracy": 0.725,
          "f1": 0.7236180904522613,
          "examples": [
            "The father dies, so the son is taken to the hospital",
            "So the man is pushing his car to the hotel because it's out of gas, and he tells the owner he's bankrupt, meaning he can't pay because he's out of money",
            "She shoots him, holds him underwater, hangs him, and then five minutes later, they have dinner",
            "So, she shoots him with a gun (maybe a fishing gun or something), then they go underwater for five minutes while fishing, then she hangs the fish (her husband is fishing, so she hangs the fish she caught), and then they have dinner",
            "If the man calls the dog, and the dog is tied with a rope, the dog could be pulled across",
            "She shoots him, holds him underwater for five minutes, then hangs him, and five minutes later they have dinner",
            "In the evening, he takes it to the 7th floor and walks up",
            "Wait, but if I leave the goat on the other side, and I take the wolf or the cabbage back, I have to make sure that when I come back, I don't leave the wolf and goat alone or the goat and cabbage alone",
            "If I take the goat first, then I have the wolf and cabbage alone",
            "The man calls the dog, and the dog somehow crosses the river without getting wet",
            "Wait, perhaps the dog is on a rope that's tied to the man's side, so the dog can pull itself across without getting wet",
            "So, if the murder happened in the center, then the killer must have been in the center, but all residents are in their rooms, which are on the perimeter",
            "Maybe the man is on one side, and the dog is on the other, but the dog is on a bridge or a ferry",
            "So maybe the owner is the hotel owner, and the man is trying to check in but can't pay because his car is broken down, so he's bankrupt",
            "He tells the owner he's bankrupt because he can't pay for the hotel or the car"
          ]
        },
        "4": {
          "title": "Generating and Introducing Alternative Considerations",
          "description": "These sentences serve the function of explicitly generating, introducing, or flagging additional lines of thought, alternative hypotheses, or further factors to consider within the reasoning process. They include statements that begin with phrases like \"Another thought,\" \"I should also consider,\" \"Wait, another angle,\" or \"I'm also thinking about,\" and are used to broaden the scope of analysis by bringing in new perspectives, variables, or possibilities not previously addressed. This category does NOT include sentences that merely elaborate on an existing line of reasoning, summarize, or conclude; rather, it is specifically about the act of branching out to new, distinct considerations. These sentences typically appear after an initial idea or approach has been discussed, often in the middle stages of reasoning, as the thinker seeks to ensure completeness or avoid tunnel vision.",
          "size": 1944,
          "precision": 0.6788990825688074,
          "recall": 0.74,
          "accuracy": 0.695,
          "f1": 0.7081339712918661,
          "examples": [
            "Wait, another idea: 5",
            "I should also consider the path",
            "Wait, another thought: maybe the husband is a bird",
            "Wait, another thought: the Earth has seasons",
            "Another point is the cost",
            "Another thought is about the environment",
            "Another angle is the soil condition",
            "Wait, another thought: maybe it's about the word \"I",
            "Wait, another approach: think of the function",
            "Wait, another approach: think about the number of triangles",
            "Wait, another angle: maybe the word is \"leaf",
            "I should also think about the plant's age",
            "Another point is the environmental impact",
            "Another thing to consider is the impact on tourism",
            "I should also consider the legal aspects"
          ]
        },
        "5": {
          "title": "Analogical Mapping and Category Membership Elucidation",
          "description": "These sentences perform the function of explicitly mapping relationships between items, clarifying category membership, or identifying part-whole, set-subset, or functional analogies. They include statements that articulate how one entity relates to another (e.g., \"A flock is a group of sheep,\" \"A leaf is a part of a tree,\" \"All squares are rectangles,\" \"Dictionary: words, Atlas: maps\") and often use linguistic markers like \"is a,\" \"is part of,\" \"is a type of,\" or \"is to...as.\" This category does NOT include evaluative judgments, hypothesis generation, or procedural steps; it is focused on declarative, relational, or classificatory assertions. These sentences typically appear in the middle of reasoning traces, serving as the groundwork for drawing inferences, making analogies, or supporting subsequent conclusions.",
          "size": 1492,
          "precision": 0.8285714285714286,
          "recall": 0.58,
          "accuracy": 0.73,
          "f1": 0.6823529411764706,
          "examples": [
            "Flock is for sheep, galaxy is for stars",
            "\" A wheel is a part of a car, right",
            "PEACH is a stone fruit, PLUM is also a stone fruit, PEAR is a pear, and PAPAYA is a papaya",
            "Dictionary: words, Atlas: maps",
            "\" A tree is a single unit, and a forest is a collection of many trees",
            "A camera produces a photo, which is an image, and a pen produces words, which are the content written",
            "\" A book is made up of pages, right",
            "Birds are a subset of egg-laying animals",
            "Clouds are in the sky, and rain is the precipitation",
            "Circle is a 2D shape, Sphere is a 3D object, Square is 2D, Cube is 3D, and Triangle is 2D",
            "A keyboard is a tool used for typing, right",
            "Coins have heads and tails, right",
            "A book has a cover (which could be the head) and pages (the tail",
            "\" A flock is a group of sheep",
            "A star is an astronomical object"
          ]
        },
        "6": {
          "title": "Causal Explanation and Synthesis Statements",
          "description": "These sentences articulate the underlying causal mechanisms or summarize how multiple factors interact to produce a specific outcome, often using connective language such as \"because,\" \"so,\" \"this happens when,\" or \"putting it all together.\" Included are statements that directly explain why or how a phenomenon occurs by linking causes to effects, or that synthesize prior reasoning into a concise causal account. Not included are mere observations, restatements of facts, hypothesis generation, or procedural descriptions without explicit causal linkage. These sentences typically appear after evidence or analysis has been gathered, serving as the reasoning trace's explanatory or integrative step.",
          "size": 1822,
          "precision": 0.875,
          "recall": 0.56,
          "accuracy": 0.74,
          "f1": 0.6829268292682927,
          "examples": [
            "This happens because the salt particles (ions, actually) increase the solution's vapor pressure, requiring a higher temperature for the liquid to reach its boiling point",
            "So, the boiling point increases because more energy (higher temperature) is required to turn the liquid into gas when the surrounding pressure is higher",
            "When air rises in a low-pressure area, it expands and cools, which can lead to the formation of clouds and precipitation",
            "The heat from the oven's elements or flames heats the air, and that air then transfers heat to the food",
            "These waves are absorbed by the water, which then generates heat through friction",
            "In summary, the greenhouse effect works by greenhouse gases absorbing and re-emitting infrared radiation, which traps heat in the atmosphere and raises the Earth's surface temperature",
            "So, heating makes the gas molecules move faster, increasing the pressure, which makes the balloon expand",
            "The ice absorbs heat from the mixture, causing the mixture to freeze",
            "So, when the compressor compresses the refrigerant, it turns into a hot gas, and then the condenser coils cool it down by releasing that heat to the surrounding air",
            "In microwaves, since the energy is absorbed internally, the entire mass of the food is heated, so when cooling, the heat can escape more uniformly from the surface",
            "Because the evaporator coils inside absorb the heat from the inside air, turning the refrigerant into a gas, which then goes to the compressor",
            "When materials get hotter, their conductivity might decrease because the atoms vibrate more, which could interfere with the electrons' movement",
            "More dense mediums, like solids, allow sound to travel faster because the particles are closer together, so the energy transfer is quicker",
            "So, the sound wave would cause the liquid particles to move, creating compression and rarefaction as well",
            "So, more thermal energy is needed to provide the necessary kinetic energy for the molecules to break free from the liquid and into the gas, especially when the surrounding pressure is higher"
          ]
        },
        "7": {
          "title": "Concrete Scenario Construction and Manipulation",
          "description": "These sentences instantiate abstract geometric or mathematical operations by describing specific, concrete manipulations or constructions\u2014such as slicing, folding, connecting, or projecting\u2014applied to particular objects (e.g., \"If I slice it parallel to one face, the cross-section should be a triangle\"). This function includes the step-by-step mental simulation or visualization of actions on objects to predict outcomes, often using conditional or procedural language (\"If I... then...\"). It does NOT include general statements of properties, definitions, or the final conclusions; rather, it is the in-process, scenario-based reasoning that typically appears in the middle stages of problem-solving, where the reasoner is actively working through the mechanics of the situation.",
          "size": 1540,
          "precision": 0.8846153846153846,
          "recall": 0.69,
          "accuracy": 0.8,
          "f1": 0.7752808988764044,
          "examples": [
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "Each face of the cube is a square, and if I connect the center to all four vertices of a face, that should form a square pyramid, right",
            "If I take a tetrahedron and make a slice parallel to one of its triangular faces, the intersection of the slicing plane with the tetrahedron should form a new shape",
            "If I take one face of the cube, say the top face, and connect the center to all four of its vertices, that should form a square pyramid on top of the cube",
            "If I take a regular hexagon and fold along each of the three lines connecting opposite vertices, each fold would bring two opposite sides together",
            "If I connect midpoints of edges, each face of the tetrahedron, which is a triangle, will have its midpoints connected to form a smaller triangle",
            "If I slice it parallel to one face, the cross-section should be a triangle because the original face is a triangle",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "The cube has 8 vertices, and each pyramid is defined by connecting the center to 4 vertices (the ones on a face)",
            "Each original edge of the cube is shared by two faces, so in the new shape, each original edge corresponds to a face",
            "If I slice it parallel to a face, the distance from the slicing plane to the opposite vertex will determine the size of the cross-section",
            "Each fold brings a corner to the center, so the paper is being folded along the lines from each corner to the center",
            "I remember that when you slice a polyhedron with a plane, the cross-section is a polygon whose vertices are the points where the plane intersects the edges of the polyhedron",
            "So, each fold would create a crease from the corner to the center, and when all three are folded, the paper would have three layers meeting at the center",
            "But folding along three lines would divide the hexagon into six smaller triangles, each of which would become a face of the 3D shape"
          ]
        },
        "8": {
          "title": "Metacognitive Initiation of Deliberate Reasoning",
          "description": "These sentences explicitly signal the LLM's transition into an active, conscious reasoning mode, often by announcing an intention to think, break down, or visualize the problem step by step. This function includes phrases that mark the start or resumption of internal deliberation (e.g., \"Let me think,\" \"Let me try to break this down,\" \"Let me think about this step by step\") but does NOT include the substantive reasoning, analysis, or conclusions themselves. They typically appear at the very beginning of a reasoning trace or at key junctures where the LLM pauses to re-engage or reset its reasoning process.",
          "size": 1185,
          "precision": 1.0,
          "recall": 0.89,
          "accuracy": 0.945,
          "f1": 0.9417989417989417,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think about this",
            "Let me think about this step by step",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think about this step by step",
            "Let me think"
          ]
        },
        "9": {
          "title": "Final Explicit Answer Articulation",
          "description": "This function consists of sentences that explicitly state the final answer or solution reached after the reasoning process, often using formulaic phrases such as \"So, the answer is...\", \"Therefore, the answer should be...\", or \"So, putting it all together, the answer is...\". Included are direct answer statements, completed analogies, and explicit declarations of the solution, sometimes with brief justification or restatement of the answer. NOT INCLUDED are intermediate conclusions, partial results, or summary statements that do not directly present the final answer; these sentences almost always appear at the end of the reasoning trace, serving as the conclusive output of the reasoning process.",
          "size": 782,
          "precision": 0.9090909090909091,
          "recall": 0.4,
          "accuracy": 0.68,
          "f1": 0.5555555555555556,
          "examples": [
            "So, the answer is tree",
            "So, the answer is tree",
            "So, the answer is \"body",
            "So, the answer is \"body",
            "So, the answer would be trees",
            "So, the answer is silence",
            "So, the answer would be \"body",
            "So, the answer should be \"author",
            "So the answer is a piano",
            "So, the answer should be Jupiter",
            "So, the answer should be a triangle",
            "So, the answer is the letter 'm'",
            "So, the answer should be 6",
            "So, the answer should be \"maps",
            "So, the answer should be building"
          ]
        },
        "10": {
          "title": "Enumeration and Calculation of Sample Spaces and Favorable Outcomes",
          "description": "These sentences perform the explicit identification, enumeration, or calculation of the total number of possible outcomes (sample space) and/or the number of favorable outcomes in a combinatorial or probabilistic scenario. This function includes statements that specify how many ways an event can occur, often referencing combinatorial formulas (e.g., combinations, permutations, multiplication principle), and may distinguish between total and favorable cases. It does NOT include the final computation of probabilities (e.g., dividing favorable by total), nor does it include general problem setup, interpretation of results, or explanation of underlying concepts. These sentences typically appear in the middle of the reasoning process, after the problem is understood but before the final answer is derived.",
          "size": 813,
          "precision": 0.8478260869565217,
          "recall": 0.39,
          "accuracy": 0.66,
          "f1": 0.5342465753424658,
          "examples": [
            "Now, I'll calculate the number of ways to pick 2 socks of the same color for each color:\n\n- For black socks: There are 6 black socks, so the number of ways to choose 2 is 6 choose 2, which equals 15",
            "The total number of possible birthday month distributions for 7 people is 12^7, since each person has 12 choices",
            "So, the number of favorable outcomes is C(15, 3), and the total number of possible outcomes when choosing any 3 chocolates is C(20, 3)",
            "So, the total number of possible hands is the number of ways to choose 5 cards out of 52",
            "Now, the number of favorable outcomes is the number of ways to choose all 13 spades from the deck",
            "The total number of ways to pick 6 jelly beans out of 30 is a combination problem",
            "The total number of possible outcomes is the number of ways 3 people can choose seats in a 5-seat row",
            "Now, the number of favorable outcomes is the number of ways to choose 3 face cards out of the 12 available",
            "The total number of possible 5-card hands is calculated using the combination formula: C(52, 5)",
            "Since each suit has 13 cards, the number of ways to choose 3 cards from that suit is C(13,3)",
            "Now, the number of favorable outcomes is the number of ways to get all five dice showing the same number",
            "Therefore, the total number of possible 13-card hands is C(52, 13)",
            "So, the total number of possible 5-card hands is C(52, 5), which is calculated as 52",
            "So, in this case, the total number of possible outcomes is the number of ways to choose 6 numbers from 49",
            "Therefore, the number of favorable outcomes is the number of ways to choose the two dice multiplied by the number of possible outcomes for the third die"
          ]
        },
        "11": {
          "title": "Initial Fact or Premise Identification",
          "description": "These sentences serve to explicitly identify and state the first relevant fact, premise, or element from the problem statement or background knowledge that will be used in the reasoning process. This function includes sentences that begin the reasoning by isolating a key piece of information, relationship, or definition necessary for subsequent steps, often using phrases like \"First, I know...\", \"First, I notice...\", or \"First, I need to understand...\". It does NOT include sentences that analyze, infer, or synthesize information beyond this initial identification, nor does it include later steps or conclusions; these sentences almost always appear at or near the very beginning of the reasoning trace, immediately after the problem is presented.",
          "size": 914,
          "precision": 1.0,
          "recall": 0.34,
          "accuracy": 0.67,
          "f1": 0.5074626865671642,
          "examples": [
            "First, I know that the plant grows taller when given fertilizer",
            "First, I'll list out the items given: Penny, Nickel, Dime, Quarter",
            "First, I know that sunlight is essential for photosynthesis",
            "First, I'll consider the total sum of the digits from 1 to 9, which is 45",
            "First, I notice that the sequence starts with MTWT",
            "First, I notice that the sequence starts with \"WWW",
            "First, I know that a cube has 8 corners, or vertices",
            "First, I notice that multiplying 2 and 5 gives me 10, which is a useful base number",
            "First, I need to understand the relationship between a lighthouse and ships",
            "First, I know that the statement says \"all Olympic athletes train daily",
            "First, I notice that dividing 4 by 4 gives me 1",
            "First, I'll look at the pattern",
            "First, I need to visualize what's happening when you fold a circular paper multiple times",
            "First, I know that a cylinder has two circular bases and a curved surface connecting them",
            "First, I need to understand the statement \"If studying guarantees passing"
          ]
        },
        "12": {
          "title": "Local Evaluation and Validation Statements",
          "description": "These sentences serve the function of locally evaluating, validating, or rejecting a just-completed inference, calculation, or sub-step within the reasoning process. They include brief, often affective or judgmental, assessments such as \"That makes sense,\" \"That's too high,\" or \"That seems correct,\" which indicate the model's appraisal of the plausibility, correctness, or acceptability of a preceding thought or result. This category does NOT include initial hypothesis generation, detailed justification, or global conclusions; rather, these statements typically appear immediately after a specific reasoning step to signal local agreement, doubt, or error detection before proceeding further.",
          "size": 1013,
          "precision": 0.9518072289156626,
          "recall": 0.79,
          "accuracy": 0.875,
          "f1": 0.8633879781420766,
          "examples": [
            "That makes sense",
            "That's not helpful",
            "That seems right",
            "That makes sense",
            "That makes sense",
            "That's too high",
            "That's too high",
            "That's too high",
            "That makes sense",
            "That seems correct",
            "That makes sense",
            "That makes sense",
            "That makes sense",
            "Hmm, that's too much",
            "That's too high"
          ]
        },
        "13": {
          "title": "Step-by-Step Calculation and Equation Manipulation",
          "description": "This function involves the explicit, sequential execution of arithmetic operations, algebraic manipulations, or formula applications to compute intermediate or final results. Included are sentences that show the LLM performing calculations (e.g., addition, multiplication, division), substituting values, rearranging equations, or solving for variables, often with intermediate steps and justifications. NOT INCLUDED are sentences that state the problem, interpret or rephrase the question, explain concepts/theorems, or reflect on strategy; this category is strictly for the mechanical, stepwise working out of numeric or algebraic results. These sentences typically appear in the middle of the reasoning process, after the problem is understood and before the final answer or summary is given.",
          "size": 2668,
          "precision": 0.9166666666666666,
          "recall": 0.44,
          "accuracy": 0.7,
          "f1": 0.5945945945945945,
          "examples": [
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "Case 2: D = 11\n\nThen, S_odd - S_even = 11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 56 => S_odd = 28\n\nThen, S_even = 45 - 28 = 17\n\nSo, S_odd = 28 and S_even = 17",
            "First, 13*7=91, so 101 - 91=10, so 101 \u2261 10 mod 13",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "Again, set up the equations:\na - b = 2\na + b = 14\n\nAdding them together:\n2a = 16\na = 8\n\nThen, substituting back into a - b = 2:\n8 - b = 2\nb = 6\n\nSo, a = 8 and b = 6",
            "First, 31 * 32 = 992  \nThen, 992 * 63",
            "Let's add them together:\n(a - b) + (a + b) = 1 + 28\n2a = 29\na = 29/2 = 14",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "So, 3/6 + 2/6 + 1/6 = 6/6 = 1"
          ]
        },
        "14": {
          "title": "Generating Concrete Solution Proposals",
          "description": "These sentences propose specific, actionable methods, tools, or steps to address a problem or achieve a goal. This function includes suggesting particular techniques, materials, or processes (e.g., \"Use sensors and apps to monitor food quality,\" \"Create DIY acoustic panels from cardboard and fabric,\" \"Implement FIFO, use purchase tracking, and set alerts for expiration dates\"). It does NOT include general statements of intent, abstract planning, or evaluation of options\u2014only the explicit articulation of a concrete solution or method. These sentences typically appear after the problem has been analyzed and possible approaches considered, serving as the main body of the solution phase in reasoning.",
          "size": 1325,
          "precision": 0.9444444444444444,
          "recall": 0.68,
          "accuracy": 0.82,
          "f1": 0.7906976744186047,
          "examples": [
            "**Technology Integration**: Use sensors and apps to monitor food quality and inventory in real-time",
            "I can use tape or nails to hang them, creating a DIY sound panel effect",
            "Using shelves or towers to stack plants could allow me to grow more in a smaller area",
            "**Kitchen Practices**: Train staff on portion control, using all parts of ingredients, and creative repurposing of leftovers",
            "Encouraging kids to turn off lights or reuse water bottles during play can normalize sustainable practices",
            "Sensors to monitor temperature, humidity, and nutrient levels could send data to a central system that adjusts the environment automatically",
            "Using water toys to demonstrate conservation, like using a watering can for plants instead of just splashing, could teach them about saving water",
            "Managing water and energy efficiently, possibly using automation to monitor and adjust conditions",
            "Maybe setting up a small composting area or using worms to break down kitchen scraps",
            "**Inventory Management**: Implement FIFO, use purchase tracking, and set alerts for expiration dates",
            "So, to outline the steps: prepare the path with logs and maybe some lubrication, use a lever to lift the stone onto the logs, then roll it up the hill with a team pushing from behind",
            "**Customer Engagement**: Offer smaller portions, encourage taking leftovers, and educate customers about the impact of food waste",
            "Putting it all together, the system would have fog and dew collectors made from local frames and meshes, a storage reservoir underground with a clay lining, a solar still using a clear local cover, and a simple filtration system using sand and charcoal",
            "In summary, the plan would involve creating a rolling mechanism with logs, building a ramp or pathway, using a lever to lift and position the stone onto the rollers, and then having a team push it up the hill",
            "I can use a white noise machine or a speaker to play music and then check the sound levels in different areas of the room"
          ]
        },
        "15": {
          "title": "Consequence and Implication Generation",
          "description": "These sentences serve the cognitive function of generating and articulating possible consequences, implications, or downstream effects that follow from a given premise, action, or hypothetical scenario. Included in this category are statements that explicitly describe what might happen as a result of a change, policy, or event\u2014often using conditional language (\"could lead to,\" \"might result in,\" \"would cause,\" \"if X, then Y\"). NOT INCLUDED are sentences that merely state facts, define terms, restate the question, or describe the reasoning process itself. These sentences typically appear after an initial premise or scenario has been established, forming the core of the reasoning where the model explores the ripple effects or logical outcomes of the situation under consideration.",
          "size": 2458,
          "precision": 0.9240506329113924,
          "recall": 0.73,
          "accuracy": 0.835,
          "f1": 0.8156424581005587,
          "examples": [
            "Higher energy costs could affect industries that are energy-intensive, leading to job losses or reduced production",
            "Making public transport free could help reduce transportation barriers for marginalized communities, giving them better access to jobs, education, and healthcare",
            "If more people have higher wages, the demand for goods and services could increase, which might lead to more hiring in other sectors",
            "In terms of food security, urban farming in green spaces could contribute to local food production, reducing the need for long-distance transportation of food and making fresh produce more accessible",
            "More people from lower-income backgrounds could attend college, which might lead to a more equal society",
            "If carbon pricing is too high, it could lead to increased costs for businesses, which might pass on to consumers, leading to higher prices for goods and services",
            "Gender equality in the workforce could lead to more policies that support work-life balance, which in turn could enhance the overall well-being of families and children",
            "Countries that invest in clean water might see a return on investment through increased tax revenues as the economy grows and through the reduced burden on healthcare systems",
            "If public transport becomes more accessible, areas near stations might become more desirable, leading to an increase in property values",
            "For example, increased workforce participation due to universal childcare could lead to higher economic growth, which might indirectly support better funding for early childhood development programs",
            "If the wealthy are forced to pay more or can't accumulate as much, governments might have more funds for public services, education, healthcare, etc",
            "Industries dependent on coastal areas would suffer, leading to job losses",
            "If countries start focusing more on reusing products, it could reduce the demand for raw materials from other countries, potentially affecting trade dynamics",
            "If military spending is cut, the money saved could be used to fund social programs, which could help reduce inequality",
            "Plus, having healthier populations globally could lead to better economic outcomes and more stability"
          ]
        },
        "16": {
          "title": "Expression of Uncertainty or Partial Confidence",
          "description": "These sentences explicitly signal the model's uncertainty, lack of full confidence, or incomplete knowledge regarding a preceding claim, explanation, or reasoning step. Included are statements that hedge, qualify, or admit doubt about the correctness, completeness, or details of the reasoning (e.g., \"I'm not entirely sure,\" \"But I'm not certain,\" \"I think, but I'm not sure\"). Not included are direct expressions of ignorance without any prior reasoning (e.g., \"I don't know\"), or statements that merely introduce a new idea without evaluating prior reasoning. These sentences typically appear after an attempted answer, explanation, or summary, serving to qualify or temper the preceding reasoning with an explicit acknowledgment of possible error or incompleteness.",
          "size": 675,
          "precision": 0.8571428571428571,
          "recall": 0.66,
          "accuracy": 0.775,
          "f1": 0.7457627118644068,
          "examples": [
            "I think I've covered the main points, but I'm not entirely sure about all the details",
            "But I'm not entirely sure",
            "But I'm not entirely sure",
            "I'm not entirely sure about all the details, but I think this is the general idea",
            "But I'm not entirely sure",
            "But I'm not entirely confident",
            "But I'm not entirely sure",
            "But I'm not entirely sure",
            "I'm not sure",
            "But I'm not entirely sure",
            "But I'm not entirely sure",
            "But I'm not entirely confident",
            "But I'm not entirely sure",
            "But I'm not entirely sure",
            "But I'm not entirely sure about the duration"
          ]
        }
      }
    },
    "18": {
      "accuracy": 0.7894444444444443,
      "categories": [
        [
          "0",
          "Enumerating and Calculating Possibilities (Combinatorial Enumeration)",
          "These sentences perform the explicit calculation or enumeration of the total number of possible outcomes, arrangements, or combinations relevant to a probability or combinatorial problem. This function includes statements that count or compute the size of sample spaces, favorable cases, or specific configurations (e.g., \"the number of ways to choose 2 red balls is 3 choose 2, which equals 3\"), but does NOT include the initial setup of the problem, the final probability calculation, or general statements about the problem context. These sentences typically appear in the middle of the reasoning process, after the problem has been framed and before the final answer or probability is computed."
        ],
        [
          "1",
          "Cognitive Pausing and Internal Reorientation",
          "These sentences serve as explicit markers of cognitive pausing, where the model signals a temporary halt in linear reasoning to internally regroup, reconsider, or reorient its approach to the problem. Included in this category are phrases like \"Let me think,\" \"Let me think again,\" and \"Let me think about this,\" which indicate a deliberate shift from outputting conclusions or calculations to engaging in internal reflection, hypothesis generation, or strategy adjustment. Not included are sentences that advance the reasoning with new information, calculations, or direct problem-solving steps (e.g., \"Now, let's calculate...,\" \"The next step is...,\" or \"Therefore...\"). These cognitive pauses typically appear at transition points\u2014such as after encountering an impasse, before exploring a new line of reasoning, or when reconsidering previous assumptions\u2014rather than at the very start or end of a reasoning trace."
        ],
        [
          "2",
          "Generating and Enumerating Alternative Considerations",
          "These sentences serve the cognitive function of explicitly generating, enumerating, or flagging additional possibilities, factors, or lines of reasoning that may be relevant to the problem at hand. This includes introducing new hypotheses, perspectives, variables, or approaches (\"Wait, another thought...\", \"I should also consider...\") that have not yet been addressed in the reasoning. It does NOT include sentences that elaborate on, justify, or analyze a single line of reasoning, nor does it summarize or conclude. These sentences typically appear after an initial idea or approach has been considered, often in the middle stages of reasoning, as the LLM broadens its exploration before narrowing down or synthesizing."
        ],
        [
          "3",
          "Hypothetical Scenario Generation and Testing",
          "This function involves the generation and exploration of possible scenarios, states, or sequences of actions to test their consequences or consistency with the problem constraints. Included are sentences that propose \"if-then\" situations, alternative possibilities, or stepwise progressions (e.g., \"If I take the goat first, then...\"), as well as those that narrate the unfolding of a hypothetical situation to check for logical outcomes or contradictions. NOT INCLUDED are sentences that merely state facts, recall definitions, summarize conclusions, or perform calculations without positing a hypothetical or exploring a possible world. These sentences typically appear in the middle phase of reasoning, after initial understanding but before final answer selection, as the model works through potential solutions or explanations."
        ],
        [
          "4",
          "Problem Identification and Task Framing",
          "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. They include the initial articulation of what needs to be solved, predicted, or explained, often rephrased in the LLM's own words (e.g., \"Okay, so I need to figure out...\"). This function does NOT include any analysis, solution steps, background explanation, or hypothesis generation\u2014only the clear identification and framing of the reasoning target. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations."
        ],
        [
          "5",
          "Initial Knowledge Activation and Problem Representation",
          "These sentences serve to explicitly recall, state, or visualize relevant background knowledge, definitions, or representations needed to begin reasoning about the problem. They include statements that (a) activate prior knowledge (\"First, I know that...\"), (b) clarify or restate the problem context (\"First, I need to understand...\"), or (c) initiate mental visualization of objects or relationships (\"First, let me visualize...\"). This function does NOT include making inferences, proposing solutions, or evaluating options; it is strictly about establishing the foundational facts, concepts, or representations at the very start of the reasoning process. These sentences almost always appear at or near the beginning of a reasoning trace, immediately after the problem is presented."
        ],
        [
          "6",
          "Expression of Uncertainty or Lack of Confidence",
          "These sentences explicitly communicate the model's uncertainty, doubt, or lack of confidence regarding a preceding statement, inference, or recalled fact. Included are direct admissions of not being sure, not being certain, or not being entirely confident about a specific point or detail. NOT INCLUDED are hedges that merely soften claims (e.g., \"maybe,\" \"it seems\"), or statements that speculate without referencing the model's own confidence. These expressions typically appear immediately after a tentative claim, hypothesis, or recalled fact, serving to qualify or limit the model's commitment to the preceding content."
        ],
        [
          "7",
          "Internal Error-Checking and Reconsideration Prompts",
          "These sentences serve as explicit self-interruptions where the reasoner pauses to question, verify, or reconsider a just-made inference, calculation, or assumption. Included are phrases that directly express doubt or prompt a check on correctness, completeness, or alternative possibilities (e.g., \"Wait, is that right?\", \"But wait, are there other possibilities?\", \"But wait, is that correct?\"). NOT INCLUDED are initial problem clarifications, general expressions of uncertainty, or forward-looking planning statements; these are specifically mid-reasoning checks that often appear immediately after a step or conclusion, typically before proceeding further."
        ],
        [
          "8",
          "Concrete Visualization and Geometric Construction",
          "These sentences perform the function of concretely visualizing, constructing, or describing the spatial or geometric configuration of objects, often by specifying how elements (faces, edges, vertices, planes, folds, cuts) relate or interact. Included are statements that explicitly lay out the structure, shape, or result of a geometric operation (e.g., \"If I connect the center to all vertices, the cube is divided into 6 square pyramids...\"). Not included are abstract generalizations, analogies, or evaluative judgments about the process or its implications. These sentences typically appear in the middle stages of reasoning, after the problem is understood but before drawing conclusions, as the reasoner builds a mental model or works through the mechanics of the scenario."
        ],
        [
          "9",
          "Hypothesis Generation and Alternative Candidate Proposing",
          "These sentences serve the function of generating and proposing alternative hypotheses, candidate answers, or possible interpretations when the LLM is uncertain or exploring the solution space. Included are explicit, often tentative suggestions for what the answer, explanation, or next step might be (e.g., \"Maybe it's a kite,\" \"Alternatively, maybe it's a code,\" \"Wait, maybe I can use fractions\"), often introduced by hedging phrases like \"maybe,\" \"wait,\" \"alternatively,\" or \"perhaps.\" NOT INCLUDED are sentences that evaluate, justify, or select among these candidates, nor those that summarize, explain, or elaborate on a chosen hypothesis. These sentences typically appear during the exploratory or brainstorming phase, often after initial analysis but before final selection or justification."
        ],
        [
          "10",
          "Causal Explanation of Observed or Hypothesized Phenomena",
          "These sentences articulate a direct cause-and-effect relationship, explaining *why* or *how* a particular phenomenon occurs by linking underlying mechanisms or principles to observed outcomes. Included are statements that explicitly connect a condition or action to its consequence (e.g., \"When X happens, Y results because...\"), often using causal language such as \"because,\" \"so,\" or \"if...then.\" Not included are mere descriptions of facts, statements of definitions, or procedural steps without causal linkage. These sentences typically appear after an observation or question, serving to clarify or justify reasoning steps within the body of an explanation."
        ],
        [
          "11",
          "Analogical Mapping and Attribute Comparison",
          "These sentences perform the function of mapping features, attributes, or relationships from one concept to another\u2014often by drawing analogies, listing shared or contrasting properties, or identifying category membership. Included are statements that explicitly compare, equate, or contrast the characteristics, parts, or functions of items (e.g., \"A piano has keys, but they don't have locks,\" \"Square has four sides, Cube has six faces but is a 3D square\"). Not included are sentences that merely state facts without comparison, make inferences, or summarize conclusions. These sentences typically appear in the exploratory or hypothesis-generation phase of reasoning, as the model tests and refines possible mappings or categorizations."
        ],
        [
          "12",
          "Local Evaluation and Feedback Statements",
          "These sentences serve as immediate, localized assessments of the validity, plausibility, or utility of a just-completed inference, hypothesis, or calculation within the reasoning process. They include brief judgments such as \"That makes sense,\" \"That's too high,\" or \"Hmm, that might work,\" which reflect the model's ongoing monitoring and self-evaluation of its own steps. This category does NOT include initial hypothesis generation, detailed explanations, or final conclusions; rather, these statements typically appear directly after a reasoning step to provide quick feedback before proceeding, helping to guide the next move or prompt reconsideration if necessary."
        ],
        [
          "13",
          "Hypothetical Consequence Projection",
          "These sentences serve the function of projecting specific, conditional outcomes that could result from a proposed change, event, or policy\u2014typically using \"if...then...\" or similar constructions. Included are statements that explicitly speculate about downstream effects, both positive and negative, on systems, groups, or individuals, often as part of a broader causal chain. Not included are general summaries, factual statements, or explanations of mechanisms without a conditional or hypothetical structure; these sentences usually appear in the middle phase of reasoning, as the model explores possible ramifications before synthesizing or concluding."
        ],
        [
          "14",
          "Distinguishing Logical Implication from Converse and Related Fallacies",
          "These sentences serve the function of explicitly clarifying the directionality of logical implication, often by contrasting \"if P then Q\" (implication) with its converse (\"if Q then P\") or by highlighting common errors in reversing or misapplying logical relationships. Included are statements that explain why the truth of Q does not guarantee the truth of P, why the converse or inverse of a conditional is not necessarily true, or that illustrate these points with examples or counterexamples. Not included are sentences that merely state a conditional or apply modus ponens/modus tollens without discussing the converse or logical fallacies. These sentences typically appear during the analysis or clarification phase, often after an initial statement of a conditional, to prevent or correct misinterpretation of logical structure."
        ],
        [
          "15",
          "Stating the Final Answer or Solution",
          "These sentences explicitly present the final answer, solution, or conclusion reached after the reasoning process. They typically synthesize prior analysis into a direct response, often using phrases like \"So, the answer is...\" or \"Therefore, the answer should be...\". This category includes only statements that directly declare the outcome of the reasoning, not intermediate steps, justifications, or ongoing speculation, and they almost always appear at or near the end of a reasoning trace."
        ],
        [
          "16",
          "Step-by-Step Calculation and Computation Execution",
          "This function involves the explicit, sequential execution of arithmetic or algebraic calculations as part of problem-solving. Sentences in this category show the LLM performing concrete mathematical operations (e.g., addition, multiplication, substitution, simplification), often breaking down multi-step computations into smaller, clearly articulated steps. INCLUDED are statements that directly carry out calculations, show intermediate results, or walk through formula application; NOT INCLUDED are statements that discuss strategy, set up equations without solving, interpret results, or reflect on correctness. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding final answers or conclusions."
        ],
        [
          "17",
          "Generating Concrete Solution Proposals and Implementation Ideas",
          "This function involves proposing specific, actionable methods or techniques to address a problem or achieve a goal, often using \"maybe,\" \"I can,\" \"using,\" or \"if I have\" constructions. Included are sentences that suggest practical steps, tools, or adaptations (e.g., \"Maybe I can use a tray with gravel for drainage,\" \"Using shelves to stack plants could allow me to grow more\"). NOT included are abstract strategies, theoretical considerations, or evaluations of options\u2014only concrete, implementable ideas. These sentences typically appear after the problem has been analyzed and possible solution directions are being explored, but before final selection or justification."
        ]
      ],
      "orthogonality": 0.8479737043380737,
      "assigned_fraction": 0.88,
      "category_counts": {
        "0": 3,
        "1": 2,
        "2": 3,
        "3": 1,
        "4": 1,
        "5": 4,
        "6": 1,
        "7": 4,
        "8": 2,
        "9": 3,
        "10": 5,
        "11": 0,
        "12": 4,
        "13": 4,
        "14": 0,
        "15": 2,
        "16": 4,
        "17": 1,
        "None": 6
      },
      "detailed_results": {
        "0": {
          "title": "Enumerating and Calculating Possibilities (Combinatorial Enumeration)",
          "description": "These sentences perform the explicit calculation or enumeration of the total number of possible outcomes, arrangements, or combinations relevant to a probability or combinatorial problem. This function includes statements that count or compute the size of sample spaces, favorable cases, or specific configurations (e.g., \"the number of ways to choose 2 red balls is 3 choose 2, which equals 3\"), but does NOT include the initial setup of the problem, the final probability calculation, or general statements about the problem context. These sentences typically appear in the middle of the reasoning process, after the problem has been framed and before the final answer or probability is computed.",
          "size": 841,
          "precision": 0.9555555555555556,
          "recall": 0.43,
          "accuracy": 0.705,
          "f1": 0.593103448275862,
          "examples": [
            "Now, I'll calculate the number of ways to pick 2 socks of the same color for each color:\n\n- For black socks: There are 6 black socks, so the number of ways to choose 2 is 6 choose 2, which equals 15",
            "So, the total number of possible hands is the number of ways to choose 5 cards out of 52",
            "For blue marbles, there are 70, so the number of ways to choose 2 blue marbles is 2,415",
            "The total number of possible birthday month distributions for 7 people is 12^7, since each person has 12 choices",
            "So, the number of favorable outcomes is C(15, 3), and the total number of possible outcomes when choosing any 3 chocolates is C(20, 3)",
            "Since there are 3 red balls, the number of ways to choose 2 is 3 choose 2, which equals 3",
            "Now, the number of favorable outcomes is the number of ways to choose all 13 spades from the deck",
            "So, in this case, the total number of possible outcomes is the number of ways to choose 6 numbers from 49",
            "Since each suit has 13 cards, the number of ways to choose 3 cards from that suit is C(13,3)",
            "So, for red jelly beans, there are 10, and I need to choose 2",
            "Therefore, the number of ways to choose the suits is 4^5",
            "Since there are exactly 13 spades, the number of ways to choose all 13 is just 1, right",
            "So, the total number of possible outcomes when rolling two dice is 6 multiplied by 6, which is 36",
            "The total number of possible outcomes is the number of ways 3 people can choose seats in a 5-seat row",
            "The total number of ways to pick 6 jelly beans out of 30 is a combination problem"
          ]
        },
        "1": {
          "title": "Cognitive Pausing and Internal Reorientation",
          "description": "These sentences serve as explicit markers of cognitive pausing, where the model signals a temporary halt in linear reasoning to internally regroup, reconsider, or reorient its approach to the problem. Included in this category are phrases like \"Let me think,\" \"Let me think again,\" and \"Let me think about this,\" which indicate a deliberate shift from outputting conclusions or calculations to engaging in internal reflection, hypothesis generation, or strategy adjustment. Not included are sentences that advance the reasoning with new information, calculations, or direct problem-solving steps (e.g., \"Now, let's calculate...,\" \"The next step is...,\" or \"Therefore...\"). These cognitive pauses typically appear at transition points\u2014such as after encountering an impasse, before exploring a new line of reasoning, or when reconsidering previous assumptions\u2014rather than at the very start or end of a reasoning trace.",
          "size": 1152,
          "precision": 0.9787234042553191,
          "recall": 0.46,
          "accuracy": 0.725,
          "f1": 0.6258503401360545,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think"
          ]
        },
        "2": {
          "title": "Generating and Enumerating Alternative Considerations",
          "description": "These sentences serve the cognitive function of explicitly generating, enumerating, or flagging additional possibilities, factors, or lines of reasoning that may be relevant to the problem at hand. This includes introducing new hypotheses, perspectives, variables, or approaches (\"Wait, another thought...\", \"I should also consider...\") that have not yet been addressed in the reasoning. It does NOT include sentences that elaborate on, justify, or analyze a single line of reasoning, nor does it summarize or conclude. These sentences typically appear after an initial idea or approach has been considered, often in the middle stages of reasoning, as the LLM broadens its exploration before narrowing down or synthesizing.",
          "size": 1387,
          "precision": 0.8061224489795918,
          "recall": 0.79,
          "accuracy": 0.8,
          "f1": 0.7979797979797979,
          "examples": [
            "Wait, another idea: 5",
            "I should also consider the path",
            "Wait, another thought: the Earth has seasons",
            "Wait, another thought: maybe the husband is a bird",
            "Another thought is about the environment",
            "Next, I think about public health",
            "Next, I'll try 16",
            "I should also think about the plant's age",
            "Another point is the cost",
            "Next, I'll try 36",
            "Wait, another thought: maybe it's about the word \"I",
            "Also, I think about hormones",
            "Now, thinking about commerce",
            "Wait, another approach: think of the function",
            "Then, the economy"
          ]
        },
        "3": {
          "title": "Hypothetical Scenario Generation and Testing",
          "description": "This function involves the generation and exploration of possible scenarios, states, or sequences of actions to test their consequences or consistency with the problem constraints. Included are sentences that propose \"if-then\" situations, alternative possibilities, or stepwise progressions (e.g., \"If I take the goat first, then...\"), as well as those that narrate the unfolding of a hypothetical situation to check for logical outcomes or contradictions. NOT INCLUDED are sentences that merely state facts, recall definitions, summarize conclusions, or perform calculations without positing a hypothetical or exploring a possible world. These sentences typically appear in the middle phase of reasoning, after initial understanding but before final answer selection, as the model works through potential solutions or explanations.",
          "size": 992,
          "precision": 0.8295454545454546,
          "recall": 0.73,
          "accuracy": 0.79,
          "f1": 0.7765957446808511,
          "examples": [
            "Wait, but if I leave the goat on the other side, and I take the wolf or the cabbage back, I have to make sure that when I come back, I don't leave the wolf and goat alone or the goat and cabbage alone",
            "If I take the goat first, then I have the wolf and cabbage alone",
            "The father dies, so the son is taken to the hospital",
            "If the man calls the dog, and the dog is tied with a rope, the dog could be pulled across",
            "Wait, maybe the dog is on a bridge, but the man is on the other side",
            "So the man is pushing his car to the hotel because it's out of gas, and he tells the owner he's bankrupt, meaning he can't pay because he's out of money",
            "So, she shoots him with a gun (maybe a fishing gun or something), then they go underwater for five minutes while fishing, then she hangs the fish (her husband is fishing, so she hangs the fish she caught), and then they have dinner",
            "Wait, perhaps the dog is on a rope that's tied to the man's side, so the dog can pull itself across without getting wet",
            "Maybe the man is on one side, and the dog is on the other, but the dog is on a bridge or a ferry",
            "If the dog is on a raft, it could float across without getting wet",
            "So in the morning, he can take it down, but in the evening, it can only go up to the 7th floor, so he has to walk the rest",
            "If I take the cabbage first, then I have the wolf and goat alone, which is also a problem because the wolf would eat the goat",
            "So maybe the owner is the hotel owner, and the man is trying to check in but can't pay because his car is broken down, so he's bankrupt",
            "If the dog is in a boat, it wouldn't get wet",
            "She shoots him, holds him underwater for five minutes, then hangs him, and five minutes later they have dinner"
          ]
        },
        "4": {
          "title": "Problem Identification and Task Framing",
          "description": "These sentences serve to explicitly state or restate the problem, question, or task that the reasoning process will address. They include the initial articulation of what needs to be solved, predicted, or explained, often rephrased in the LLM's own words (e.g., \"Okay, so I need to figure out...\"). This function does NOT include any analysis, solution steps, background explanation, or hypothesis generation\u2014only the clear identification and framing of the reasoning target. These sentences almost always appear at the very beginning of a reasoning trace, setting the stage for subsequent cognitive operations.",
          "size": 563,
          "precision": 0.9887640449438202,
          "recall": 0.88,
          "accuracy": 0.935,
          "f1": 0.9312169312169312,
          "examples": [
            "Okay, so I'm trying to figure out what comes next in the sequence: Leaf, Branch, Tree, Forest, _____",
            "Okay, so I have this problem: If I roll two dice, what's the probability their product is even",
            "Okay, so I'm trying to figure out what comes next in this sequence: Mercury, Venus, Earth, Mars, _____",
            "Okay, so I have this problem: If I pick 2 numbers from 1 to 20, what's the probability their difference is 5",
            "Okay, so I'm trying to figure out what comes next in this color sequence: RED, BLUE, YELLOW, GREEN, _____",
            "Okay, so I'm trying to figure out what comes next in this sequence: Quark, Electron, Atom, Molecule, _____",
            "Okay, so I'm trying to figure out what comes next in this sequence: AB, CD, EF, GH, _____",
            "Okay, so I need to figure out the probability of drawing all face cards when dealing 3 cards",
            "Okay, so I need to figure out the probability of getting no pairs when dealt 5 cards",
            "Okay, so I have this problem: If I roll three dice, what's the probability of getting three different numbers",
            "Okay, so I'm trying to figure out what comes next in this sequence: JAVA, PYTHON, RUBY, SWIFT, _____",
            "Okay, so I have this problem: If I randomly select 2 numbers from 1 to 10, what's the probability their sum is even",
            "Okay, so I need to figure out how pressure affects the boiling point of water",
            "Okay, so I'm trying to figure out this logic problem: If all birds lay eggs, and this animal lays eggs, must it be a bird",
            "Okay, so I need to figure out how to clean clothes without using water"
          ]
        },
        "5": {
          "title": "Initial Knowledge Activation and Problem Representation",
          "description": "These sentences serve to explicitly recall, state, or visualize relevant background knowledge, definitions, or representations needed to begin reasoning about the problem. They include statements that (a) activate prior knowledge (\"First, I know that...\"), (b) clarify or restate the problem context (\"First, I need to understand...\"), or (c) initiate mental visualization of objects or relationships (\"First, let me visualize...\"). This function does NOT include making inferences, proposing solutions, or evaluating options; it is strictly about establishing the foundational facts, concepts, or representations at the very start of the reasoning process. These sentences almost always appear at or near the beginning of a reasoning trace, immediately after the problem is presented.",
          "size": 1015,
          "precision": 0.74,
          "recall": 0.74,
          "accuracy": 0.74,
          "f1": 0.74,
          "examples": [
            "First, I know that sunlight is essential for photosynthesis",
            "First, I know that the plant grows taller when given fertilizer",
            "First, I know that a cube has 8 corners, or vertices",
            "First, I need to visualize what's happening when you fold a circular paper multiple times",
            "First, I know that when you heat something up, the molecules move faster",
            "First, let me visualize a cube",
            "First, let me visualize the cake",
            "First, I think about the sun",
            "First, I know that when you stretch something, it's called tension",
            "First, let me think about what a cylinder looks like",
            "First, I know that a triangle has three sides, so if I were to make four separate triangles, that would require 4 x 3 = 12 matchsticks",
            "First, I remember that bees are pollinators",
            "First, let me write down what I know",
            "First, let me define the three numbers",
            "First, I think about food production"
          ]
        },
        "6": {
          "title": "Expression of Uncertainty or Lack of Confidence",
          "description": "These sentences explicitly communicate the model's uncertainty, doubt, or lack of confidence regarding a preceding statement, inference, or recalled fact. Included are direct admissions of not being sure, not being certain, or not being entirely confident about a specific point or detail. NOT INCLUDED are hedges that merely soften claims (e.g., \"maybe,\" \"it seems\"), or statements that speculate without referencing the model's own confidence. These expressions typically appear immediately after a tentative claim, hypothesis, or recalled fact, serving to qualify or limit the model's commitment to the preceding content.",
          "size": 749,
          "precision": 0.9772727272727273,
          "recall": 0.43,
          "accuracy": 0.71,
          "f1": 0.5972222222222222,
          "examples": [
            "But I'm not sure",
            "I'm not sure",
            "I'm not sure, but I think that's possible",
            "I'm not sure",
            "But I'm not entirely sure",
            "But I'm not sure",
            "I'm not sure",
            "But I'm not entirely sure",
            "But I'm not entirely sure",
            "But I'm not sure",
            "I'm not sure",
            "I'm not sure",
            "I'm not sure if that's accurate, though",
            "But I'm not entirely sure",
            "I'm not sure"
          ]
        },
        "7": {
          "title": "Internal Error-Checking and Reconsideration Prompts",
          "description": "These sentences serve as explicit self-interruptions where the reasoner pauses to question, verify, or reconsider a just-made inference, calculation, or assumption. Included are phrases that directly express doubt or prompt a check on correctness, completeness, or alternative possibilities (e.g., \"Wait, is that right?\", \"But wait, are there other possibilities?\", \"But wait, is that correct?\"). NOT INCLUDED are initial problem clarifications, general expressions of uncertainty, or forward-looking planning statements; these are specifically mid-reasoning checks that often appear immediately after a step or conclusion, typically before proceeding further.",
          "size": 701,
          "precision": 0.9615384615384616,
          "recall": 0.5,
          "accuracy": 0.74,
          "f1": 0.6578947368421052,
          "examples": [
            "But wait, is that correct",
            "But wait, is that all",
            "But wait, is that all",
            "But wait, is that accurate",
            "But wait, is that all",
            "But wait, is that correct",
            "But wait, is it a square",
            "But wait, is that all",
            "Wait, but how do I actually test this",
            "But wait, is that the case",
            "Wait, is that right",
            "But wait, is that correct",
            "Wait, is that right",
            "Wait, is that right",
            "Wait, is that right"
          ]
        },
        "8": {
          "title": "Concrete Visualization and Geometric Construction",
          "description": "These sentences perform the function of concretely visualizing, constructing, or describing the spatial or geometric configuration of objects, often by specifying how elements (faces, edges, vertices, planes, folds, cuts) relate or interact. Included are statements that explicitly lay out the structure, shape, or result of a geometric operation (e.g., \"If I connect the center to all vertices, the cube is divided into 6 square pyramids...\"). Not included are abstract generalizations, analogies, or evaluative judgments about the process or its implications. These sentences typically appear in the middle stages of reasoning, after the problem is understood but before drawing conclusions, as the reasoner builds a mental model or works through the mechanics of the scenario.",
          "size": 1379,
          "precision": 0.9565217391304348,
          "recall": 0.88,
          "accuracy": 0.92,
          "f1": 0.9166666666666666,
          "examples": [
            "Each face of the cube is a square, and if I connect the center to all four vertices of a face, that should form a square pyramid, right",
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "If I slice it parallel to one face, the cross-section should be a triangle because the original face is a triangle",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "If I connect midpoints of edges, each face of the tetrahedron, which is a triangle, will have its midpoints connected to form a smaller triangle",
            "But wait, in an icosahedron, all faces are the same size, so if I slice through the center, the cross-section should be a smaller triangle, similar to the original",
            "For example, if I take three corners of the top face, the plane would slice through that face, but since all three are on the same face, the cross-section would just be a triangle",
            "If I take a tetrahedron and make a slice parallel to one of its triangular faces, the intersection of the slicing plane with the tetrahedron should form a new shape",
            "If I take one face of the cube, say the top face, and connect the center to all four of its vertices, that should form a square pyramid on top of the cube",
            "If I take a regular hexagon and fold along each of the three lines connecting opposite vertices, each fold would bring two opposite sides together",
            "For n=2, if the two chords intersect, they divide the circle into four regions",
            "So, if I imagine a cube, each face has a center point",
            "The faces of the cube: Each face is a square, and any three vertices on the same face lie on the same plane",
            "Wait, another way to think about it: the cube has 6 faces, each face is a square, and connecting the center to each vertex of a face creates a square pyramid on that face",
            "Since a cube has 12 edges, but each plane is defined by two opposite edges, so 6 such planes"
          ]
        },
        "9": {
          "title": "Hypothesis Generation and Alternative Candidate Proposing",
          "description": "These sentences serve the function of generating and proposing alternative hypotheses, candidate answers, or possible interpretations when the LLM is uncertain or exploring the solution space. Included are explicit, often tentative suggestions for what the answer, explanation, or next step might be (e.g., \"Maybe it's a kite,\" \"Alternatively, maybe it's a code,\" \"Wait, maybe I can use fractions\"), often introduced by hedging phrases like \"maybe,\" \"wait,\" \"alternatively,\" or \"perhaps.\" NOT INCLUDED are sentences that evaluate, justify, or select among these candidates, nor those that summarize, explain, or elaborate on a chosen hypothesis. These sentences typically appear during the exploratory or brainstorming phase, often after initial analysis but before final selection or justification.",
          "size": 823,
          "precision": 0.8796296296296297,
          "recall": 0.95,
          "accuracy": 0.91,
          "f1": 0.9134615384615385,
          "examples": [
            "Wait, maybe it's a piano",
            "Wait, maybe it's something like a shadow",
            "Maybe it's something else",
            "Wait, maybe it's a kite",
            "Wait, maybe it's",
            "Maybe it's something like memories",
            "Alternatively, maybe it's a church",
            "Hmm, maybe it's a bird",
            "Alternatively, maybe it's a mailbox",
            "Hmm, maybe it's a book",
            "Alternatively, maybe it's a church",
            "Maybe it's a different word",
            "Alternatively, maybe it's something like a shadow",
            "Maybe it's something like a watch",
            "Alternatively, maybe it's something else"
          ]
        },
        "10": {
          "title": "Causal Explanation of Observed or Hypothesized Phenomena",
          "description": "These sentences articulate a direct cause-and-effect relationship, explaining *why* or *how* a particular phenomenon occurs by linking underlying mechanisms or principles to observed outcomes. Included are statements that explicitly connect a condition or action to its consequence (e.g., \"When X happens, Y results because...\"), often using causal language such as \"because,\" \"so,\" or \"if...then.\" Not included are mere descriptions of facts, statements of definitions, or procedural steps without causal linkage. These sentences typically appear after an observation or question, serving to clarify or justify reasoning steps within the body of an explanation.",
          "size": 1493,
          "precision": 0.7575757575757576,
          "recall": 0.75,
          "accuracy": 0.755,
          "f1": 0.7537688442211055,
          "examples": [
            "When materials get hotter, their conductivity might decrease because the atoms vibrate more, which could interfere with the electrons' movement",
            "So, heating makes the gas molecules move faster, increasing the pressure, which makes the balloon expand",
            "More dense mediums, like solids, allow sound to travel faster because the particles are closer together, so the energy transfer is quicker",
            "So, the boiling point increases because more energy (higher temperature) is required to turn the liquid into gas when the surrounding pressure is higher",
            "I think it's because when the external pressure is higher, the molecules of water need more energy to overcome that pressure and become vapor",
            "When you heat the gas, the particles move faster, right",
            "When the temperature drops and the bonds form a stable lattice, the molecules can't get as close, so the overall volume increases",
            "The rising air cools down, and since it can hold more moisture, it condenses into clouds, leading to rain or snow",
            "Less dense mediums, like gases, slow down the sound because the particles are farther apart, making the transfer of energy take longer",
            "When it contracts, it's releasing that energy, which might cause the molecules to slow down, reducing the heat",
            "When air rises in a low-pressure area, it expands and cools, which can lead to the formation of clouds and precipitation",
            "So when light hits a metal, the free electrons can interact with the photons, causing them to reflect",
            "Maybe it's because the electrons in metals can move more freely, allowing heat to transfer quickly, while in non-metals, the electrons are held more tightly, so less heat transfer",
            "Then, when it contracts, those molecules have less energy because some was lost as heat, so the rubber band does work on the surroundings, cooling it down",
            "I think that's because when the air sinks, it warms up and can't hold as much moisture, so clouds don't form"
          ]
        },
        "11": {
          "title": "Analogical Mapping and Attribute Comparison",
          "description": "These sentences perform the function of mapping features, attributes, or relationships from one concept to another\u2014often by drawing analogies, listing shared or contrasting properties, or identifying category membership. Included are statements that explicitly compare, equate, or contrast the characteristics, parts, or functions of items (e.g., \"A piano has keys, but they don't have locks,\" \"Square has four sides, Cube has six faces but is a 3D square\"). Not included are sentences that merely state facts without comparison, make inferences, or summarize conclusions. These sentences typically appear in the exploratory or hypothesis-generation phase of reasoning, as the model tests and refines possible mappings or categorizations.",
          "size": 1074,
          "precision": 0.875,
          "recall": 0.63,
          "accuracy": 0.77,
          "f1": 0.7325581395348838,
          "examples": [
            "Flock is for sheep, galaxy is for stars",
            "Well, chickens are birds, and they lay eggs",
            "PEACH is a stone fruit, PLUM is also a stone fruit, PEAR is a pear, and PAPAYA is a papaya",
            "Dictionary: words, Atlas: maps",
            "Coins have heads and tails, right",
            "Fish have heads and tails, but they also have bodies",
            "Square has four sides, Cube has six faces but is a 3D square",
            "Pianos have keys, but they don't have locks",
            "Wait, chairs and tables have legs, right",
            "\" A wheel is a part of a car, right",
            "A book has a cover (which could be the head) and pages (the tail",
            "Ships have keys, but they have locks too",
            "Circle is a 2D shape, Sphere is a 3D object, Square is 2D, Cube is 3D, and Triangle is 2D",
            "Trains run on tracks, but they don't have a mouth, head, or bed",
            "Banks have branches, but they don't have fruit, trunk, or leaves"
          ]
        },
        "12": {
          "title": "Local Evaluation and Feedback Statements",
          "description": "These sentences serve as immediate, localized assessments of the validity, plausibility, or utility of a just-completed inference, hypothesis, or calculation within the reasoning process. They include brief judgments such as \"That makes sense,\" \"That's too high,\" or \"Hmm, that might work,\" which reflect the model's ongoing monitoring and self-evaluation of its own steps. This category does NOT include initial hypothesis generation, detailed explanations, or final conclusions; rather, these statements typically appear directly after a reasoning step to provide quick feedback before proceeding, helping to guide the next move or prompt reconsideration if necessary.",
          "size": 1054,
          "precision": 0.9021739130434783,
          "recall": 0.83,
          "accuracy": 0.87,
          "f1": 0.8645833333333334,
          "examples": [
            "That's not helpful",
            "Hmm, that's too much",
            "Hmm, that might make sense",
            "Hmm, that might fit",
            "Hmm, that seems correct",
            "That makes sense",
            "That's too high",
            "That's too high",
            "That's too high",
            "That's not allowed",
            "That makes sense",
            "Hmm, that's not quite there",
            "That seems right",
            "That seems possible",
            "That's too high"
          ]
        },
        "13": {
          "title": "Hypothetical Consequence Projection",
          "description": "These sentences serve the function of projecting specific, conditional outcomes that could result from a proposed change, event, or policy\u2014typically using \"if...then...\" or similar constructions. Included are statements that explicitly speculate about downstream effects, both positive and negative, on systems, groups, or individuals, often as part of a broader causal chain. Not included are general summaries, factual statements, or explanations of mechanisms without a conditional or hypothetical structure; these sentences usually appear in the middle phase of reasoning, as the model explores possible ramifications before synthesizing or concluding.",
          "size": 2307,
          "precision": 0.8571428571428571,
          "recall": 0.66,
          "accuracy": 0.775,
          "f1": 0.7457627118644068,
          "examples": [
            "Higher energy costs could affect industries that are energy-intensive, leading to job losses or reduced production",
            "If public transport is free, maybe more people can commute to work, which could help reduce unemployment",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "Plus, if employees have more money, they might spend more locally, which could help other small businesses in the area",
            "If more people have higher wages, the demand for goods and services could increase, which might lead to more hiring in other sectors",
            "If people can get around more easily, maybe there's more foot traffic in certain areas, which could boost local businesses",
            "If there are more green areas, maybe people will use bikes more instead of cars, reducing traffic congestion and emissions",
            "If public transport is free, tourists might have an easier time getting around, which could boost the tourism industry",
            "If carbon pricing is too high, it could lead to increased costs for businesses, which might pass on to consumers, leading to higher prices for goods and services",
            "But if the cuts lead to job losses in certain regions, those areas might suffer economically, increasing inequality instead",
            "But if more people rely on AVs, there might be more overall vehicle use, which could increase emissions",
            "If the wealthy are forced to pay more or can't accumulate as much, governments might have more funds for public services, education, healthcare, etc",
            "But then, if the system is struggling to handle the increased demand, there might be more delays or breakdowns, which could make it harder for people to get to work on time",
            "Plus, if AVs are shared, it might be cheaper for people to get around, which could help lower-income families",
            "Also, if the city invests more in public transport, it could create jobs in construction, maintenance, and operations, which is a positive economic impact"
          ]
        },
        "14": {
          "title": "Distinguishing Logical Implication from Converse and Related Fallacies",
          "description": "These sentences serve the function of explicitly clarifying the directionality of logical implication, often by contrasting \"if P then Q\" (implication) with its converse (\"if Q then P\") or by highlighting common errors in reversing or misapplying logical relationships. Included are statements that explain why the truth of Q does not guarantee the truth of P, why the converse or inverse of a conditional is not necessarily true, or that illustrate these points with examples or counterexamples. Not included are sentences that merely state a conditional or apply modus ponens/modus tollens without discussing the converse or logical fallacies. These sentences typically appear during the analysis or clarification phase, often after an initial statement of a conditional, to prevent or correct misinterpretation of logical structure.",
          "size": 688,
          "precision": 1.0,
          "recall": 0.49,
          "accuracy": 0.745,
          "f1": 0.6577181208053691,
          "examples": [
            "So, just because sugar makes tea sweet (P implies Q), it doesn't mean that if tea is sweet (Q), then sugar must be present (P)",
            "Wait, so if studying guarantees passing, and John failed (\u00acP), then according to the contrapositive, we can conclude that John did not study (\u00acS)",
            "The statement \"If A, then B\" doesn't necessarily mean that B can only happen if A happens",
            "So, if we know that S \u2192 P is true and \u00acP is true, then S must be false",
            "For example, if we know that all dogs are mammals (D \u2192 M), it doesn't mean that all mammals are dogs (M \u2192 D)",
            "So, if the tea is sweet (T), does that mean sugar must be present (S)",
            "In logic, if we have a statement P \u2192 Q, and we know that Q is false (roses are alive), then we can conclude that P must be false",
            "So, if all A are B, it doesn't necessarily mean all B are A",
            "So, applying that here, the fact that all mammals have hair (M \u2192 H) doesn't guarantee that anything with hair must be a mammal (H \u2192 M)",
            "\" The converse would be Q \u2192 P, meaning \"If it lays eggs, then it's a bird",
            "Now, the converse would be B \u2192 A, which would mean \"If someone trains daily, then they are an Olympic athlete",
            "So, if all S are W, it doesn't mean all W are S",
            "The contrapositive of \"All A's are B's\" is \"If something is not a B, then it is not an A",
            "Just because E \u2192 D doesn't mean that D \u2192 E",
            "Just because Q is true doesn't mean P is true"
          ]
        },
        "15": {
          "title": "Stating the Final Answer or Solution",
          "description": "These sentences explicitly present the final answer, solution, or conclusion reached after the reasoning process. They typically synthesize prior analysis into a direct response, often using phrases like \"So, the answer is...\" or \"Therefore, the answer should be...\". This category includes only statements that directly declare the outcome of the reasoning, not intermediate steps, justifications, or ongoing speculation, and they almost always appear at or near the end of a reasoning trace.",
          "size": 661,
          "precision": 0.8867924528301887,
          "recall": 0.47,
          "accuracy": 0.705,
          "f1": 0.6143790849673203,
          "examples": [
            "So, the answer is tree",
            "So, the answer is tree",
            "So, the answer would be trees",
            "So, the answer is \"body",
            "So, the answer is \"body",
            "So, maybe the answer is the body",
            "So, maybe the answer is the body",
            "So, the answer should be 6",
            "So, the answer is silence",
            "So, the answer would be \"body",
            "So, maybe the answer is \"building",
            "So, the answer should be \"maps",
            "So, the answer should be Jupiter",
            "So, the answer should be a triangle",
            "So, yeah, 1 is the answer"
          ]
        },
        "16": {
          "title": "Step-by-Step Calculation and Computation Execution",
          "description": "This function involves the explicit, sequential execution of arithmetic or algebraic calculations as part of problem-solving. Sentences in this category show the LLM performing concrete mathematical operations (e.g., addition, multiplication, substitution, simplification), often breaking down multi-step computations into smaller, clearly articulated steps. INCLUDED are statements that directly carry out calculations, show intermediate results, or walk through formula application; NOT INCLUDED are statements that discuss strategy, set up equations without solving, interpret results, or reflect on correctness. These sentences typically appear in the middle of reasoning traces, following problem setup and preceding final answers or conclusions.",
          "size": 2644,
          "precision": 0.9803921568627451,
          "recall": 0.5,
          "accuracy": 0.745,
          "f1": 0.662251655629139,
          "examples": [
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "First, 31 * 32 = 992  \nThen, 992 * 63",
            "First, 13*7=91, so 101 - 91=10, so 101 \u2261 10 mod 13",
            "So, 3/6 + 2/6 + 1/6 = 6/6 = 1",
            "Let's calculate that: 5+7 is 12, 6+8 is 14, 12*14 is 168",
            "But if I do something like (5 * 5) * (5 + (5 / 5)), let's see: 5/5 is 1, so 5 + 1 is 6, and 5*5 is 25, so 25*6 is 150",
            "Let's add them together:\n(a - b) + (a + b) = 1 + 28\n2a = 29\na = 29/2 = 14"
          ]
        },
        "17": {
          "title": "Generating Concrete Solution Proposals and Implementation Ideas",
          "description": "This function involves proposing specific, actionable methods or techniques to address a problem or achieve a goal, often using \"maybe,\" \"I can,\" \"using,\" or \"if I have\" constructions. Included are sentences that suggest practical steps, tools, or adaptations (e.g., \"Maybe I can use a tray with gravel for drainage,\" \"Using shelves to stack plants could allow me to grow more\"). NOT included are abstract strategies, theoretical considerations, or evaluations of options\u2014only concrete, implementable ideas. These sentences typically appear after the problem has been analyzed and possible solution directions are being explored, but before final selection or justification.",
          "size": 1339,
          "precision": 0.9743589743589743,
          "recall": 0.76,
          "accuracy": 0.87,
          "f1": 0.853932584269663,
          "examples": [
            "I can use tape or nails to hang them, creating a DIY sound panel effect",
            "Maybe setting up a small composting area or using worms to break down kitchen scraps",
            "I should also think about how to prevent water from evaporating too quickly, maybe using some kind of cover or misting system",
            "Using shelves or towers to stack plants could allow me to grow more in a smaller area",
            "Alternatively, maybe using simple traps like jars with some bait to attract pests and then drown them",
            "Maybe using hooks or nails to secure them",
            "Maybe I can use curtains or blinds to block the sunlight",
            "So, maybe I can set up a system where I can manually generate power to light up some LED bulbs",
            "Maybe I can use a tray with a layer of gravel or rocks to improve drainage",
            "Using water toys to demonstrate conservation, like using a watering can for plants instead of just splashing, could teach them about saving water",
            "If I have a bookshelf, filling it with books could add mass and absorb sound",
            "But without electricity, maybe using something like fine mesh or fabric that you can drape over plants",
            "I could collage them together or use them to make sculptures",
            "So maybe training staff on proper storage techniques, like using airtight containers or keeping things at the right temperature",
            "So maybe I can set up a system where plants grow in water with added nutrients"
          ]
        }
      }
    },
    "19": {
      "accuracy": 0.7886842105263155,
      "categories": [
        [
          "0",
          "Causal Explanation of Intermediate Steps",
          "These sentences articulate the underlying cause-and-effect relationships that connect one state, event, or property to another within the reasoning process. They explain *why* or *how* a particular phenomenon occurs, often using causal connectors like \"because,\" \"so,\" \"when,\" or \"if...then,\" and typically focus on mechanisms, processes, or physical principles. This category includes statements that clarify the rationale behind a change, result, or observation, but does **not** include mere descriptions of facts, restatements of the problem, or final summary conclusions. These sentences usually appear after an observation or assertion and before the final answer, serving to bridge logical steps with explanatory reasoning."
        ],
        [
          "1",
          "Retrieval and Articulation of Canonical Factual Associations",
          "These sentences serve to recall and state widely accepted, prototypical facts or associations about objects, categories, or concepts (e.g., \"A triangle has 3 sides,\" \"Chickens lay eggs,\" \"A cube has six faces\"). They function to ground the reasoning process in shared, uncontroversial knowledge, often as a basis for further inference or comparison. This category includes explicit statements of defining features, standard relationships, or typical properties, but does NOT include speculative, hypothetical, or context-specific claims, nor does it include the application of these facts to novel situations. These sentences typically appear early or mid-way in reasoning, often immediately before or after a comparison, analogy, or elimination step."
        ],
        [
          "2",
          "Self-Checking and Error-Detection Prompts",
          "These sentences serve as explicit self-monitoring checkpoints where the reasoner pauses to question, verify, or challenge their current line of thought, intermediate conclusions, or assumptions. Included are utterances that express doubt, request clarification, or raise the possibility of overlooked alternatives or errors (e.g., \"Wait, is that right?\", \"But wait, are there other possibilities?\", \"But wait, does that make sense?\"). Not included are sentences that simply state facts, advance the reasoning without questioning, or summarize conclusions. These prompts typically appear at transition points\u2014often after a step or inference\u2014where the reasoner is about to proceed but interjects to ensure accuracy or completeness before moving forward."
        ],
        [
          "3",
          "Local Evaluation of Hypotheses or Sub-Results",
          "These sentences serve to assess, validate, or reject specific intermediate ideas, candidate solutions, or sub-conclusions during the reasoning process. They express judgments about whether a just-considered possibility, calculation, or inference \"makes sense,\" \"fits,\" \"is too high/low,\" or is \"not allowed,\" often immediately after generating or considering that option. INCLUDED are brief, evaluative statements reflecting the model's appraisal of a single step or hypothesis; NOT INCLUDED are initial hypothesis generation, final answers, or meta-reasoning about the overall process. These sentences typically appear immediately after a candidate idea is proposed or tested, functioning as checkpoints before proceeding further."
        ],
        [
          "4",
          "Final Answer Articulation and Commitment",
          "These sentences serve the function of explicitly stating or committing to a final answer, conclusion, or solution after preceding reasoning or deliberation. Included are statements that directly present the chosen answer, confirm its correctness, or summarize the outcome of the reasoning process (e.g., \"So, the answer is tree,\" \"Therefore, the probability is zero,\" \"So, that works\"). Not included are intermediate steps, hypothesis generation, or exploratory reasoning; these sentences do not introduce new reasoning or alternatives but rather mark the resolution point. They typically appear at or near the end of a reasoning trace, signaling closure and readiness to present the result."
        ],
        [
          "5",
          "Step-by-Step Calculation Execution",
          "This function involves explicitly performing and narrating individual arithmetic or algebraic calculations as part of solving a problem. Included are sentences that break down computations into smaller steps (e.g., \"3*5=15, 3*7=21\"), combine intermediate results (e.g., \"Adding them together: 59,520 + 2,976 = 62,496\"), or walk through the evaluation of expressions (e.g., \"2\u00b2 is 4, 4 x 3 is 12, 12 x 5 is 60\"). NOT INCLUDED are sentences that state the final answer, explain the reasoning behind choosing a method, or reflect on the correctness of a result. These sentences typically appear in the middle of the reasoning process, immediately after a plan is set and before the final answer is given, serving as the operational core of quantitative problem-solving."
        ],
        [
          "6",
          "Generating and Enumerating Additional Considerations",
          "These sentences serve the cognitive function of explicitly generating, enumerating, or acknowledging further relevant factors, dimensions, or perspectives that may impact the reasoning or solution. This includes surfacing new variables, implications, or aspects not yet discussed, often introduced with phrases like \"I should also consider,\" \"Another point is,\" or \"I'm also thinking about.\" This function does NOT include evaluating, prioritizing, or analyzing these factors\u2014only surfacing or listing them. Such sentences typically appear after an initial line of reasoning, as the reasoner broadens the scope to ensure completeness or multidimensionality."
        ],
        [
          "7",
          "Retrieval of Prior Knowledge or Experience",
          "These sentences explicitly indicate the recall or recognition of previously learned information, concepts, or experiences relevant to the current problem. This function includes statements where the reasoner references memories from school, prior exposure, or things they've \"heard,\" \"learned,\" or \"remembered,\" often with hedges about certainty or detail. It does NOT include the actual application, explanation, or evaluation of that knowledge\u2014only the act of recalling or acknowledging its existence. These sentences typically appear early in the reasoning process, often as the reasoner surveys their mental resources before attempting deeper analysis or synthesis."
        ],
        [
          "8",
          "Hypothetical Scenario Generation and Testing",
          "This function involves generating, articulating, and mentally simulating possible scenarios, explanations, or solution paths to test their plausibility against the problem constraints. Included are sentences that propose alternative situations (\"Wait, maybe...,\" \"If... then...,\" \"Perhaps...\") or walk through the consequences of a hypothetical action or state, often to check for contradictions or fit with the facts. NOT INCLUDED are definitive conclusions, restatements of the problem, or mere clarifications of known information; these sentences are exploratory and provisional. They typically appear in the middle stages of reasoning, after initial understanding but before final answer selection, as the reasoner actively explores and narrows down possible solutions."
        ],
        [
          "9",
          "Expression of Uncertainty or Confidence Qualification",
          "These sentences explicitly signal the model's uncertainty, lack of confidence, or incomplete knowledge regarding a preceding claim, inference, or step in the reasoning process. Included are statements that hedge, qualify, or directly state doubt about the accuracy, completeness, or certainty of the model's own reasoning (e.g., \"I'm not sure,\" \"But I'm not entirely sure,\" \"But I'm not certain about this\"). Not included are sentences that introduce new reasoning steps, provide evidence, or make definitive claims without qualification. These expressions typically appear immediately after a claim, hypothesis, or inference, serving to temper the preceding statement and alert the reader to possible limitations or gaps in the model's knowledge or reasoning."
        ],
        [
          "10",
          "Problem Identification and Framing",
          "These sentences serve the cognitive function of explicitly identifying and articulating the central problem, question, or task to be solved. They mark the initial step in the reasoning process, where the LLM frames the scope and nature of the challenge, often restating it in its own words or clarifying what needs to be figured out. This category includes statements that set the agenda for reasoning (e.g., \"I need to figure out how...,\" \"I have this problem:...\") but does NOT include subsequent steps such as recalling relevant knowledge, proposing solutions, or evaluating answers. These sentences almost always appear at or near the very beginning of a reasoning trace, immediately after the prompt is received."
        ],
        [
          "11",
          "Pattern Extraction and Explicit Sequence Mapping",
          "These sentences perform the cognitive function of explicitly identifying, articulating, and mapping out patterns or regularities within a set of items\u2014such as sequences, lists, or ordered pairs\u2014often by restating elements, assigning positions, or noting increments and cycles. Included are statements that enumerate sequence members, assign numerical or alphabetical positions, or describe the transformation from one element to the next (e.g., \"A is 1, B is 2,\" \"the next should be 9-10, which is IJ,\" \"the first term is ROYGBIV, the second is ROYGBI_\"). Not included are sentences that merely hypothesize about possible patterns, draw conclusions, or make predictions without first explicitly mapping or extracting the underlying structure. These sentences typically appear after initial observation and before hypothesis generation or prediction, serving as the groundwork for subsequent inference."
        ],
        [
          "12",
          "Cognitive Pausing and Internal Search Initiation",
          "These sentences serve as explicit markers where the reasoning process pauses to initiate or re-engage internal search, reflection, or retrieval of relevant knowledge. Included in this category are phrases like \"Let me think,\" \"Let me think again,\" and \"Let me think about this,\" which signal a deliberate cognitive shift to consider, recall, or generate new ideas before proceeding. Not included are statements that summarize, conclude, or directly advance the argument (e.g., \"In summary,\" \"So, the answer is...\"), nor those that elaborate on content without signaling a pause for internal search. These sentences typically appear at transition points\u2014often before introducing new lines of reasoning, reconsidering previous thoughts, or when encountering uncertainty or complexity in the reasoning process."
        ],
        [
          "13",
          "Analogy Mapping and Completion",
          "These sentences perform the cognitive function of explicitly mapping the structural relationship between two pairs in an analogy, often by restating, completing, or paraphrasing the analogy in canonical form. Included are sentences that (a) state the analogy in \"A is to B as C is to D\" format, (b) propose or select the missing term to complete the analogy, or (c) clarify the underlying relationship (e.g., \"the wheel is to the car as the leg is to the body\"). Not included are sentences that merely discuss analogy strategies, analyze analogy types, or reflect on analogy-solving methods without directly mapping or completing a specific analogy. These sentences typically appear after initial analysis and just before or as the final answer in analogy reasoning traces."
        ],
        [
          "14",
          "Concrete Visualization and Manipulation of Hypothetical Objects",
          "These sentences perform the cognitive function of mentally constructing, visualizing, and manipulating geometric or physical objects to predict or analyze the outcome of specific operations (e.g., slicing, folding, connecting points). INCLUDED are statements that describe step-by-step hypothetical actions on objects (\"If I slice it parallel to one face...,\" \"If I fold each corner to the center...\") and the resulting configurations or properties. NOT INCLUDED are abstract logical deductions, general principles, or evaluative conclusions; these sentences are not about drawing inferences or summarizing, but about simulating or describing the direct result of a concrete operation. They typically appear in the middle of reasoning traces, as the thinker works through the problem by \"doing\" or \"seeing\" the operations in their mind's eye."
        ],
        [
          "15",
          "Generating and Proposing Alternative Hypotheses",
          "These sentences serve the function of actively generating and proposing possible answers, explanations, or solution paths in response to a problem or riddle. This includes both concrete and abstract possibilities, often introduced with hedging or speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"another thought,\" \"wait, maybe,\" \"or perhaps\"). This function is distinct from evaluating, justifying, or selecting among hypotheses\u2014it is solely about surfacing new candidate ideas. These sentences typically appear in the exploratory or brainstorming phase of reasoning, often in the middle of a trace after the problem is understood but before a final answer is chosen."
        ],
        [
          "16",
          "Generating Concrete Solution Proposals",
          "This function involves proposing specific, actionable methods or strategies to address a problem or achieve a goal within the reasoning process. Included are sentences that suggest particular tools, materials, techniques, or steps that could be implemented (e.g., \"Maybe I can use a tray with a layer of gravel or rocks to improve drainage\" or \"Using shelves or towers to stack plants could allow me to grow more in a smaller area\"). Not included are general statements of intent, abstract brainstorming, evaluation of options, or selection/justification of a final solution. These sentences typically appear after the problem has been analyzed and possible solution spaces have been identified, serving as concrete instantiations of how to proceed."
        ],
        [
          "17",
          "Hypothetical Consequence Generation",
          "These sentences serve the cognitive function of generating possible downstream effects or secondary outcomes that could result from a given scenario, action, or policy. Included in this category are statements that begin with conditional phrases (e.g., \"If X, then Y might happen\") or speculate about indirect impacts, often using modal verbs (\"could,\" \"might,\" \"would\") to indicate possibility rather than certainty. Not included are direct explanations, definitions, or evaluations of options; rather, these sentences specifically project hypothetical consequences, typically appearing after an initial proposal or fact has been introduced, and are used to explore the broader implications within the reasoning process."
        ],
        [
          "18",
          "Enumeration and Calculation of Outcome Spaces",
          "These sentences explicitly enumerate, calculate, or identify the total number of possible outcomes and/or the number of favorable outcomes in a combinatorial or probabilistic scenario. This function includes statements that set up, compute, or clarify the cardinality of sets relevant to the problem (e.g., \"the number of ways to choose 2 red balls,\" \"the total number of possible hands is...\"), but does NOT include the final probability calculation, general problem restatement, or explanation of underlying principles. These sentences typically appear in the middle phase of reasoning, after the problem is understood and before the final answer or probability is computed."
        ]
      ],
      "orthogonality": 0.8380463123321533,
      "assigned_fraction": 1.0,
      "category_counts": {
        "0": 11,
        "1": 3,
        "2": 4,
        "3": 4,
        "4": 1,
        "5": 0,
        "6": 2,
        "7": 1,
        "8": 1,
        "9": 2,
        "10": 5,
        "11": 1,
        "12": 1,
        "13": 1,
        "14": 2,
        "15": 6,
        "16": 3,
        "17": 2,
        "18": 0,
        "None": 0
      },
      "detailed_results": {
        "0": {
          "title": "Causal Explanation of Intermediate Steps",
          "description": "These sentences articulate the underlying cause-and-effect relationships that connect one state, event, or property to another within the reasoning process. They explain *why* or *how* a particular phenomenon occurs, often using causal connectors like \"because,\" \"so,\" \"when,\" or \"if...then,\" and typically focus on mechanisms, processes, or physical principles. This category includes statements that clarify the rationale behind a change, result, or observation, but does **not** include mere descriptions of facts, restatements of the problem, or final summary conclusions. These sentences usually appear after an observation or assertion and before the final answer, serving to bridge logical steps with explanatory reasoning.",
          "size": 1348,
          "precision": 0.8888888888888888,
          "recall": 0.88,
          "accuracy": 0.885,
          "f1": 0.8844221105527638,
          "examples": [
            "When materials get hotter, their conductivity might decrease because the atoms vibrate more, which could interfere with the electrons' movement",
            "So, heating makes the gas molecules move faster, increasing the pressure, which makes the balloon expand",
            "So, the boiling point increases because more energy (higher temperature) is required to turn the liquid into gas when the surrounding pressure is higher",
            "More dense mediums, like solids, allow sound to travel faster because the particles are closer together, so the energy transfer is quicker",
            "Less dense mediums, like gases, slow down the sound because the particles are farther apart, making the transfer of energy take longer",
            "When it contracts, it's releasing that energy, which might cause the molecules to slow down, reducing the heat",
            "This happens because the salt particles (ions, actually) increase the solution's vapor pressure, requiring a higher temperature for the liquid to reach its boiling point",
            "When air rises in a low-pressure area, it expands and cools, which can lead to the formation of clouds and precipitation",
            "The heat from the oven's elements or flames heats the air, and that air then transfers heat to the food",
            "The ice absorbs heat from the mixture, causing the mixture to freeze",
            "In microwaves, since the energy is absorbed internally, the entire mass of the food is heated, so when cooling, the heat can escape more uniformly from the surface",
            "So, the sound wave would cause the liquid particles to move, creating compression and rarefaction as well",
            "When the temperature drops and the bonds form a stable lattice, the molecules can't get as close, so the overall volume increases",
            "I think it's because when the external pressure is higher, the molecules of water need more energy to overcome that pressure and become vapor",
            "So, more thermal energy is needed to provide the necessary kinetic energy for the molecules to break free from the liquid and into the gas, especially when the surrounding pressure is higher"
          ]
        },
        "1": {
          "title": "Retrieval and Articulation of Canonical Factual Associations",
          "description": "These sentences serve to recall and state widely accepted, prototypical facts or associations about objects, categories, or concepts (e.g., \"A triangle has 3 sides,\" \"Chickens lay eggs,\" \"A cube has six faces\"). They function to ground the reasoning process in shared, uncontroversial knowledge, often as a basis for further inference or comparison. This category includes explicit statements of defining features, standard relationships, or typical properties, but does NOT include speculative, hypothetical, or context-specific claims, nor does it include the application of these facts to novel situations. These sentences typically appear early or mid-way in reasoning, often immediately before or after a comparison, analogy, or elimination step.",
          "size": 1082,
          "precision": 0.7804878048780488,
          "recall": 0.64,
          "accuracy": 0.73,
          "f1": 0.7032967032967035,
          "examples": [
            "Coins have heads and tails, right",
            "Wait, chairs and tables have legs, right",
            "A triangle has 3 sides, a square has 4, a pentagon has 5, and a hexagon has 6",
            "Well, chickens are birds, and they lay eggs",
            "A cube has six faces, all squares, and eight corners",
            "Fish have heads and tails, but they also have bodies",
            "Pianos have keys, but they don't have locks",
            "A cube has six square faces, eight vertices, and twelve edges",
            "Square has four sides, Cube has six faces but is a three-dimensional square",
            "Well, rivers have branches, right",
            "A tetrahedron has four triangular faces, and each face has three edges",
            "For example, reptiles like snakes and lizards lay eggs, right",
            "A cube has 8 vertices, right",
            "Trains run on tracks, but they don't have a mouth, head, or bed",
            "Square has four sides, Cube has six faces but is a 3D square"
          ]
        },
        "2": {
          "title": "Self-Checking and Error-Detection Prompts",
          "description": "These sentences serve as explicit self-monitoring checkpoints where the reasoner pauses to question, verify, or challenge their current line of thought, intermediate conclusions, or assumptions. Included are utterances that express doubt, request clarification, or raise the possibility of overlooked alternatives or errors (e.g., \"Wait, is that right?\", \"But wait, are there other possibilities?\", \"But wait, does that make sense?\"). Not included are sentences that simply state facts, advance the reasoning without questioning, or summarize conclusions. These prompts typically appear at transition points\u2014often after a step or inference\u2014where the reasoner is about to proceed but interjects to ensure accuracy or completeness before moving forward.",
          "size": 609,
          "precision": 0.8256880733944955,
          "recall": 0.9,
          "accuracy": 0.855,
          "f1": 0.861244019138756,
          "examples": [
            "But wait, is that all",
            "But wait, is that correct",
            "But wait, is that all",
            "Wait, but how do I actually test this",
            "But wait, is that accurate",
            "Wait, is that right",
            "But wait, is that all",
            "Wait, but what about thickness",
            "Wait, is that right",
            "But wait, is that correct",
            "But wait, what about the sides",
            "But wait, is that all",
            "But wait, is that the case",
            "Wait, but how does that translate to heat",
            "Wait, is that right"
          ]
        },
        "3": {
          "title": "Local Evaluation of Hypotheses or Sub-Results",
          "description": "These sentences serve to assess, validate, or reject specific intermediate ideas, candidate solutions, or sub-conclusions during the reasoning process. They express judgments about whether a just-considered possibility, calculation, or inference \"makes sense,\" \"fits,\" \"is too high/low,\" or is \"not allowed,\" often immediately after generating or considering that option. INCLUDED are brief, evaluative statements reflecting the model's appraisal of a single step or hypothesis; NOT INCLUDED are initial hypothesis generation, final answers, or meta-reasoning about the overall process. These sentences typically appear immediately after a candidate idea is proposed or tested, functioning as checkpoints before proceeding further.",
          "size": 903,
          "precision": 0.8735632183908046,
          "recall": 0.76,
          "accuracy": 0.825,
          "f1": 0.8128342245989306,
          "examples": [
            "Hmm, that might make sense",
            "Hmm, that might fit",
            "That's not helpful",
            "Hmm, that's too much",
            "Hmm, that seems correct",
            "That makes sense",
            "That's too high",
            "That's too high",
            "That's too high",
            "Hmm, that doesn't fit",
            "Hmm, that's not quite there",
            "That makes sense",
            "That seems possible",
            "That's too high",
            "Hmm, that might work"
          ]
        },
        "4": {
          "title": "Final Answer Articulation and Commitment",
          "description": "These sentences serve the function of explicitly stating or committing to a final answer, conclusion, or solution after preceding reasoning or deliberation. Included are statements that directly present the chosen answer, confirm its correctness, or summarize the outcome of the reasoning process (e.g., \"So, the answer is tree,\" \"Therefore, the probability is zero,\" \"So, that works\"). Not included are intermediate steps, hypothesis generation, or exploratory reasoning; these sentences do not introduce new reasoning or alternatives but rather mark the resolution point. They typically appear at or near the end of a reasoning trace, signaling closure and readiness to present the result.",
          "size": 694,
          "precision": 0.8142857142857143,
          "recall": 0.57,
          "accuracy": 0.72,
          "f1": 0.6705882352941175,
          "examples": [
            "So, the answer should be 6",
            "So, yeah, 1 is the answer",
            "So, the answer would be trees",
            "So, that works",
            "So, yes, 15 is correct",
            "So, the answer is tree",
            "So, the answer is tree",
            "So, yeah, 1 is the smallest",
            "So, the answer is silence",
            "So, maybe the answer is the body",
            "So, maybe the answer is the body",
            "So, the answer should be a triangle",
            "So, that would mean 6 pyramids",
            "So, the answer should be Jupiter",
            "So, the answer is \"body"
          ]
        },
        "5": {
          "title": "Step-by-Step Calculation Execution",
          "description": "This function involves explicitly performing and narrating individual arithmetic or algebraic calculations as part of solving a problem. Included are sentences that break down computations into smaller steps (e.g., \"3*5=15, 3*7=21\"), combine intermediate results (e.g., \"Adding them together: 59,520 + 2,976 = 62,496\"), or walk through the evaluation of expressions (e.g., \"2\u00b2 is 4, 4 x 3 is 12, 12 x 5 is 60\"). NOT INCLUDED are sentences that state the final answer, explain the reasoning behind choosing a method, or reflect on the correctness of a result. These sentences typically appear in the middle of the reasoning process, immediately after a plan is set and before the final answer is given, serving as the operational core of quantitative problem-solving.",
          "size": 2344,
          "precision": 0.9459459459459459,
          "recall": 0.35,
          "accuracy": 0.665,
          "f1": 0.5109489051094891,
          "examples": [
            "Let's see, 90*10=900, 90*9=810, so 900 + 810 = 1,710  \nDivide by 6: 1,710 / 6 = 285\n\nSo, Sum2 = 285\n\nTherefore, the sum from 10 to 31 is Sum1 - Sum2 = 10,416 - 285 = 10,131\n\nWait, but hold on a second",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Adding them together: 59,520 + 2,976 = 62,496  \nNow, divide by 6: 62,496 / 6 = 10,416\n\nSo, Sum1 = 10,416\n\nNow, the sum from 1 to 9:\n\nSum2 = 9 * 10 * 19 / 6\n\nWait, let me compute that",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "Let's calculate that: 5+7 is 12, 6+8 is 14, 12*14 is 168",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Hmm, 56 times 17 is 952, and 56 times 18 is 1008",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "But if I do something like (5 * 5) * (5 + (5 / 5)), let's see: 5/5 is 1, so 5 + 1 is 6, and 5*5 is 25, so 25*6 is 150",
            "Dividing 952 by 7: 7 times 136 is 952, because 7 times 100 is 700, 7 times 30 is 210, and 7 times 6 is 42",
            "Let's see: 8*7 is 56, minus 5 is 51, minus 6 is 45",
            "So, 3/6 + 2/6 + 1/6 = 6/6 = 1",
            "= 6\n\nSo, C(5, 2) = 120 / (2 * 6) = 120 / 12 = 10",
            "First, 13*7=91, so 101 - 91=10, so 101 \u2261 10 mod 13"
          ]
        },
        "6": {
          "title": "Generating and Enumerating Additional Considerations",
          "description": "These sentences serve the cognitive function of explicitly generating, enumerating, or acknowledging further relevant factors, dimensions, or perspectives that may impact the reasoning or solution. This includes surfacing new variables, implications, or aspects not yet discussed, often introduced with phrases like \"I should also consider,\" \"Another point is,\" or \"I'm also thinking about.\" This function does NOT include evaluating, prioritizing, or analyzing these factors\u2014only surfacing or listing them. Such sentences typically appear after an initial line of reasoning, as the reasoner broadens the scope to ensure completeness or multidimensionality.",
          "size": 1451,
          "precision": 0.8108108108108109,
          "recall": 0.6,
          "accuracy": 0.73,
          "f1": 0.6896551724137931,
          "examples": [
            "I should also consider the path",
            "Another thought is about the environment",
            "Wait, another idea: 5",
            "I should also consider the legal aspects",
            "Another point is the cost",
            "I should also consider the timeline",
            "I should also think about the plant's age",
            "I'm also thinking about the impact on businesses",
            "Another thing to consider is the impact on tourism",
            "I should also consider the economic impact",
            "I should also consider the economic aspects",
            "I also think about technology",
            "I'm also thinking about the economic implications",
            "I should also think about the community aspect",
            "I should also think about the human element"
          ]
        },
        "7": {
          "title": "Retrieval of Prior Knowledge or Experience",
          "description": "These sentences explicitly indicate the recall or recognition of previously learned information, concepts, or experiences relevant to the current problem. This function includes statements where the reasoner references memories from school, prior exposure, or things they've \"heard,\" \"learned,\" or \"remembered,\" often with hedges about certainty or detail. It does NOT include the actual application, explanation, or evaluation of that knowledge\u2014only the act of recalling or acknowledging its existence. These sentences typically appear early in the reasoning process, often as the reasoner surveys their mental resources before attempting deeper analysis or synthesis.",
          "size": 323,
          "precision": 0.9538461538461539,
          "recall": 0.62,
          "accuracy": 0.795,
          "f1": 0.7515151515151515,
          "examples": [
            "I remember something about glucose being involved",
            "I remember something about bonds",
            "I remember something about displacement",
            "I remember hearing something about frame rates before",
            "I remember seeing something about this before, maybe in geometry or calculus",
            "I remember something about particles vibrating",
            "Hmm, I remember from school that temperature has something to do with reaction rates, but I'm not exactly sure how",
            "I remember seeing something about this before, maybe in geometry or calculus",
            "I remember hearing something about this in a biology class, but I'm not exactly sure about the details",
            "I remember hearing about this in school, but I'm a bit fuzzy on the details",
            "I remember from school that magnets have something to do with iron, but I'm not entirely sure about the details",
            "Hmm, I remember hearing about some natural signs before, but I'm not exactly sure how they work",
            "Hmm, I remember learning a bit about this in school, but I'm a bit fuzzy on the details",
            "I remember from school that it has something to do with gas expanding when heated, but I'm not entirely sure how that works",
            "I remember from school that it has something to do with solubility, but I'm not exactly sure how that works"
          ]
        },
        "8": {
          "title": "Hypothetical Scenario Generation and Testing",
          "description": "This function involves generating, articulating, and mentally simulating possible scenarios, explanations, or solution paths to test their plausibility against the problem constraints. Included are sentences that propose alternative situations (\"Wait, maybe...,\" \"If... then...,\" \"Perhaps...\") or walk through the consequences of a hypothetical action or state, often to check for contradictions or fit with the facts. NOT INCLUDED are definitive conclusions, restatements of the problem, or mere clarifications of known information; these sentences are exploratory and provisional. They typically appear in the middle stages of reasoning, after initial understanding but before final answer selection, as the reasoner actively explores and narrows down possible solutions.",
          "size": 1076,
          "precision": 0.7142857142857143,
          "recall": 0.75,
          "accuracy": 0.725,
          "f1": 0.7317073170731706,
          "examples": [
            "Wait, but if I leave the goat on the other side, and I take the wolf or the cabbage back, I have to make sure that when I come back, I don't leave the wolf and goat alone or the goat and cabbage alone",
            "Wait, maybe the dog is on a bridge, but the man is on the other side",
            "Wait, perhaps the dog is on a rope that's tied to the man's side, so the dog can pull itself across without getting wet",
            "If the man calls the dog, and the dog is tied with a rope, the dog could be pulled across",
            "If I take the goat first, then I have the wolf and cabbage alone",
            "Maybe the man is on one side, and the dog is on the other, but the dog is on a bridge or a ferry",
            "So, she shoots him with a gun (maybe a fishing gun or something), then they go underwater for five minutes while fishing, then she hangs the fish (her husband is fishing, so she hangs the fish she caught), and then they have dinner",
            "So in the morning, he can take it down, but in the evening, it can only go up to the 7th floor, so he has to walk the rest",
            "If the dog is on a raft, it could float across without getting wet",
            "Wait, perhaps the dog is on a boat that's on the same side as the man, but the man is on the opposite bank",
            "But the man is calling the dog, so the dog would have to come back",
            "The father dies, so the son is taken to the hospital",
            "Wait, maybe the man rode into town on Friday, stayed three days, and then rode out on Friday because he started counting from the day he arrived",
            "So the man is pushing his car to the hotel because it's out of gas, and he tells the owner he's bankrupt, meaning he can't pay because he's out of money",
            "She shoots him, holds him underwater, hangs him, and then five minutes later, they have dinner"
          ]
        },
        "9": {
          "title": "Expression of Uncertainty or Confidence Qualification",
          "description": "These sentences explicitly signal the model's uncertainty, lack of confidence, or incomplete knowledge regarding a preceding claim, inference, or step in the reasoning process. Included are statements that hedge, qualify, or directly state doubt about the accuracy, completeness, or certainty of the model's own reasoning (e.g., \"I'm not sure,\" \"But I'm not entirely sure,\" \"But I'm not certain about this\"). Not included are sentences that introduce new reasoning steps, provide evidence, or make definitive claims without qualification. These expressions typically appear immediately after a claim, hypothesis, or inference, serving to temper the preceding statement and alert the reader to possible limitations or gaps in the model's knowledge or reasoning.",
          "size": 654,
          "precision": 0.8333333333333334,
          "recall": 0.85,
          "accuracy": 0.84,
          "f1": 0.8415841584158417,
          "examples": [
            "But I'm not sure if I missed anything",
            "But I'm not sure",
            "But I'm not sure about that",
            "I'm not sure",
            "But I'm not entirely sure",
            "I'm not sure if that's accurate, though",
            "I'm not sure",
            "But I'm not entirely sure",
            "I'm not sure",
            "I'm not sure, but I think that's possible",
            "But I'm not entirely sure about the duration",
            "I'm not sure",
            "But I'm not sure",
            "I'm not sure",
            "But I'm not entirely confident"
          ]
        },
        "10": {
          "title": "Problem Identification and Framing",
          "description": "These sentences serve the cognitive function of explicitly identifying and articulating the central problem, question, or task to be solved. They mark the initial step in the reasoning process, where the LLM frames the scope and nature of the challenge, often restating it in its own words or clarifying what needs to be figured out. This category includes statements that set the agenda for reasoning (e.g., \"I need to figure out how...,\" \"I have this problem:...\") but does NOT include subsequent steps such as recalling relevant knowledge, proposing solutions, or evaluating answers. These sentences almost always appear at or near the very beginning of a reasoning trace, immediately after the prompt is received.",
          "size": 1131,
          "precision": 0.8390804597701149,
          "recall": 0.73,
          "accuracy": 0.795,
          "f1": 0.7807486631016043,
          "examples": [
            "Okay, so I need to figure out how pressure affects the boiling point of water",
            "Okay, so I need to figure out how temperature affects the speed of chemical reactions",
            "Okay, so I need to figure out how cellular respiration produces energy",
            "Okay, so I need to figure out how air pressure affects weather patterns",
            "Okay, so I need to figure out how sound travels through different mediums",
            "Okay, so I need to figure out how to teach multiplication without using numbers",
            "Okay, so I need to figure out how the moon affects ocean tides",
            "Okay, so I'm trying to figure out what comes next in the sequence: Leaf, Branch, Tree, Forest, _____",
            "Okay, so I need to figure out how to clean clothes without using water",
            "Okay, so I have this problem: If I pick 2 numbers from 1 to 20, what's the probability their difference is 5",
            "Okay, so I need to design a system to reduce food waste in restaurants",
            "Okay, so I need to figure out how to build a shelter using only natural materials",
            "Okay, so I'm trying to figure out how introducing wolves into an ecosystem would affect the plant population",
            "Okay, so I need to figure out how the greenhouse effect influences Earth's temperature",
            "Okay, so I'm trying to figure out what comes next in this sequence: Mercury, Venus, Earth, Mars, _____"
          ]
        },
        "11": {
          "title": "Pattern Extraction and Explicit Sequence Mapping",
          "description": "These sentences perform the cognitive function of explicitly identifying, articulating, and mapping out patterns or regularities within a set of items\u2014such as sequences, lists, or ordered pairs\u2014often by restating elements, assigning positions, or noting increments and cycles. Included are statements that enumerate sequence members, assign numerical or alphabetical positions, or describe the transformation from one element to the next (e.g., \"A is 1, B is 2,\" \"the next should be 9-10, which is IJ,\" \"the first term is ROYGBIV, the second is ROYGBI_\"). Not included are sentences that merely hypothesize about possible patterns, draw conclusions, or make predictions without first explicitly mapping or extracting the underlying structure. These sentences typically appear after initial observation and before hypothesis generation or prediction, serving as the groundwork for subsequent inference.",
          "size": 497,
          "precision": 0.9516129032258065,
          "recall": 0.59,
          "accuracy": 0.78,
          "f1": 0.7283950617283951,
          "examples": [
            "So, AB is 1-2, CD is 3-4, EF is 5-6, GH is 7-8, so the next should be 9-10, which is IJ",
            "So ROYGBIV is seven letters, then ROYGBI_ is six letters, so the next one would be five letters, missing two letters",
            "First letters: A, B, C, D\nSecond letters: Z, Y, X, W\n\nLooking at the first letters, A to B is +1, B to C is +1, C to D is +1",
            "So yes, the next first letter is 5, which is E, and the next second letter is 22, which is V",
            "The first term is ROYGBIV, which is seven letters, and the second term is ROYGBI_, which is six letters with an underscore",
            "Let me write them out with their positions:\n\n- A is 1, B is 2\n- C is 3, D is 4\n- E is 5, F is 6\n- G is 7, H is 8\n\nSo, each pair is two letters after the previous one",
            "Each pair is the next two letters in the alphabet, so the next one after GH (7-8) would be IJ (9-10)",
            "The first term is ROYGBIV, the second is ROYGBI_, so the underscore is in the seventh position",
            "H is 8, so the next letters would be I (9) and J (10)",
            "So, M, W, F, and the next would be",
            "So the first term is complete, the second term is missing the last letter (V), so ROYGBI_, and the next term would be missing the second last letter, which is I, making it ROYGB_",
            "So the next day is Friday (F), then Saturday (S)",
            "So the next letters are F and S",
            "Let me see:\n\nFirst part: AABABC (6 letters)\nSecond part: AABAB_ (6 letters, but the last is blank)\nThird part:",
            "So first part ends with C, next part ends with A, then B, then C again, etc"
          ]
        },
        "12": {
          "title": "Cognitive Pausing and Internal Search Initiation",
          "description": "These sentences serve as explicit markers where the reasoning process pauses to initiate or re-engage internal search, reflection, or retrieval of relevant knowledge. Included in this category are phrases like \"Let me think,\" \"Let me think again,\" and \"Let me think about this,\" which signal a deliberate cognitive shift to consider, recall, or generate new ideas before proceeding. Not included are statements that summarize, conclude, or directly advance the argument (e.g., \"In summary,\" \"So, the answer is...\"), nor those that elaborate on content without signaling a pause for internal search. These sentences typically appear at transition points\u2014often before introducing new lines of reasoning, reconsidering previous thoughts, or when encountering uncertainty or complexity in the reasoning process.",
          "size": 1209,
          "precision": 0.9512195121951219,
          "recall": 0.78,
          "accuracy": 0.87,
          "f1": 0.8571428571428571,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think",
            "Let me think"
          ]
        },
        "13": {
          "title": "Analogy Mapping and Completion",
          "description": "These sentences perform the cognitive function of explicitly mapping the structural relationship between two pairs in an analogy, often by restating, completing, or paraphrasing the analogy in canonical form. Included are sentences that (a) state the analogy in \"A is to B as C is to D\" format, (b) propose or select the missing term to complete the analogy, or (c) clarify the underlying relationship (e.g., \"the wheel is to the car as the leg is to the body\"). Not included are sentences that merely discuss analogy strategies, analyze analogy types, or reflect on analogy-solving methods without directly mapping or completing a specific analogy. These sentences typically appear after initial analysis and just before or as the final answer in analogy reasoning traces.",
          "size": 516,
          "precision": 1.0,
          "recall": 0.24,
          "accuracy": 0.62,
          "f1": 0.3870967741935484,
          "examples": [
            "The wheel is to the car as the leg is to the body",
            "So, the wheel is to the car as the leg is to walking or running",
            "So, the analogy would be \"Spark is to fire as seed is to plant",
            "So, the menu is to dishes as palette is to colors",
            "The anchor is to the ship as the foundation is to something else",
            "So, the analogy would be: Anchor is to ship as foundation is to building",
            "\" The sail is to the boat as the wing is to the airplane",
            "Alternatively, maybe the foundation is to the building as the anchor is to the ship, so the answer is \"building",
            "\" So, \"Anchor is to ship as foundation is to structure",
            "So, the relationship is that the lighthouse is to ships as the compass is to its users",
            "So, the analogy would be DNA is to organism as blueprint is to building",
            "\" So, the analogy would be: Palette is to colors as menu is to dishes",
            "So, the sail is to the boat as the wing is to something else",
            "Wait, but the question is about the whole, so the leg is to the body as the wheel is to the car",
            "Alternatively, maybe the answer is \"building\" because the foundation is to a building as an anchor is to a ship"
          ]
        },
        "14": {
          "title": "Concrete Visualization and Manipulation of Hypothetical Objects",
          "description": "These sentences perform the cognitive function of mentally constructing, visualizing, and manipulating geometric or physical objects to predict or analyze the outcome of specific operations (e.g., slicing, folding, connecting points). INCLUDED are statements that describe step-by-step hypothetical actions on objects (\"If I slice it parallel to one face...,\" \"If I fold each corner to the center...\") and the resulting configurations or properties. NOT INCLUDED are abstract logical deductions, general principles, or evaluative conclusions; these sentences are not about drawing inferences or summarizing, but about simulating or describing the direct result of a concrete operation. They typically appear in the middle of reasoning traces, as the thinker works through the problem by \"doing\" or \"seeing\" the operations in their mind's eye.",
          "size": 1363,
          "precision": 0.9701492537313433,
          "recall": 0.65,
          "accuracy": 0.815,
          "f1": 0.778443113772455,
          "examples": [
            "Each face of the cube is a square, and if I connect the center to all four vertices of a face, that should form a square pyramid, right",
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "If I take one face of the cube, say the top face, and connect the center to all four of its vertices, that should form a square pyramid on top of the cube",
            "If I take a tetrahedron and make a slice parallel to one of its triangular faces, the intersection of the slicing plane with the tetrahedron should form a new shape",
            "If I take a regular hexagon and fold along each of the three lines connecting opposite vertices, each fold would bring two opposite sides together",
            "If I slice it parallel to one face, the cross-section should be a triangle because the original face is a triangle",
            "If I connect midpoints of edges, each face of the tetrahedron, which is a triangle, will have its midpoints connected to form a smaller triangle",
            "Wait, actually, if I connect the center to all the vertices, each pyramid would have the center as the apex and a face of the cube as its base",
            "If I slice it parallel to a face, the distance from the slicing plane to the opposite vertex will determine the size of the cross-section",
            "Wait, another way to think about it: the cube has 6 faces, each face is a square, and connecting the center to each vertex of a face creates a square pyramid on that face",
            "But wait, in an icosahedron, all faces are the same size, so if I slice through the center, the cross-section should be a smaller triangle, similar to the original",
            "For example, if I take three corners of the top face, the plane would slice through that face, but since all three are on the same face, the cross-section would just be a triangle",
            "If I cut off the tip, which is a small triangle from the corner, say with side length 'x', then when unfolded, each corner of the original square will have a triangle of side length 'x' cut off",
            "If I cut a triangle from the top right corner of the folded paper, when I unfold it, the triangle in the top left would be a mirror image, and similarly, the triangles in the bottom corners would also be mirror images"
          ]
        },
        "15": {
          "title": "Generating and Proposing Alternative Hypotheses",
          "description": "These sentences serve the function of actively generating and proposing possible answers, explanations, or solution paths in response to a problem or riddle. This includes both concrete and abstract possibilities, often introduced with hedging or speculative language (\"maybe,\" \"perhaps,\" \"alternatively,\" \"another thought,\" \"wait, maybe,\" \"or perhaps\"). This function is distinct from evaluating, justifying, or selecting among hypotheses\u2014it is solely about surfacing new candidate ideas. These sentences typically appear in the exploratory or brainstorming phase of reasoning, often in the middle of a trace after the problem is understood but before a final answer is chosen.",
          "size": 916,
          "precision": 0.8942307692307693,
          "recall": 0.93,
          "accuracy": 0.91,
          "f1": 0.911764705882353,
          "examples": [
            "Wait, maybe it's something like a shadow",
            "Alternatively, maybe it's something like a shadow",
            "Or perhaps it's something like a flag",
            "Alternatively, maybe it's a mailbox",
            "Alternatively, maybe it's a church",
            "Maybe it's something like memories",
            "Another thought: maybe it's something like a leaf",
            "Alternatively, maybe it's something like a helium balloon",
            "Wait, maybe it's a piano",
            "Alternatively, maybe it's a church",
            "Or maybe it's something like shadows",
            "Maybe it's something else",
            "Or perhaps it's a computer",
            "Alternatively, maybe it's something else",
            "Wait, maybe it's a kite"
          ]
        },
        "16": {
          "title": "Generating Concrete Solution Proposals",
          "description": "This function involves proposing specific, actionable methods or strategies to address a problem or achieve a goal within the reasoning process. Included are sentences that suggest particular tools, materials, techniques, or steps that could be implemented (e.g., \"Maybe I can use a tray with a layer of gravel or rocks to improve drainage\" or \"Using shelves or towers to stack plants could allow me to grow more in a smaller area\"). Not included are general statements of intent, abstract brainstorming, evaluation of options, or selection/justification of a final solution. These sentences typically appear after the problem has been analyzed and possible solution spaces have been identified, serving as concrete instantiations of how to proceed.",
          "size": 1475,
          "precision": 0.9342105263157895,
          "recall": 0.71,
          "accuracy": 0.83,
          "f1": 0.8068181818181819,
          "examples": [
            "Maybe setting up a small composting area or using worms to break down kitchen scraps",
            "I should also think about how to prevent water from evaporating too quickly, maybe using some kind of cover or misting system",
            "I can use tape or nails to hang them, creating a DIY sound panel effect",
            "Using shelves or towers to stack plants could allow me to grow more in a smaller area",
            "Maybe I can use a tray with a layer of gravel or rocks to improve drainage",
            "Alternatively, maybe using simple traps like jars with some bait to attract pests and then drown them",
            "Using water toys to demonstrate conservation, like using a watering can for plants instead of just splashing, could teach them about saving water",
            "Some apps or tools can help manage stock levels and suggest recipes that use up surplus ingredients",
            "Maybe implementing portion control training for chefs and using scales or measuring tools to be more precise",
            "I could collage them together or use them to make sculptures",
            "Maybe using hooks or nails to secure them",
            "So, maybe I can set up a system where I can manually generate power to light up some LED bulbs",
            "But without electricity, maybe using something like fine mesh or fabric that you can drape over plants",
            "If I have a spare picture frame, I could attach a blanket inside it and hang it on the wall as a decorative sound absorber",
            "If I have a bookshelf, filling it with books could add mass and absorb sound"
          ]
        },
        "17": {
          "title": "Hypothetical Consequence Generation",
          "description": "These sentences serve the cognitive function of generating possible downstream effects or secondary outcomes that could result from a given scenario, action, or policy. Included in this category are statements that begin with conditional phrases (e.g., \"If X, then Y might happen\") or speculate about indirect impacts, often using modal verbs (\"could,\" \"might,\" \"would\") to indicate possibility rather than certainty. Not included are direct explanations, definitions, or evaluations of options; rather, these sentences specifically project hypothetical consequences, typically appearing after an initial proposal or fact has been introduced, and are used to explore the broader implications within the reasoning process.",
          "size": 2240,
          "precision": 0.972972972972973,
          "recall": 0.72,
          "accuracy": 0.85,
          "f1": 0.8275862068965518,
          "examples": [
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "Higher energy costs could affect industries that are energy-intensive, leading to job losses or reduced production",
            "If there are more green areas, maybe people will use bikes more instead of cars, reducing traffic congestion and emissions",
            "This could affect urban planning as well, maybe by reducing the need for large distribution centers near cities if goods can be delivered more efficiently",
            "If people can get around more easily, maybe there's more foot traffic in certain areas, which could boost local businesses",
            "If countries start focusing more on reusing products, it could reduce the demand for raw materials from other countries, potentially affecting trade dynamics",
            "Plus, if employees have more money, they might spend more locally, which could help other small businesses in the area",
            "If parents have an extra day off, they might need to arrange for more child care, which could increase demand for services and possibly lead to higher costs or changes in school schedules",
            "But if the cuts lead to job losses in certain regions, those areas might suffer economically, increasing inequality instead",
            "Plus, having healthier populations globally could lead to better economic outcomes and more stability",
            "If more people have higher wages, the demand for goods and services could increase, which might lead to more hiring in other sectors",
            "Plus, if AVs are shared, it might be cheaper for people to get around, which could help lower-income families",
            "Countries that import a lot of food might have to find new sources or increase their own production, which could lead to competition over resources like land and water",
            "This could cause economic instability and increase inequality, as wealthier nations might adapt better than poorer ones",
            "If carbon pricing is too high, it could lead to increased costs for businesses, which might pass on to consumers, leading to higher prices for goods and services"
          ]
        },
        "18": {
          "title": "Enumeration and Calculation of Outcome Spaces",
          "description": "These sentences explicitly enumerate, calculate, or identify the total number of possible outcomes and/or the number of favorable outcomes in a combinatorial or probabilistic scenario. This function includes statements that set up, compute, or clarify the cardinality of sets relevant to the problem (e.g., \"the number of ways to choose 2 red balls,\" \"the total number of possible hands is...\"), but does NOT include the final probability calculation, general problem restatement, or explanation of underlying principles. These sentences typically appear in the middle phase of reasoning, after the problem is understood and before the final answer or probability is computed.",
          "size": 1031,
          "precision": 0.9803921568627451,
          "recall": 0.5,
          "accuracy": 0.745,
          "f1": 0.662251655629139,
          "examples": [
            "Now, I'll calculate the number of ways to pick 2 socks of the same color for each color:\n\n- For black socks: There are 6 black socks, so the number of ways to choose 2 is 6 choose 2, which equals 15",
            "So, the number of favorable outcomes is C(15, 3), and the total number of possible outcomes when choosing any 3 chocolates is C(20, 3)",
            "Next, I'll calculate the total number of ways to draw 2 balls from the 5",
            "Next, I'll calculate the total number of ways to draw 3 marbles from the bag without any restrictions",
            "Now, the number of favorable outcomes is the number of ways to choose all 13 spades from the deck",
            "So, the total number of possible hands is the number of ways to choose 5 cards out of 52",
            "Since there are 3 red balls, the number of ways to choose 2 is 3 choose 2, which equals 3",
            "Now, the number of favorable outcomes is the number of ways to choose 3 face cards out of the 12 available",
            "So, I need to figure out how many total pairs there are when selecting 2 numbers from 1 to 10, and then how many of those pairs have an even sum",
            "Now, the number of ways to choose 2 even numbers is C(5, 2), and the number of ways to choose 2 odd numbers is also C(5, 2)",
            "Therefore, the number of ways to choose the suits is 4^5",
            "Therefore, the number of favorable outcomes is the number of ways to choose the two dice multiplied by the number of possible outcomes for the third die",
            "So, in this case, the total number of possible outcomes is the number of ways to choose 6 numbers from 49",
            "Now, the number of favorable outcomes is the number of ways to get all five dice showing the same number",
            "Finally, to find the probability of getting exactly 2 heads, I divide the number of favorable outcomes by the total number of possible outcomes"
          ]
        }
      }
    },
    "20": {
      "accuracy": 0.75125,
      "categories": [
        [
          "0",
          "Local Evaluation and Filtering of Candidate Ideas",
          "These sentences serve the function of providing immediate, localized judgments on the plausibility, correctness, or relevance of a just-generated hypothesis, calculation, or sub-result. Included are brief acceptances (\"That makes sense,\" \"That seems correct\"), rejections (\"That's too high,\" \"That doesn't make sense\"), or tentative assessments (\"That might fit,\" \"That seems possible\") of specific steps or options, typically following the proposal or consideration of an idea. NOT INCLUDED are initial proposals, detailed justifications, or final summary conclusions\u2014these are quick, often affective, checkpoints that appear throughout the reasoning process, usually immediately after a candidate idea is generated or tested, to filter and guide the ongoing search."
        ],
        [
          "1",
          "Hypothesis Generation and Scenario Proposal",
          "This function involves proposing possible explanations, scenarios, or solutions to a problem, often in the form of speculative statements (\"Maybe...\", \"Perhaps...\", \"Alternatively...\", \"If... then...\"). These sentences introduce candidate answers or interpretations for consideration, typically based on partial evidence or intuition, and are often phrased tentatively. INCLUDED are statements that posit a specific scenario or mechanism that could resolve the puzzle or explain the situation; NOT INCLUDED are evaluations of these hypotheses, elimination of options, or final conclusions. These sentences usually appear in the exploratory or middle phase of reasoning, after the problem is understood but before a final answer is selected."
        ],
        [
          "2",
          "Generating Concrete Solution Proposals or Implementation Suggestions",
          "This function involves proposing specific, actionable methods, tools, or steps to address a problem, achieve a goal, or implement an idea. Included are sentences that suggest particular actions, techniques, or configurations (e.g., \"Maybe using hooks or nails to secure them,\" \"Use sensors and apps to monitor food quality,\" \"Create DIY acoustic panels from cardboard and fabric\"). NOT INCLUDED are general statements of intent, abstract reasoning, evaluation of options, or summaries of conclusions. These sentences typically appear after the problem has been analyzed and possible approaches are being concretely articulated, often in the middle or later stages of reasoning."
        ],
        [
          "3",
          "Explicit Calculation and Arithmetic Execution",
          "This function involves the step-by-step execution of explicit mathematical operations\u2014such as multiplication, division, addition, or simplification\u2014performed directly on numerical values as part of problem-solving. Included are sentences that show the LLM carrying out arithmetic, combining intermediate results, or simplifying fractions (e.g., \"17,160 * 60 = 1,029,600\", \"So, 154440 / 120\", \"Therefore, the probability is 27/36, which simplifies to 3/4\"). Not included are sentences that set up equations, state general formulas, interpret results, or discuss the reasoning strategy without performing the actual calculation. These sentences typically appear in the middle of the reasoning process, after the problem has been structured and before the final answer or interpretation is given."
        ],
        [
          "4",
          "Hypothesis Generation via Sudden Reconsideration",
          "These sentences mark moments where the reasoner interrupts their current line of thought to propose an alternative hypothesis or solution, often prompted by a realization or doubt (\"Wait, maybe...,\" \"But wait, what if...,\" \"Alternatively, maybe...\"). This function includes the spontaneous introduction of new candidate answers, approaches, or interpretations, typically in response to perceived gaps, inconsistencies, or new insights. It does NOT include initial brainstorming, systematic enumeration of options, or final answer selection\u2014rather, it is characterized by a mid-reasoning pivot or self-correction, usually appearing after some initial analysis but before a final conclusion."
        ],
        [
          "5",
          "Formalization and Manipulation of Conditional Logical Statements",
          "This function involves explicitly restating, formalizing, or manipulating conditional (\"if-then\") statements using logical notation (e.g., P \u2192 Q), and reasoning about their converse, inverse, or contrapositive forms. Included are sentences that translate natural language claims into logical form, discuss the validity of converses/inverses/contrapositives, or apply rules like modus ponens/tollens to draw or reject inferences. Not included are general explanations of concepts, empirical observations, or conclusions not directly tied to the structure or transformation of conditional statements. These sentences typically appear when clarifying the logical structure of arguments, testing the validity of inferences, or evaluating what can (or cannot) be concluded from given premises."
        ],
        [
          "6",
          "Causal Explanation and Mechanistic Elaboration",
          "These sentences serve to articulate the underlying causal mechanisms or processes that explain why or how a phenomenon occurs, often linking observed effects to their root causes or intermediary steps. Included are statements that explicitly describe the sequence of events, physical principles, or interactions (e.g., \"because,\" \"so,\" \"when X happens, Y results\") that produce an outcome, frequently using domain-specific knowledge to clarify relationships. Not included are mere descriptions of observations, predictions, analogies, or statements that summarize without detailing the causal or mechanistic pathway; these sentences typically appear after an initial observation or question and form the core explanatory segment of the reasoning process."
        ],
        [
          "7",
          "Expression of Epistemic Uncertainty or Confidence Qualification",
          "These sentences explicitly signal the reasoner's uncertainty, doubt, or lack of full confidence regarding a preceding claim, inference, or answer. Included are statements that hedge or qualify the certainty of a proposition (e.g., \"I'm not sure,\" \"But I'm not entirely confident,\" \"But I'm not certain\"), often following an attempted answer or explanation. Not included are sentences that introduce new reasoning, request information, or express confusion without directly referencing the confidence level of a prior statement. These expressions typically appear immediately after a tentative answer or hypothesis, serving to mark the provisional or non-definitive status of the preceding reasoning step."
        ],
        [
          "8",
          "Sequence Pattern Identification and Next-Element Prediction",
          "These sentences explicitly identify the underlying pattern or rule in a given sequence (such as days, colors, numbers, or acronyms) and use that pattern to predict or state the next element in the sequence. Included are statements that articulate the discovered pattern and directly apply it to generate the next item, often using phrases like \"so the next is,\" \"the next would be,\" or \"the sequence is.\" Not included are sentences that merely describe the sequence, hypothesize possible patterns without committing to one, or discuss unrelated reasoning steps. These sentences typically appear after some exploration or hypothesis generation, serving as the moment of pattern application and answer derivation within the reasoning process."
        ],
        [
          "9",
          "Problem Identification and Framing",
          "These sentences explicitly state the main question, problem, or task the reasoning process will address, often rephrasing or clarifying the prompt in the LLM's own words. This function includes only the initial articulation of the reasoning goal\u2014such as \"I need to figure out...\" or \"I'm trying to understand...\"\u2014and does not include subsequent steps like hypothesis generation, evidence gathering, or solution evaluation. These sentences almost always appear at or near the very beginning of a reasoning trace, serving to orient the reasoning process and set its scope."
        ],
        [
          "10",
          "**Projecting Downstream Consequences (Causal Implication Generation)**",
          "These sentences articulate specific, plausible downstream effects or consequences that could result from a given change, action, or policy. They employ conditional or causal language (e.g., \"could lead to,\" \"might result in,\" \"if X, then Y\") to forecast how one factor may influence another, often considering both direct and indirect impacts. This function includes generating hypothetical outcomes, ripple effects, or secondary impacts, but does NOT include merely restating facts, summarizing, or evaluating options; it is focused on mapping out the causal chain. These sentences typically appear in the middle phase of reasoning, after the initial scenario or premise is established and before final synthesis or judgment."
        ],
        [
          "11",
          "Concrete Visualization and Structural Decomposition",
          "These sentences perform the function of concretely visualizing, describing, or decomposing a geometric or structural scenario into its constituent parts, often by explicitly referencing the elements (\"each face,\" \"each edge,\" \"if I slice,\" \"if I fold,\" etc.) and their relationships or transformations. Included are statements that break down a shape, process, or operation into specific, tangible components or steps, often using spatial or partitive language to clarify the structure or result of an action. Not included are abstract generalizations, calculations, or statements of principle without reference to specific parts or visualizations. These sentences typically appear in the middle stages of reasoning, after the problem is understood but before or during the construction of a solution, as the model builds a mental or verbal representation of the scenario to support further inference."
        ],
        [
          "12",
          "Initiation of Analytical Decomposition",
          "These sentences serve to explicitly signal the start of a systematic breakdown or stepwise analysis of the problem at hand. They mark the transition from initial comprehension or reflection to an organized, methodical approach, often using phrases like \"let's break this down (step by step)\" or \"let me break this down.\" INCLUDED are statements that announce the intent to dissect the problem into parts for closer examination; NOT INCLUDED are actual analytical steps, summaries, conclusions, or general expressions of confusion or reflection without a commitment to structured analysis. These sentences typically appear at the onset of the reasoning process, immediately before the detailed exploration of the problem begins."
        ],
        [
          "13",
          "Step-by-Step Calculation and Equation Manipulation",
          "This function involves the explicit execution of arithmetic operations, algebraic manipulations, or stepwise calculations to derive intermediate or final numerical results. Included are sentences that show the solver performing calculations (e.g., adding, multiplying, factoring, substituting values, simplifying equations, or listing out computed results), often with explicit mention of the operation and its outcome. NOT included are sentences that discuss strategy, set up equations without solving, interpret results, or reflect on the process. These sentences typically appear in the middle stages of reasoning, after problem setup and before or during the derivation of the answer."
        ],
        [
          "14",
          "Analogy Construction and Completion",
          "This function involves explicitly formulating, completing, or restating analogies by mapping relationships between pairs of concepts or entities. Included are sentences that (a) state the analogy in the canonical \"A is to B as C is to D\" form, (b) propose possible completions for analogy blanks, or (c) explain the structural mapping between analogy components. Not included are sentences that merely analyze, discuss, or critique analogy structure without actually constructing or completing an analogy. These sentences typically appear after initial analysis and serve as the culminating step where the analogy is articulated or finalized within the reasoning process."
        ],
        [
          "15",
          "Metacognitive Pause for Internal Deliberation",
          "These sentences explicitly signal a temporary pause in the reasoning process to engage in internal reflection, reconsideration, or re-examination of the problem. They serve as metacognitive markers, indicating the model is about to (re)engage in active thinking, explore alternative approaches, or recall relevant information. This category includes phrases like \"Let me think,\" \"Let me think again,\" \"Let me think differently,\" and \"Let me try to recall,\" but does NOT include actual reasoning steps, explanations, or conclusions. These sentences typically appear at transition points\u2014before a new line of reasoning, when encountering uncertainty, or when shifting strategies."
        ],
        [
          "16",
          "Generating and Enumerating Additional Relevant Considerations",
          "This function involves explicitly introducing further factors, perspectives, or variables that may influence the reasoning or solution, often using phrases like \"I should also consider...\" or \"Another angle is...\". It includes the act of broadening the scope of analysis by listing or acknowledging supplementary aspects\u2014such as economic, environmental, social, or practical impacts\u2014that may not have been addressed in the initial reasoning steps. This function does NOT include evaluating, prioritizing, or deeply analyzing these factors; it is limited to their identification or enumeration, and typically appears after an initial line of reasoning, serving to expand or round out the analysis before drawing final conclusions."
        ],
        [
          "17",
          "Quantification of Possibilities and Favorable Outcomes",
          "This function involves explicitly calculating or stating the total number of possible cases (the sample space) and/or the number of favorable cases that meet a specific condition, often using combinatorial or counting methods (e.g., combinations, permutations, multiplication principle). Included are sentences that enumerate, compute, or define these counts as part of setting up or solving a probability or combinatorial problem. Not included are sentences that interpret, compare, or analyze these numbers, nor those that merely state the final probability or result without detailing the counting process. These sentences typically appear in the middle of the reasoning process, after the problem is understood and before the final probability or answer is computed."
        ],
        [
          "18",
          "Final Explicit Answer Articulation",
          "This function involves the explicit statement or calculation of the final answer or solution, often prefaced by summarizing language such as \"So,\" \"Therefore,\" or \"That means.\" Included are sentences that directly present the outcome of the reasoning process\u2014such as the identified answer, computed probability, or final count\u2014sometimes with brief justification or confirmation. Not included are intermediate steps, ongoing deliberations, or speculative statements that do not commit to a single, final answer; these sentences typically appear at or near the conclusion of the reasoning trace, serving to clearly communicate the resolved result."
        ],
        [
          "19",
          "Retrieval and Stating of Factual or Prototypical Knowledge",
          "These sentences serve to retrieve and explicitly state general facts, definitions, or prototypical properties about objects, categories, or relationships relevant to the problem at hand. Included are statements that recall widely accepted knowledge (e.g., \"A cube has six faces, all squares, and eight corners\") or clarify category membership and typical features (\"Chickens are birds, and they lay eggs\"). Not included are evaluative judgments, inferences, or novel combinations\u2014these sentences do not draw conclusions or propose solutions, but rather supply foundational information. They typically appear early or mid-way in reasoning, providing the factual groundwork upon which further analysis or inference is built."
        ]
      ],
      "orthogonality": 0.8485096096992493,
      "assigned_fraction": 0.92,
      "category_counts": {
        "0": 3,
        "1": 4,
        "2": 2,
        "3": 0,
        "4": 1,
        "5": 3,
        "6": 4,
        "7": 0,
        "8": 2,
        "9": 2,
        "10": 3,
        "11": 4,
        "12": 1,
        "13": 2,
        "14": 2,
        "15": 2,
        "16": 3,
        "17": 3,
        "18": 1,
        "19": 4,
        "None": 4
      },
      "detailed_results": {
        "0": {
          "title": "Local Evaluation and Filtering of Candidate Ideas",
          "description": "These sentences serve the function of providing immediate, localized judgments on the plausibility, correctness, or relevance of a just-generated hypothesis, calculation, or sub-result. Included are brief acceptances (\"That makes sense,\" \"That seems correct\"), rejections (\"That's too high,\" \"That doesn't make sense\"), or tentative assessments (\"That might fit,\" \"That seems possible\") of specific steps or options, typically following the proposal or consideration of an idea. NOT INCLUDED are initial proposals, detailed justifications, or final summary conclusions\u2014these are quick, often affective, checkpoints that appear throughout the reasoning process, usually immediately after a candidate idea is generated or tested, to filter and guide the ongoing search.",
          "size": 898,
          "precision": 0.8762886597938144,
          "recall": 0.85,
          "accuracy": 0.865,
          "f1": 0.8629441624365483,
          "examples": [
            "That's not helpful",
            "That's too high",
            "That's too high",
            "That's too high",
            "That's too high",
            "That seems correct",
            "That seems correct",
            "That seems possible",
            "That's too high",
            "That makes sense",
            "That seems right",
            "That's not allowed",
            "That seems to fit",
            "Hmm, that's too much",
            "That's too low"
          ]
        },
        "1": {
          "title": "Hypothesis Generation and Scenario Proposal",
          "description": "This function involves proposing possible explanations, scenarios, or solutions to a problem, often in the form of speculative statements (\"Maybe...\", \"Perhaps...\", \"Alternatively...\", \"If... then...\"). These sentences introduce candidate answers or interpretations for consideration, typically based on partial evidence or intuition, and are often phrased tentatively. INCLUDED are statements that posit a specific scenario or mechanism that could resolve the puzzle or explain the situation; NOT INCLUDED are evaluations of these hypotheses, elimination of options, or final conclusions. These sentences usually appear in the exploratory or middle phase of reasoning, after the problem is understood but before a final answer is selected.",
          "size": 1033,
          "precision": 0.5714285714285714,
          "recall": 0.52,
          "accuracy": 0.565,
          "f1": 0.5445026178010471,
          "examples": [
            "So maybe the owner is the hotel owner, and the man is trying to check in but can't pay because his car is broken down, so he's bankrupt",
            "Wait, maybe the dog is on a bridge, but the man is on the other side",
            "So the man is pushing his car to the hotel because it's out of gas, and he tells the owner he's bankrupt, meaning he can't pay because he's out of money",
            "Wait, perhaps the dog is on a rope that's tied to the man's side, so the dog can pull itself across without getting wet",
            "So, she shoots him with a gun (maybe a fishing gun or something), then they go underwater for five minutes while fishing, then she hangs the fish (her husband is fishing, so she hangs the fish she caught), and then they have dinner",
            "The father dies, so the son is taken to the hospital",
            "Wait, maybe the man arrived on Friday, stayed for three days, and then left on Friday because he arrived on a Friday and left on the same day but in a different month or year",
            "Maybe the man is on one side, and the dog is on the other, but the dog is on a bridge or a ferry",
            "Maybe the man arrived on Friday, stayed for three days, and then left on Friday because he arrived on a Friday and left on the same day but a week later",
            "Wait, perhaps the dog is on a boat that's on the same side as the man, but the man is on the opposite bank",
            "Wait, maybe the man rode into town on Friday, stayed three days, and then rode out on Friday because he started counting from the day he arrived",
            "He tells the owner he's bankrupt because he can't pay for the hotel or the car",
            "If the man calls the dog, and the dog is tied with a rope, the dog could be pulled across",
            "She shoots him, holds him underwater, hangs him, and then five minutes later, they have dinner",
            "Wait, another thought: the man is in a place where the hotel is the last stop before a river, and he pushes his car into the river to prevent it from being stolen, but that makes him bankrupt because he lost the car"
          ]
        },
        "2": {
          "title": "Generating Concrete Solution Proposals or Implementation Suggestions",
          "description": "This function involves proposing specific, actionable methods, tools, or steps to address a problem, achieve a goal, or implement an idea. Included are sentences that suggest particular actions, techniques, or configurations (e.g., \"Maybe using hooks or nails to secure them,\" \"Use sensors and apps to monitor food quality,\" \"Create DIY acoustic panels from cardboard and fabric\"). NOT INCLUDED are general statements of intent, abstract reasoning, evaluation of options, or summaries of conclusions. These sentences typically appear after the problem has been analyzed and possible approaches are being concretely articulated, often in the middle or later stages of reasoning.",
          "size": 1249,
          "precision": 0.9069767441860465,
          "recall": 0.78,
          "accuracy": 0.85,
          "f1": 0.8387096774193548,
          "examples": [
            "Maybe setting up a small composting area or using worms to break down kitchen scraps",
            "I can use tape or nails to hang them, creating a DIY sound panel effect",
            "**Technology Integration**: Use sensors and apps to monitor food quality and inventory in real-time",
            "Alternatively, maybe using simple traps like jars with some bait to attract pests and then drown them",
            "For example, using self-watering planters for some plants, a water tray for others, and maybe a soaker hose for outdoor plants",
            "For example, a day where they do a nature walk, create art from recycled materials, and play a sustainability board game",
            "Maybe using hooks or nails to secure them",
            "Maybe implementing portion control training for chefs and using scales or measuring tools to be more precise",
            "Using water toys to demonstrate conservation, like using a watering can for plants instead of just splashing, could teach them about saving water",
            "**Leftover Management**: Repurpose leftovers into new dishes, donate to shelters, and compost organic waste",
            "Using acoustic panels made from household items, like cardboard covered in fabric, could help",
            "Maybe using a simple pump made from local materials, like a hand pump or a rope and bucket system",
            "Maybe I can use a tray with a layer of gravel or rocks to improve drainage",
            "**Staff Training**: Regular workshops on waste reduction, maybe bring in experts to talk about sustainability",
            "Hanging blankets or rugs on the walls could help absorb sound"
          ]
        },
        "3": {
          "title": "Explicit Calculation and Arithmetic Execution",
          "description": "This function involves the step-by-step execution of explicit mathematical operations\u2014such as multiplication, division, addition, or simplification\u2014performed directly on numerical values as part of problem-solving. Included are sentences that show the LLM carrying out arithmetic, combining intermediate results, or simplifying fractions (e.g., \"17,160 * 60 = 1,029,600\", \"So, 154440 / 120\", \"Therefore, the probability is 27/36, which simplifies to 3/4\"). Not included are sentences that set up equations, state general formulas, interpret results, or discuss the reasoning strategy without performing the actual calculation. These sentences typically appear in the middle of the reasoning process, after the problem has been structured and before the final answer or interpretation is given.",
          "size": 116,
          "precision": 0.925,
          "recall": 0.37,
          "accuracy": 0.67,
          "f1": 0.5285714285714286,
          "examples": [
            "Let me break it down:\n\n17,160 * 60 = 1,029,600\n\n17,160 * 4 = 68,640\n\nAdding them together: 1,029,600 + 68,640 = 1,098,240",
            "Simplifying that, 18 divided by 60 is 3/10",
            "To find the probability, I divide the favorable by the total: 10,080 / 40,320",
            "Hmm, let me compute 3,432 * 100 = 343,200",
            "So, 132600 / 6 is 22100",
            "Adding those together: 343,200 + 205,920 = 549,120",
            "So, 154440 / 120",
            "Let me see: 95040 \u00f7 95040 is 1, and 248832 \u00f7 95040 is",
            "So, 4 \u00f7 4 is 1, and 2,598,960 \u00f7 4 is 649,740",
            "So, the probability is 48/132600",
            "So, 311,875,200 \u00f7 120",
            "2652 * 50 = 132600",
            "Let me compute that:\n\n49 \u00d7 48 = 2352\n2352 \u00d7 47 = let's see, 2352 \u00d7 40 = 94,080 and 2352 \u00d7 7 = 16,464, so total is 94,080 + 16,464 = 110,544\n110,544 \u00d7 46 = hmm, 110,544 \u00d7 40 = 4,421,760 and 110,544 \u00d7 6 = 663,264, so total is 4,421,760 + 663,264 = 5,085,024\n5,085,024 \u00d7 45 = let's break it down: 5,085,024 \u00d7 40 = 203,400,960 and 5,085,024 \u00d7 5 = 25,425,120, so total is 203,400,960 + 25,425,120 = 228,826,080\n228,826,080 \u00d7 44 = 228,826,080 \u00d7 40 = 9,153,043,200 and 228,826,080 \u00d7 4 = 915,304,320, so total is 9,153,043,200 + 915,304,320 = 10,068,347,520\n\nNow, divide that by 6",
            "Let me compute that:\n\n10,068,347,520 \u00f7 720",
            "3,432 * 60 = 205,920"
          ]
        },
        "4": {
          "title": "Hypothesis Generation via Sudden Reconsideration",
          "description": "These sentences mark moments where the reasoner interrupts their current line of thought to propose an alternative hypothesis or solution, often prompted by a realization or doubt (\"Wait, maybe...,\" \"But wait, what if...,\" \"Alternatively, maybe...\"). This function includes the spontaneous introduction of new candidate answers, approaches, or interpretations, typically in response to perceived gaps, inconsistencies, or new insights. It does NOT include initial brainstorming, systematic enumeration of options, or final answer selection\u2014rather, it is characterized by a mid-reasoning pivot or self-correction, usually appearing after some initial analysis but before a final conclusion.",
          "size": 1085,
          "precision": 0.9186046511627907,
          "recall": 0.79,
          "accuracy": 0.86,
          "f1": 0.8494623655913979,
          "examples": [
            "Wait, maybe it's a piano",
            "Wait, maybe the cube",
            "Wait, maybe it's",
            "Wait, maybe it's a kite",
            "Wait, maybe I can use fractions",
            "Wait, maybe it's the word \"the",
            "Wait, maybe I can have negative numbers",
            "Wait, maybe I can use subtraction",
            "Wait, maybe it's \"eight",
            "Wait, maybe the river is frozen",
            "Wait, maybe it's about the position",
            "Wait, maybe it's \"five",
            "Wait, maybe the answer is \"storm",
            "Wait, maybe subtraction",
            "Wait, another thought: maybe the husband is a bird"
          ]
        },
        "5": {
          "title": "Formalization and Manipulation of Conditional Logical Statements",
          "description": "This function involves explicitly restating, formalizing, or manipulating conditional (\"if-then\") statements using logical notation (e.g., P \u2192 Q), and reasoning about their converse, inverse, or contrapositive forms. Included are sentences that translate natural language claims into logical form, discuss the validity of converses/inverses/contrapositives, or apply rules like modus ponens/tollens to draw or reject inferences. Not included are general explanations of concepts, empirical observations, or conclusions not directly tied to the structure or transformation of conditional statements. These sentences typically appear when clarifying the logical structure of arguments, testing the validity of inferences, or evaluating what can (or cannot) be concluded from given premises.",
          "size": 754,
          "precision": 0.987012987012987,
          "recall": 0.76,
          "accuracy": 0.875,
          "f1": 0.8587570621468925,
          "examples": [
            "So, just because sugar makes tea sweet (P implies Q), it doesn't mean that if tea is sweet (Q), then sugar must be present (P)",
            "\" The converse would be Q \u2192 P, meaning \"If it lays eggs, then it's a bird",
            "Now, the converse would be B \u2192 A, which would mean \"If someone trains daily, then they are an Olympic athlete",
            "The statement \"If A, then B\" doesn't necessarily mean that B can only happen if A happens",
            "So, in logic terms, the original statement is P \u2192 Q, where P is \"made by X\" and Q is \"crashes frequently",
            "So, applying that here, the fact that all mammals have hair (M \u2192 H) doesn't guarantee that anything with hair must be a mammal (H \u2192 M)",
            "Wait, so if studying guarantees passing, and John failed (\u00acP), then according to the contrapositive, we can conclude that John did not study (\u00acS)",
            "In logic, if we have a statement P \u2192 Q, and we know that Q is false (roses are alive), then we can conclude that P must be false",
            "The contrapositive of \"All A's are B's\" is \"If something is not a B, then it is not an A",
            "\" The contrapositive would be \"if it cannot fly, then it is not a bird,\" which is true if all birds can fly",
            "So, if we know that S \u2192 P is true and \u00acP is true, then S must be false",
            "In this case, the original statement is \"If you're a professional basketball player, then you're tall,\" and the converse would be \"If you're tall, then you're a professional basketball player,\" which isn't necessarily true",
            "Modus ponens is when if S \u2192 C is true and S is true, then C must be true",
            "The original statement is D \u2192 C, and the converse C \u2192 D isn't necessarily true",
            "The question is whether we can conclude P (that the plant was given fertilizer)"
          ]
        },
        "6": {
          "title": "Causal Explanation and Mechanistic Elaboration",
          "description": "These sentences serve to articulate the underlying causal mechanisms or processes that explain why or how a phenomenon occurs, often linking observed effects to their root causes or intermediary steps. Included are statements that explicitly describe the sequence of events, physical principles, or interactions (e.g., \"because,\" \"so,\" \"when X happens, Y results\") that produce an outcome, frequently using domain-specific knowledge to clarify relationships. Not included are mere descriptions of observations, predictions, analogies, or statements that summarize without detailing the causal or mechanistic pathway; these sentences typically appear after an initial observation or question and form the core explanatory segment of the reasoning process.",
          "size": 1449,
          "precision": 0.8020833333333334,
          "recall": 0.77,
          "accuracy": 0.79,
          "f1": 0.7857142857142857,
          "examples": [
            "So, the boiling point increases because more energy (higher temperature) is required to turn the liquid into gas when the surrounding pressure is higher",
            "So, heating makes the gas molecules move faster, increasing the pressure, which makes the balloon expand",
            "More dense mediums, like solids, allow sound to travel faster because the particles are closer together, so the energy transfer is quicker",
            "Less dense mediums, like gases, slow down the sound because the particles are farther apart, making the transfer of energy take longer",
            "When materials get hotter, their conductivity might decrease because the atoms vibrate more, which could interfere with the electrons' movement",
            "When air rises in a low-pressure area, it expands and cools, which can lead to the formation of clouds and precipitation",
            "The ice absorbs heat from the mixture, causing the mixture to freeze",
            "This happens because the salt particles (ions, actually) increase the solution's vapor pressure, requiring a higher temperature for the liquid to reach its boiling point",
            "So, the expansion causes the ice to be less dense, making it float",
            "This affects how objects float because the density of the water itself can change the buoyant force",
            "In microwaves, since the energy is absorbed internally, the entire mass of the food is heated, so when cooling, the heat can escape more uniformly from the surface",
            "So, the sound wave would cause the liquid particles to move, creating compression and rarefaction as well",
            "So when light hits a metal, the free electrons can interact with the photons, causing them to reflect",
            "When it contracts, it's releasing that energy, which might cause the molecules to slow down, reducing the heat",
            "When the temperature drops and the bonds form a stable lattice, the molecules can't get as close, so the overall volume increases"
          ]
        },
        "7": {
          "title": "Expression of Epistemic Uncertainty or Confidence Qualification",
          "description": "These sentences explicitly signal the reasoner's uncertainty, doubt, or lack of full confidence regarding a preceding claim, inference, or answer. Included are statements that hedge or qualify the certainty of a proposition (e.g., \"I'm not sure,\" \"But I'm not entirely confident,\" \"But I'm not certain\"), often following an attempted answer or explanation. Not included are sentences that introduce new reasoning, request information, or express confusion without directly referencing the confidence level of a prior statement. These expressions typically appear immediately after a tentative answer or hypothesis, serving to mark the provisional or non-definitive status of the preceding reasoning step.",
          "size": 625,
          "precision": 0.9836065573770492,
          "recall": 0.6,
          "accuracy": 0.795,
          "f1": 0.7453416149068324,
          "examples": [
            "But I'm not sure",
            "But I'm not entirely sure",
            "But I'm not entirely sure",
            "But I'm not sure",
            "But I'm not entirely sure",
            "But I'm not entirely confident",
            "But I'm not entirely sure",
            "But I'm not entirely confident",
            "But I'm not entirely certain",
            "But I'm not entirely sure",
            "But I'm not entirely sure",
            "But I'm not sure",
            "But I'm not entirely sure",
            "But I'm not entirely sure",
            "But I'm not entirely sure"
          ]
        },
        "8": {
          "title": "Sequence Pattern Identification and Next-Element Prediction",
          "description": "These sentences explicitly identify the underlying pattern or rule in a given sequence (such as days, colors, numbers, or acronyms) and use that pattern to predict or state the next element in the sequence. Included are statements that articulate the discovered pattern and directly apply it to generate the next item, often using phrases like \"so the next is,\" \"the next would be,\" or \"the sequence is.\" Not included are sentences that merely describe the sequence, hypothesize possible patterns without committing to one, or discuss unrelated reasoning steps. These sentences typically appear after some exploration or hypothesis generation, serving as the moment of pattern application and answer derivation within the reasoning process.",
          "size": 317,
          "precision": 1.0,
          "recall": 0.24,
          "accuracy": 0.62,
          "f1": 0.3870967741935484,
          "examples": [
            "Each pair is the next two letters in the alphabet, so the next one after GH (7-8) would be IJ (9-10)",
            "So, the sequence given is Penny, Nickel, Dime, Quarter, and the next should logically be the next higher denomination",
            "So the sequence would be MTWT followed by F and then S",
            "So in the sequence, after the primary colors, it goes to the secondary colors in the order GREEN, ORANGE, PURPLE",
            "So the sequence here is RED, BLUE, YELLOW, GREEN",
            "The sequence given is JFMAMJJASON, which is 11 letters long, each representing a month from January to November",
            "So the next day is Friday (F), then Saturday (S)",
            "So in the given sequence, after GREEN, the next would be ORANGE",
            "Alternatively, maybe the blank is where the next letter comes in, so after AABABC, the next is AABAB_, and then the next part would be AABABC again, but that seems like it's repeating",
            "So ROYGBI_ is the start of the next term, and we need to figure out what letter comes after I in the acronym",
            "So, the next vowel in the sequence would be I, right",
            "So the next letters would be F and S",
            "So the order should be Uni, Bi, Tri, Quad, Penta",
            "So the sequence given is FIRST, SECOND, THIRD, FOURTH, and then we need to find the next one",
            "So, the sequence would be Mercury, Venus, Earth, Mars, Jupiter"
          ]
        },
        "9": {
          "title": "Problem Identification and Framing",
          "description": "These sentences explicitly state the main question, problem, or task the reasoning process will address, often rephrasing or clarifying the prompt in the LLM's own words. This function includes only the initial articulation of the reasoning goal\u2014such as \"I need to figure out...\" or \"I'm trying to understand...\"\u2014and does not include subsequent steps like hypothesis generation, evidence gathering, or solution evaluation. These sentences almost always appear at or near the very beginning of a reasoning trace, serving to orient the reasoning process and set its scope.",
          "size": 975,
          "precision": 0.8857142857142857,
          "recall": 0.62,
          "accuracy": 0.77,
          "f1": 0.7294117647058823,
          "examples": [
            "Okay, so I need to figure out how pressure affects the boiling point of water",
            "Okay, so I need to figure out the probability of drawing all face cards when dealing 3 cards",
            "Okay, so I'm trying to figure out what comes next in the sequence: Leaf, Branch, Tree, Forest, _____",
            "Okay, so I need to figure out how temperature affects the speed of chemical reactions",
            "Okay, so I need to figure out how air pressure affects weather patterns",
            "Okay, so I need to figure out how cellular respiration produces energy",
            "Okay, so I need to design a system to reduce food waste in restaurants",
            "Okay, so I need to figure out the probability of getting no pairs when dealt 5 cards",
            "Okay, so I need to figure out how the moon affects ocean tides",
            "Okay, so I have this problem: If I pick 2 numbers from 1 to 20, what's the probability their difference is 5",
            "Okay, so I need to figure out how the greenhouse effect influences Earth's temperature",
            "Okay, so I need to figure out the probability of drawing a royal flush in poker",
            "Okay, so I'm trying to figure out how introducing wolves into an ecosystem would affect the plant population",
            "Okay, so I have this problem: If I randomly select 2 numbers from 1 to 10, what's the probability their sum is even",
            "Okay, so I need to design a transportation system for a city without cars"
          ]
        },
        "10": {
          "title": "**Projecting Downstream Consequences (Causal Implication Generation)**",
          "description": "These sentences articulate specific, plausible downstream effects or consequences that could result from a given change, action, or policy. They employ conditional or causal language (e.g., \"could lead to,\" \"might result in,\" \"if X, then Y\") to forecast how one factor may influence another, often considering both direct and indirect impacts. This function includes generating hypothetical outcomes, ripple effects, or secondary impacts, but does NOT include merely restating facts, summarizing, or evaluating options; it is focused on mapping out the causal chain. These sentences typically appear in the middle phase of reasoning, after the initial scenario or premise is established and before final synthesis or judgment.",
          "size": 2228,
          "precision": 0.9294117647058824,
          "recall": 0.79,
          "accuracy": 0.865,
          "f1": 0.8540540540540541,
          "examples": [
            "Higher energy costs could affect industries that are energy-intensive, leading to job losses or reduced production",
            "If more people have higher wages, the demand for goods and services could increase, which might lead to more hiring in other sectors",
            "Making public transport free could help reduce transportation barriers for marginalized communities, giving them better access to jobs, education, and healthcare",
            "If military spending is cut, the money saved could be used to fund social programs, which could help reduce inequality",
            "But if the cuts lead to job losses in certain regions, those areas might suffer economically, increasing inequality instead",
            "Gender equality in the workforce could lead to more policies that support work-life balance, which in turn could enhance the overall well-being of families and children",
            "For example, increased workforce participation due to universal childcare could lead to higher economic growth, which might indirectly support better funding for early childhood development programs",
            "If carbon pricing is too high, it could lead to increased costs for businesses, which might pass on to consumers, leading to higher prices for goods and services",
            "Plus, if public transportation usage drops, there might be budget cuts for maintaining the systems, which could lead to service reductions",
            "Plus, having healthier populations globally could lead to better economic outcomes and more stability",
            "If the wealthy are forced to pay more or can't accumulate as much, governments might have more funds for public services, education, healthcare, etc",
            "This could cause economic instability and increase inequality, as wealthier nations might adapt better than poorer ones",
            "If public transport becomes more accessible, areas near stations might become more desirable, leading to an increase in property values",
            "Plus, if the city doesn't have the funds to expand or improve the system, it might lead to overcrowding and poor service, which could have negative effects on the community",
            "Also, if the city invests more in public transport, it could create jobs in construction, maintenance, and operations, which is a positive economic impact"
          ]
        },
        "11": {
          "title": "Concrete Visualization and Structural Decomposition",
          "description": "These sentences perform the function of concretely visualizing, describing, or decomposing a geometric or structural scenario into its constituent parts, often by explicitly referencing the elements (\"each face,\" \"each edge,\" \"if I slice,\" \"if I fold,\" etc.) and their relationships or transformations. Included are statements that break down a shape, process, or operation into specific, tangible components or steps, often using spatial or partitive language to clarify the structure or result of an action. Not included are abstract generalizations, calculations, or statements of principle without reference to specific parts or visualizations. These sentences typically appear in the middle stages of reasoning, after the problem is understood but before or during the construction of a solution, as the model builds a mental or verbal representation of the scenario to support further inference.",
          "size": 1348,
          "precision": 0.989010989010989,
          "recall": 0.9,
          "accuracy": 0.945,
          "f1": 0.9424083769633509,
          "examples": [
            "If I have a cube, and I connect the center to all vertices, the cube is divided into 6 square pyramids, each with a square base (a face of the cube) and the center as the apex",
            "Each face of the cube is a square, and if I connect the center to all four vertices of a face, that should form a square pyramid, right",
            "So, if I look at the octahedron from a vertex, which is at a corner of the cube, the projection would be a square because the opposite face of the cube is a square",
            "If I slice it parallel to one face, the cross-section should be a triangle because the original face is a triangle",
            "If I connect midpoints of edges, each face of the tetrahedron, which is a triangle, will have its midpoints connected to form a smaller triangle",
            "If I take a tetrahedron and make a slice parallel to one of its triangular faces, the intersection of the slicing plane with the tetrahedron should form a new shape",
            "So, each fold would create a crease from the corner to the center, and when all three are folded, the paper would have three layers meeting at the center",
            "But wait, in an icosahedron, all faces are the same size, so if I slice through the center, the cross-section should be a smaller triangle, similar to the original",
            "Each fold brings a corner to the center, so the paper is being folded along the lines from each corner to the center",
            "So, if I slice the tetrahedron parallel to a face, the cross-section should be a smaller triangle similar to the original face",
            "If I take a regular hexagon and fold along each of the three lines connecting opposite vertices, each fold would bring two opposite sides together",
            "If I slice it parallel to a face, the distance from the slicing plane to the opposite vertex will determine the size of the cross-section",
            "Each original edge of the cube is shared by two faces, so in the new shape, each original edge corresponds to a face",
            "Wait, another way to think about it: the cube has 6 faces, each face is a square, and connecting the center to each vertex of a face creates a square pyramid on that face",
            "If I slice along the vertical plane that contains the central hole, the cross-section would be a circle"
          ]
        },
        "12": {
          "title": "Initiation of Analytical Decomposition",
          "description": "These sentences serve to explicitly signal the start of a systematic breakdown or stepwise analysis of the problem at hand. They mark the transition from initial comprehension or reflection to an organized, methodical approach, often using phrases like \"let's break this down (step by step)\" or \"let me break this down.\" INCLUDED are statements that announce the intent to dissect the problem into parts for closer examination; NOT INCLUDED are actual analytical steps, summaries, conclusions, or general expressions of confusion or reflection without a commitment to structured analysis. These sentences typically appear at the onset of the reasoning process, immediately before the detailed exploration of the problem begins.",
          "size": 321,
          "precision": 1.0,
          "recall": 0.31,
          "accuracy": 0.655,
          "f1": 0.47328244274809156,
          "examples": [
            "Hmm, let me break this down",
            "Hmm, let me break this down",
            "Hmm, let's break this down step by step",
            "Hmm, let's break this down step by step",
            "Hmm, let me break this down",
            "Hmm, let me break this down step by step",
            "Hmm, let's break this down step by step",
            "Hmm, let me break this down step by step",
            "Hmm, let me break this down step by step",
            "Hmm, let me break this down step by step",
            "Hmm, let me break this down step by step",
            "Hmm, let me break this down step by step",
            "Hmm, let me break this down step by step",
            "Hmm, let me break this down step by step",
            "Hmm, let's break this down step by step"
          ]
        },
        "13": {
          "title": "Step-by-Step Calculation and Equation Manipulation",
          "description": "This function involves the explicit execution of arithmetic operations, algebraic manipulations, or stepwise calculations to derive intermediate or final numerical results. Included are sentences that show the solver performing calculations (e.g., adding, multiplying, factoring, substituting values, simplifying equations, or listing out computed results), often with explicit mention of the operation and its outcome. NOT included are sentences that discuss strategy, set up equations without solving, interpret results, or reflect on the process. These sentences typically appear in the middle stages of reasoning, after problem setup and before or during the derivation of the answer.",
          "size": 2772,
          "precision": 0.9714285714285714,
          "recall": 0.68,
          "accuracy": 0.83,
          "f1": 0.8,
          "examples": [
            "Sum: 2 + 3 + c = 5 + c\n\nProduct: 2 * 3 * c = 6c\n\nSet them equal: 5 + c = 6c\n\nSubtract c from both sides: 5 = 5c\n\nSo, c = 1\n\nBut then, c = 1, which is less than a and b",
            "From the first equation, x + 14 = a\u00b2 = 8\u00b2 = 64\nSo, x = 64 - 14 = 50\n\nFrom the second equation, x - 14 = b\u00b2 = 6\u00b2 = 36\nSo, x = 36 + 14 = 50\n\nPerfect, both give x = 50",
            "Sum: 1 + 2 + 4 = 7\n\nProduct: 1 * 2 * 4 = 8\n\nNot equal",
            "Case 2: D = 11\n\nThen, S_odd - S_even = 11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 56 => S_odd = 28\n\nThen, S_even = 45 - 28 = 17\n\nSo, S_odd = 28 and S_even = 17",
            "Case 2: p - 1 = 101 and q - 1 = 1\nThen, p = 102 and q = 2",
            "Again, set up the equations:\na - b = 2\na + b = 14\n\nAdding them together:\n2a = 16\na = 8\n\nThen, substituting back into a - b = 2:\n8 - b = 2\nb = 6\n\nSo, a = 8 and b = 6",
            "Let's see: 1 + 2 + 3 + 14 = 20, and 1*2*3*14 = 84",
            "Set up the equations:\na - b = 4\na + b = 7\n\nAdding them together:\n2a = 11\na = 11/2 = 5",
            "Let me calculate that:\n\n2\u00b2 is 4,\n4 x 3 is 12,\n12 x 5 is 60",
            "Case 3: D = -11\n\nThen, S_odd - S_even = -11\n\nAnd S_odd + S_even = 45\n\nAdding the two equations:\n\n2*S_odd = 34 => S_odd = 17\n\nThen, S_even = 45 - 17 = 28\n\nSo, S_odd = 17 and S_even = 28",
            "So, multiplying both sides by 4:\n\n(10(A + B))*4 \u2261 0*4 mod 13\n\nWhich simplifies to:\n\n40(A + B) \u2261 0 mod 13\n\nBut 40 mod 13 is 1, since 13*3=39, 40-39=1",
            "Let me calculate that:\n\n2^2 is 4,\n3^2 is 9,\nand 5^1 is 5",
            "9 - 5 = 4, and 7 - 3 = 4",
            "But if I do something like (5 * 5) * (5 + (5 / 5)), let's see: 5/5 is 1, so 5 + 1 is 6, and 5*5 is 25, so 25*6 is 150",
            "Case 1: p - 1 = 1 and q - 1 = 101\nThen, p = 2 and q = 102"
          ]
        },
        "14": {
          "title": "Analogy Construction and Completion",
          "description": "This function involves explicitly formulating, completing, or restating analogies by mapping relationships between pairs of concepts or entities. Included are sentences that (a) state the analogy in the canonical \"A is to B as C is to D\" form, (b) propose possible completions for analogy blanks, or (c) explain the structural mapping between analogy components. Not included are sentences that merely analyze, discuss, or critique analogy structure without actually constructing or completing an analogy. These sentences typically appear after initial analysis and serve as the culminating step where the analogy is articulated or finalized within the reasoning process.",
          "size": 864,
          "precision": 1.0,
          "recall": 0.7,
          "accuracy": 0.11,
          "f1": 0.8235294117647058,
          "examples": [
            "So, the analogy would be \"Spark is to fire as seed is to plant",
            "\" So, \"Paint is to artist\" means paint is the tool, artist is the user",
            "\" So, the analogy would be: Palette is to colors as menu is to dishes",
            "\" So, \"Anchor is to ship as foundation is to structure",
            "The wheel is to the car as the leg is to the body",
            "So, the analogy would be: Anchor is to ship as foundation is to building",
            "Alternatively, maybe the answer is \"building\" because the foundation is to a building as an anchor is to a ship",
            "\" The sail is to the boat as the wing is to the airplane",
            "Alternatively, maybe the foundation is to the building as the anchor is to the ship, so the answer is \"building",
            "So, the analogy would be: Dictionary is to words as atlas is to maps",
            "So, the wheel is to the car as the leg is to walking or running",
            "So, the analogy would be \"Book is to page as movie is to scene",
            "So, the relationship is that the lighthouse is to ships as the compass is to its users",
            "So, the menu is to dishes as palette is to colors",
            "\" Therefore, the completed analogy is: Palette is to colors as menu is to dishes"
          ]
        },
        "15": {
          "title": "Metacognitive Pause for Internal Deliberation",
          "description": "These sentences explicitly signal a temporary pause in the reasoning process to engage in internal reflection, reconsideration, or re-examination of the problem. They serve as metacognitive markers, indicating the model is about to (re)engage in active thinking, explore alternative approaches, or recall relevant information. This category includes phrases like \"Let me think,\" \"Let me think again,\" \"Let me think differently,\" and \"Let me try to recall,\" but does NOT include actual reasoning steps, explanations, or conclusions. These sentences typically appear at transition points\u2014before a new line of reasoning, when encountering uncertainty, or when shifting strategies.",
          "size": 1022,
          "precision": 0.974025974025974,
          "recall": 0.75,
          "accuracy": 0.865,
          "f1": 0.8474576271186441,
          "examples": [
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think about this",
            "Let me think again",
            "Let me think",
            "Let me think",
            "Let me think",
            "Let me think again",
            "Let me think"
          ]
        },
        "16": {
          "title": "Generating and Enumerating Additional Relevant Considerations",
          "description": "This function involves explicitly introducing further factors, perspectives, or variables that may influence the reasoning or solution, often using phrases like \"I should also consider...\" or \"Another angle is...\". It includes the act of broadening the scope of analysis by listing or acknowledging supplementary aspects\u2014such as economic, environmental, social, or practical impacts\u2014that may not have been addressed in the initial reasoning steps. This function does NOT include evaluating, prioritizing, or deeply analyzing these factors; it is limited to their identification or enumeration, and typically appears after an initial line of reasoning, serving to expand or round out the analysis before drawing final conclusions.",
          "size": 1450,
          "precision": 0.8734177215189873,
          "recall": 0.69,
          "accuracy": 0.795,
          "f1": 0.770949720670391,
          "examples": [
            "I should also consider the path",
            "Another point is the cost",
            "I should also think about the plant's age",
            "Another thought is about the environment",
            "Another angle is the soil condition",
            "I should also consider the timeline",
            "I should also consider the economic impact",
            "I should also consider the legal aspects",
            "Another point is the environmental impact",
            "I'm also considering the concept of thermal equilibrium",
            "Another thing to consider is the impact on tourism",
            "I'm also thinking about the impact on businesses",
            "I should also consider the impact on employment",
            "I should also consider the economic aspects",
            "I'm also thinking about the economic implications"
          ]
        },
        "17": {
          "title": "Quantification of Possibilities and Favorable Outcomes",
          "description": "This function involves explicitly calculating or stating the total number of possible cases (the sample space) and/or the number of favorable cases that meet a specific condition, often using combinatorial or counting methods (e.g., combinations, permutations, multiplication principle). Included are sentences that enumerate, compute, or define these counts as part of setting up or solving a probability or combinatorial problem. Not included are sentences that interpret, compare, or analyze these numbers, nor those that merely state the final probability or result without detailing the counting process. These sentences typically appear in the middle of the reasoning process, after the problem is understood and before the final probability or answer is computed.",
          "size": 732,
          "precision": 0.9848484848484849,
          "recall": 0.65,
          "accuracy": 0.82,
          "f1": 0.7831325301204819,
          "examples": [
            "Therefore, the number of favorable outcomes is the number of ways to choose the two dice multiplied by the number of possible outcomes for the third die",
            "Now, I'll calculate the number of ways to pick 2 socks of the same color for each color:\n\n- For black socks: There are 6 black socks, so the number of ways to choose 2 is 6 choose 2, which equals 15",
            "Therefore, the number of favorable outcomes is the number of ways to choose the die that shows 6 multiplied by the number of outcomes for the other dice",
            "Now, the number of favorable outcomes is the number of ways to choose all 13 spades from the deck",
            "So, the number of favorable outcomes is C(15, 3), and the total number of possible outcomes when choosing any 3 chocolates is C(20, 3)",
            "The total number of possible birthday month distributions for 7 people is 12^7, since each person has 12 choices",
            "Therefore, the probability of getting three different numbers is the number of favorable outcomes divided by the total number of outcomes",
            "Finally, the probability of picking 2 socks of the same color is the number of favorable outcomes divided by the total number of possible outcomes, which is 49/153",
            "Now, the number of favorable outcomes is the number of ways to choose 3 face cards out of the 12 available",
            "Finally, the probability of drawing 2 balls of the same color is the number of favorable outcomes divided by the total number of possible outcomes",
            "The total number of possible outcomes is the number of ways 3 people can choose seats in a 5-seat row",
            "Next, the number of favorable outcomes is the number of ways to pick exactly 2 red, 2 green, and 2 blue jelly beans",
            "So, the total number of possible hands is the number of ways to choose 5 cards out of 52",
            "Finally, to find the probability of getting exactly 2 heads, I divide the number of favorable outcomes by the total number of possible outcomes",
            "Now, the number of favorable outcomes is the number of ways to get all five dice showing the same number"
          ]
        },
        "18": {
          "title": "Final Explicit Answer Articulation",
          "description": "This function involves the explicit statement or calculation of the final answer or solution, often prefaced by summarizing language such as \"So,\" \"Therefore,\" or \"That means.\" Included are sentences that directly present the outcome of the reasoning process\u2014such as the identified answer, computed probability, or final count\u2014sometimes with brief justification or confirmation. Not included are intermediate steps, ongoing deliberations, or speculative statements that do not commit to a single, final answer; these sentences typically appear at or near the conclusion of the reasoning trace, serving to clearly communicate the resolved result.",
          "size": 608,
          "precision": 0.9137931034482759,
          "recall": 0.53,
          "accuracy": 0.74,
          "f1": 0.6708860759493671,
          "examples": [
            "So, the answer should be 6",
            "So, yeah, 1 is the answer",
            "So, the answer is tree",
            "So, the answer is tree",
            "So, the answer would be trees",
            "So, the answer is silence",
            "So, the probability is approximately 0",
            "So, yeah, 1 is the smallest",
            "So, the answer should be a triangle",
            "So, yes, 15 is correct",
            "So, the answer is \"body",
            "So, the answer is \"body",
            "So, the probability is 5/18",
            "So, maybe the answer is the body",
            "So, maybe the answer is the body"
          ]
        },
        "19": {
          "title": "Retrieval and Stating of Factual or Prototypical Knowledge",
          "description": "These sentences serve to retrieve and explicitly state general facts, definitions, or prototypical properties about objects, categories, or relationships relevant to the problem at hand. Included are statements that recall widely accepted knowledge (e.g., \"A cube has six faces, all squares, and eight corners\") or clarify category membership and typical features (\"Chickens are birds, and they lay eggs\"). Not included are evaluative judgments, inferences, or novel combinations\u2014these sentences do not draw conclusions or propose solutions, but rather supply foundational information. They typically appear early or mid-way in reasoning, providing the factual groundwork upon which further analysis or inference is built.",
          "size": 1016,
          "precision": 0.7307692307692307,
          "recall": 0.76,
          "accuracy": 0.74,
          "f1": 0.7450980392156863,
          "examples": [
            "Well, chickens are birds, and they lay eggs",
            "Coins have heads and tails, right",
            "Fish have heads and tails, but they also have bodies",
            "For example, reptiles like snakes and lizards lay eggs, right",
            "A cube has six faces, all squares, and eight corners",
            "PEACH is a stone fruit, PLUM is also a stone fruit, PEAR is a pear, and PAPAYA is a papaya",
            "A cube has six square faces, eight vertices, and twelve edges",
            "Reptiles, such as turtles or snakes, also need water",
            "Pianos have keys, but they don't have locks",
            "Clouds are in the sky, and rain is the precipitation",
            "Wait, chairs and tables have legs, right",
            "Birds are a subset of egg-laying animals",
            "\" A wheel is a part of a car, right",
            "Square has four sides, Cube has six faces but is a three-dimensional square",
            "A star is an astronomical object"
          ]
        }
      }
    }
  }
}

==> stats__2_.txt <==
Scanning 54 rolling files across 41 groups in /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling

== rolling_llama-3.1-8b_gsm8k.jsonl ==
problems: 500
avg steered tokens/problem: 73.58
avg total tokens/problem: 523.59
avg steered fraction: 0.141
avg steered fraction (per-problem): 0.215
most used latent title: Planning Next Steps
top latent titles: total=36788
  Planning Next Steps: 17.8% (6541)
  Numeric Calculation Steps: 17.0% (6242)
  Task Formulation: 12.4% (4578)
  Mathematical Computation Steps: 10.3% (3797)
  Conditional Causal Reasoning: 9.4% (3462)
  Confirming Reasoning Steps: 8.3% (3046)
  Drawing Conclusions: 6.4% (2344)
  Listing considerations: 5.2% (1927)
  Restating Given Data: 4.1% (1519)
  Recalling Mathematical Formulas: 4.0% (1477)
  Proposing Possibilities: 1.7% (642)
  Expressing Uncertainty: 1.5% (566)
  Verifying Intermediate Steps: 1.5% (561)
  Conditional Outcome Projection: 0.1% (53)
  Retrieving Factual Knowledge: 0.1% (33)
top coefficients: total=36788
  0.1: 67.9% (24978)
  0.2: 4.1% (1518)
  0.3: 4.0% (1462)
  0.4: 3.8% (1409)
  0.6: 3.7% (1361)
  0.5: 3.7% (1356)
  0.9: 3.3% (1223)
  0.7: 3.3% (1216)
  0.8: 3.2% (1176)
  1.0: 3.0% (1089)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_llama-3.1-8b_gsm8k_vector_stats.json

== rolling_llama-3.1-8b_math500.jsonl ==
source parts: rolling_llama-3.1-8b_math500.jsonl, rolling_llama-3.1-8b_math500_0.jsonl
problems: 500
avg steered tokens/problem: 91.96
avg total tokens/problem: 1036.17
avg steered fraction: 0.089
avg steered fraction (per-problem): 0.158
most used latent title: Planning Next Steps
top latent titles: total=45980
  Planning Next Steps: 21.2% (9738)
  Mathematical Computation Steps: 20.5% (9443)
  Task Formulation: 11.2% (5164)
  Confirming Reasoning Steps: 11.0% (5037)
  Numeric Calculation Steps: 8.9% (4113)
  Listing considerations: 7.4% (3420)
  Drawing Conclusions: 5.7% (2609)
  Conditional Causal Reasoning: 4.3% (1964)
  Verifying Intermediate Steps: 2.9% (1347)
  Recalling Mathematical Formulas: 2.6% (1181)
  Expressing Uncertainty: 1.8% (842)
  Retrieving Factual Knowledge: 1.0% (455)
  Restating Given Data: 0.7% (333)
  Proposing Possibilities: 0.7% (323)
  Conditional Outcome Projection: 0.0% (11)
top coefficients: total=45980
  0.1: 69.7% (32028)
  0.2: 3.9% (1780)
  0.3: 3.8% (1745)
  0.5: 3.6% (1642)
  0.4: 3.5% (1621)
  0.6: 3.3% (1538)
  0.7: 3.3% (1518)
  0.8: 3.2% (1458)
  0.9: 2.9% (1351)
  1.0: 2.8% (1299)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_llama-3.1-8b_math500_vector_stats.json

== rolling_qwen2.5-0.5b_gsm8k.jsonl ==
source parts: rolling_qwen2.5-0.5b_gsm8k.jsonl, rolling_qwen2.5-0.5b_gsm8k_0.jsonl
problems: 500
avg steered tokens/problem: 33.54
avg total tokens/problem: 1373.02
avg steered fraction: 0.024
avg steered fraction (per-problem): 0.042
most used latent title: Algebraic Manipulation Steps
top latent titles: total=16769
  Algebraic Manipulation Steps: 55.9% (9379)
  Answer Declarations: 12.2% (2054)
  Background Knowledge Statements: 5.7% (957)
  Arithmetic Computation: 5.5% (928)
  Symbol and Term Definitions: 5.1% (857)
  Articulating Subtasks: 4.5% (761)
  Stating Known Equations: 3.5% (586)
  Action Step Specification: 3.3% (555)
  Symbolic Derivation: 2.6% (437)
  Legal Findings and Conclusions: 1.5% (255)
top coefficients: total=16769
  0.1: 46.1% (7738)
  0.2: 10.1% (1695)
  0.3: 7.1% (1183)
  0.9: 6.9% (1163)
  0.8: 5.8% (972)
  0.4: 5.4% (906)
  0.7: 4.9% (822)
  0.5: 4.7% (795)
  1.0: 4.5% (755)
  0.6: 4.4% (740)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-0.5b_gsm8k_vector_stats.json

== rolling_qwen2.5-0.5b_livecodebench.jsonl ==
source parts: rolling_qwen2.5-0.5b_livecodebench.jsonl, rolling_qwen2.5-0.5b_livecodebench_0.jsonl
problems: 394
avg steered tokens/problem: 44.79
avg total tokens/problem: 1891.37
avg steered fraction: 0.024
avg steered fraction (per-problem): 0.027
most used latent title: Algebraic Manipulation Steps
top latent titles: total=17649
  Algebraic Manipulation Steps: 52.7% (9296)
  Background Knowledge Statements: 12.2% (2148)
  Answer Declarations: 11.8% (2080)
  Symbol and Term Definitions: 7.4% (1306)
  Articulating Subtasks: 5.1% (895)
  Symbolic Derivation: 5.0% (874)
  Action Step Specification: 3.2% (563)
  Stating Known Equations: 1.2% (220)
  Legal Findings and Conclusions: 0.9% (162)
  Arithmetic Computation: 0.6% (105)
top coefficients: total=17649
  0.1: 55.7% (9822)
  0.2: 10.1% (1780)
  0.3: 7.0% (1234)
  0.4: 5.9% (1041)
  0.5: 5.5% (967)
  0.6: 4.8% (845)
  0.7: 3.7% (651)
  0.8: 3.0% (522)
  0.9: 2.3% (401)
  1.0: 2.2% (386)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-0.5b_livecodebench_vector_stats.json

== rolling_qwen2.5-0.5b_math500.jsonl ==
source parts: rolling_qwen2.5-0.5b_math500.jsonl, rolling_qwen2.5-0.5b_math500_0.jsonl
problems: 282
avg steered tokens/problem: 36.90
avg total tokens/problem: 1754.08
avg steered fraction: 0.021
avg steered fraction (per-problem): 0.027
most used latent title: Algebraic Manipulation Steps
top latent titles: total=10406
  Algebraic Manipulation Steps: 54.4% (5664)
  Answer Declarations: 13.2% (1369)
  Symbolic Derivation: 11.2% (1162)
  Articulating Subtasks: 5.9% (619)
  Symbol and Term Definitions: 4.4% (457)
  Background Knowledge Statements: 3.4% (359)
  Arithmetic Computation: 3.2% (335)
  Stating Known Equations: 2.7% (278)
  Action Step Specification: 1.5% (152)
  Legal Findings and Conclusions: 0.1% (11)
top coefficients: total=10406
  0.1: 48.9% (5084)
  0.2: 11.0% (1149)
  0.3: 7.6% (794)
  0.4: 5.5% (575)
  0.5: 5.0% (523)
  0.7: 4.8% (499)
  0.9: 4.6% (482)
  0.6: 4.6% (476)
  0.8: 4.6% (474)
  1.0: 3.4% (350)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-0.5b_math500_vector_stats.json

== rolling_qwen2.5-0.5b_mbpp.jsonl ==
source parts: rolling_qwen2.5-0.5b_mbpp.jsonl, rolling_qwen2.5-0.5b_mbpp_0.jsonl
problems: 275
avg steered tokens/problem: 44.64
avg total tokens/problem: 1852.25
avg steered fraction: 0.024
avg steered fraction (per-problem): 0.029
most used latent title: Algebraic Manipulation Steps
top latent titles: total=12277
  Algebraic Manipulation Steps: 53.7% (6597)
  Background Knowledge Statements: 14.8% (1818)
  Answer Declarations: 10.8% (1330)
  Symbol and Term Definitions: 7.7% (943)
  Action Step Specification: 4.1% (508)
  Symbolic Derivation: 3.4% (419)
  Articulating Subtasks: 2.4% (292)
  Legal Findings and Conclusions: 1.9% (234)
  Stating Known Equations: 0.7% (88)
  Arithmetic Computation: 0.4% (48)
top coefficients: total=12277
  0.1: 57.1% (7016)
  0.2: 8.8% (1083)
  0.3: 7.2% (888)
  0.4: 5.1% (626)
  0.5: 4.5% (558)
  0.6: 4.4% (545)
  0.7: 4.1% (499)
  0.8: 3.9% (475)
  0.9: 2.5% (312)
  1.0: 2.2% (275)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-0.5b_mbpp_vector_stats.json

== rolling_qwen2.5-1.5b_aime24.jsonl ==
problems: 30
avg steered tokens/problem: 33.47
avg total tokens/problem: 1359.83
avg steered fraction: 0.025
avg steered fraction (per-problem): 0.033
most used latent title: Declaring Procedural Steps
top latent titles: total=1004
  Declaring Procedural Steps: 50.7% (509)
  Mathematical computation steps: 23.4% (235)
  Formula Definitions: 11.7% (117)
  Providing Definitions and Explanations: 9.1% (91)
  Numerical Calculation Steps: 5.2% (52)
top coefficients: total=1004
  0.1: 52.8% (530)
  0.2: 11.9% (119)
  0.3: 7.5% (75)
  0.4: 6.3% (63)
  0.6: 5.0% (50)
  0.7: 3.9% (39)
  0.5: 3.4% (34)
  0.9: 3.4% (34)
  0.8: 3.3% (33)
  1.0: 2.7% (27)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-1.5b_aime24_vector_stats.json

== rolling_qwen2.5-1.5b_aime25.jsonl ==
problems: 30
avg steered tokens/problem: 35.93
avg total tokens/problem: 1176.80
avg steered fraction: 0.031
avg steered fraction (per-problem): 0.038
most used latent title: Declaring Procedural Steps
top latent titles: total=1078
  Declaring Procedural Steps: 49.8% (537)
  Mathematical computation steps: 25.1% (271)
  Formula Definitions: 11.7% (126)
  Providing Definitions and Explanations: 7.4% (80)
  Numerical Calculation Steps: 5.9% (64)
top coefficients: total=1078
  0.1: 55.2% (595)
  0.2: 11.6% (125)
  0.3: 7.6% (82)
  0.4: 5.7% (61)
  0.5: 5.0% (54)
  0.6: 3.9% (42)
  0.7: 3.1% (33)
  0.9: 3.0% (32)
  0.8: 2.9% (31)
  1.0: 2.1% (23)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-1.5b_aime25_vector_stats.json

== rolling_qwen2.5-1.5b_gsm8k.jsonl ==
problems: 500
avg steered tokens/problem: 22.08
avg total tokens/problem: 368.19
avg steered fraction: 0.060
avg steered fraction (per-problem): 0.083
most used latent title: Declaring Procedural Steps
top latent titles: total=11042
  Declaring Procedural Steps: 51.6% (5698)
  Providing Definitions and Explanations: 17.7% (1957)
  Numerical Calculation Steps: 12.1% (1341)
  Mathematical computation steps: 11.6% (1285)
  Formula Definitions: 6.9% (761)
top coefficients: total=11042
  0.1: 45.9% (5071)
  0.3: 9.4% (1038)
  0.2: 8.9% (984)
  0.4: 7.4% (817)
  0.6: 5.9% (655)
  0.5: 5.9% (654)
  0.7: 5.5% (605)
  1.0: 4.0% (438)
  0.8: 3.9% (434)
  0.9: 3.1% (346)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-1.5b_gsm8k_vector_stats.json

== rolling_qwen2.5-1.5b_livecodebench.jsonl ==
source parts: rolling_qwen2.5-1.5b_livecodebench.jsonl, rolling_qwen2.5-1.5b_livecodebench_0.jsonl
problems: 500
avg steered tokens/problem: 48.49
avg total tokens/problem: 1123.35
avg steered fraction: 0.043
avg steered fraction (per-problem): 0.065
most used latent title: Declaring Procedural Steps
top latent titles: total=24247
  Declaring Procedural Steps: 58.5% (14183)
  Providing Definitions and Explanations: 23.5% (5686)
  Mathematical computation steps: 11.0% (2659)
  Formula Definitions: 5.4% (1307)
  Numerical Calculation Steps: 1.7% (412)
top coefficients: total=24247
  0.1: 48.1% (11659)
  0.2: 9.6% (2329)
  0.3: 8.2% (1979)
  0.4: 7.3% (1763)
  0.5: 6.9% (1667)
  0.6: 6.5% (1584)
  0.7: 4.9% (1184)
  0.8: 3.3% (802)
  0.9: 2.7% (659)
  1.0: 2.6% (621)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-1.5b_livecodebench_vector_stats.json

== rolling_qwen2.5-1.5b_math500.jsonl ==
problems: 500
avg steered tokens/problem: 27.38
avg total tokens/problem: 741.86
avg steered fraction: 0.037
avg steered fraction (per-problem): 0.051
most used latent title: Declaring Procedural Steps
top latent titles: total=13691
  Declaring Procedural Steps: 56.7% (7761)
  Mathematical computation steps: 22.7% (3107)
  Formula Definitions: 9.8% (1348)
  Providing Definitions and Explanations: 6.1% (834)
  Numerical Calculation Steps: 4.7% (641)
top coefficients: total=13691
  0.1: 50.9% (6965)
  0.2: 11.1% (1518)
  0.3: 8.4% (1152)
  0.4: 6.2% (845)
  0.5: 5.3% (730)
  0.6: 4.6% (623)
  0.7: 3.6% (494)
  1.0: 3.4% (470)
  0.8: 3.4% (462)
  0.9: 3.2% (432)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-1.5b_math500_vector_stats.json

== rolling_qwen2.5-1.5b_mbpp.jsonl ==
source parts: rolling_qwen2.5-1.5b_mbpp.jsonl, rolling_qwen2.5-1.5b_mbpp_0.jsonl
problems: 500
avg steered tokens/problem: 53.35
avg total tokens/problem: 1359.36
avg steered fraction: 0.039
avg steered fraction (per-problem): 0.060
most used latent title: Declaring Procedural Steps
top latent titles: total=26675
  Declaring Procedural Steps: 55.3% (14746)
  Providing Definitions and Explanations: 27.4% (7305)
  Mathematical computation steps: 10.8% (2875)
  Formula Definitions: 4.8% (1283)
  Numerical Calculation Steps: 1.7% (466)
top coefficients: total=26675
  0.1: 47.1% (12555)
  0.2: 8.0% (2123)
  0.6: 7.1% (1893)
  0.5: 7.1% (1892)
  0.4: 6.7% (1791)
  0.3: 6.5% (1730)
  0.7: 6.4% (1708)
  0.8: 4.9% (1306)
  0.9: 3.2% (866)
  1.0: 3.0% (811)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-1.5b_mbpp_vector_stats.json

== rolling_qwen2.5-14b_gsm8k.jsonl ==
source parts: rolling_qwen2.5-14b_gsm8k.jsonl, rolling_qwen2.5-14b_gsm8k_0.jsonl
problems: 266
avg steered tokens/problem: 82.30
avg total tokens/problem: 1637.47
avg steered fraction: 0.050
avg steered fraction (per-problem): 0.065
most used latent title: Problem Restatement
top latent titles: total=21891
  Problem Restatement: 50.3% (11015)
  Metacognitive Markers: 47.1% (10321)
  Numeric Computation: 2.4% (529)
  Conditional Reasoning: 0.1% (26)
top coefficients: total=21891
  0.1: 48.5% (10625)
  0.8: 6.4% (1405)
  0.7: 6.2% (1356)
  0.9: 6.1% (1345)
  0.3: 5.7% (1244)
  0.2: 5.6% (1230)
  1.0: 5.5% (1209)
  0.6: 5.4% (1183)
  0.4: 5.4% (1179)
  0.5: 5.1% (1115)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-14b_gsm8k_vector_stats.json

== rolling_qwen2.5-14b_math500.jsonl ==
source parts: rolling_qwen2.5-14b_math500.jsonl, rolling_qwen2.5-14b_math500_0.jsonl
problems: 500
avg steered tokens/problem: 85.33
avg total tokens/problem: 1445.58
avg steered fraction: 0.059
avg steered fraction (per-problem): 0.078
most used latent title: Problem Restatement
top latent titles: total=42664
  Problem Restatement: 60.7% (25885)
  Metacognitive Markers: 35.5% (15157)
  Numeric Computation: 3.8% (1611)
  Recall of Domain Knowledge: 0.0% (10)
  Conditional Reasoning: 0.0% (1)
top coefficients: total=42664
  0.1: 39.5% (16842)
  0.5: 22.1% (9439)
  0.9: 5.8% (2492)
  0.8: 5.7% (2435)
  0.7: 5.2% (2227)
  1.0: 5.1% (2173)
  0.6: 4.8% (2035)
  0.3: 4.1% (1763)
  0.2: 4.0% (1713)
  0.4: 3.6% (1545)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-14b_math500_vector_stats.json

== rolling_qwen2.5-32b-on-deepseek-r1-distill-qwen-32b_gsm8k.jsonl ==
problems: 500
avg steered tokens/problem: 31.92
avg total tokens/problem: 603.52
avg steered fraction: 0.053
avg steered fraction (per-problem): 0.112
most used latent title: Evaluating Expressions
top latent titles: total=15961
  Evaluating Expressions: 30.8% (4914)
  Drawing Conclusions: 23.5% (3756)
  Stating Given Problem Data: 11.7% (1868)
  Computational step initiation: 10.2% (1632)
  Problem Framing: 6.9% (1100)
  Enumerating additional factors: 6.1% (981)
  Intermediate Numerical Computations: 5.6% (901)
  Recalling Formulas: 1.6% (254)
  Verifying Intermediate Results: 1.5% (243)
  Inferring Causal Effects: 1.2% (194)
  Expressing Uncertainty: 0.6% (99)
  Recalling Scientific Laws and Formulas: 0.1% (17)
  Memory Retrieval: 0.0% (2)
top coefficients: total=15961
  0.5: 68.4% (10916)
  0.7: 7.0% (1115)
  0.6: 6.6% (1053)
  0.8: 6.4% (1024)
  0.9: 6.1% (978)
  1.0: 5.5% (875)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b-on-deepseek-r1-distill-qwen-32b_gsm8k_vector_stats.json

== rolling_qwen2.5-32b-on-deepseek-r1-distill-qwen-32b_math500.jsonl ==
problems: 500
avg steered tokens/problem: 54.23
avg total tokens/problem: 783.54
avg steered fraction: 0.069
avg steered fraction (per-problem): 0.098
most used latent title: Evaluating Expressions
top latent titles: total=27117
  Evaluating Expressions: 43.0% (11647)
  Computational step initiation: 17.5% (4751)
  Drawing Conclusions: 16.6% (4510)
  Problem Framing: 7.0% (1897)
  Enumerating additional factors: 6.6% (1779)
  Verifying Intermediate Results: 2.5% (670)
  Recalling Formulas: 2.4% (660)
  Stating Given Problem Data: 1.5% (410)
  Intermediate Numerical Computations: 1.4% (386)
  Recalling Scientific Laws and Formulas: 1.1% (303)
  Expressing Uncertainty: 0.2% (55)
  Inferring Causal Effects: 0.2% (46)
  Proposing Explanations: 0.0% (3)
top coefficients: total=27117
  0.5: 74.4% (20163)
  0.7: 5.7% (1545)
  0.6: 5.3% (1429)
  0.8: 5.1% (1388)
  0.9: 5.0% (1360)
  1.0: 4.5% (1232)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b-on-deepseek-r1-distill-qwen-32b_math500_vector_stats.json

== rolling_qwen2.5-32b-on-open-reasoner-zero-32b_aime24.jsonl ==
problems: 30
avg steered tokens/problem: 141.20
avg total tokens/problem: 1363.00
avg steered fraction: 0.104
avg steered fraction (per-problem): 0.121
most used latent title: Performing Calculations
top latent titles: total=4236
  Performing Calculations: 28.0% (1184)
  Case-by-Case Evaluation: 20.1% (850)
  Deducing Quantitative Relationships: 11.0% (467)
  Structuring Problem-Solving Steps: 10.8% (459)
  Numeric Calculation Steps: 7.2% (305)
  Evaluating Options: 6.9% (292)
  Recalling Mathematical Formulas: 3.8% (161)
  Factual Premise Retrieval: 3.7% (156)
  Problem Decomposition: 3.2% (135)
  Stating Given Information: 2.6% (111)
  Generating Candidate Answers: 2.5% (104)
  Specifying Variables and Constants: 0.2% (7)
  Concept Elaboration: 0.1% (4)
  Retrieving Background Knowledge: 0.0% (1)
top coefficients: total=4236
  0.5: 87.3% (3697)
  1.0: 3.0% (125)
  0.8: 2.6% (110)
  0.6: 2.4% (103)
  0.9: 2.4% (101)
  0.7: 2.4% (100)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b-on-open-reasoner-zero-32b_aime24_vector_stats.json

== rolling_qwen2.5-32b-on-open-reasoner-zero-32b_aime25.jsonl ==
problems: 30
avg steered tokens/problem: 141.23
avg total tokens/problem: 1329.10
avg steered fraction: 0.106
avg steered fraction (per-problem): 0.121
most used latent title: Performing Calculations
top latent titles: total=4237
  Performing Calculations: 27.7% (1175)
  Case-by-Case Evaluation: 19.7% (835)
  Structuring Problem-Solving Steps: 12.1% (514)
  Deducing Quantitative Relationships: 11.8% (499)
  Numeric Calculation Steps: 8.3% (353)
  Evaluating Options: 5.5% (235)
  Stating Given Information: 3.4% (144)
  Problem Decomposition: 3.3% (140)
  Factual Premise Retrieval: 3.0% (125)
  Generating Candidate Answers: 2.4% (103)
  Recalling Mathematical Formulas: 2.4% (102)
  Concept Elaboration: 0.2% (7)
  Specifying Variables and Constants: 0.1% (3)
  Retrieving Background Knowledge: 0.0% (2)
top coefficients: total=4237
  0.5: 85.7% (3629)
  1.0: 3.1% (131)
  0.9: 3.1% (130)
  0.6: 3.0% (125)
  0.7: 2.8% (117)
  0.8: 2.5% (105)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b-on-open-reasoner-zero-32b_aime25_vector_stats.json

== rolling_qwen2.5-32b-on-open-reasoner-zero-32b_gsm8k.jsonl ==
problems: 500
avg steered tokens/problem: 35.84
avg total tokens/problem: 316.60
avg steered fraction: 0.113
avg steered fraction (per-problem): 0.138
most used latent title: Numeric Calculation Steps
top latent titles: total=17918
  Numeric Calculation Steps: 30.2% (5405)
  Deducing Quantitative Relationships: 16.0% (2872)
  Performing Calculations: 13.2% (2363)
  Problem Decomposition: 10.7% (1914)
  Case-by-Case Evaluation: 9.7% (1747)
  Stating Given Information: 7.3% (1304)
  Structuring Problem-Solving Steps: 5.8% (1048)
  Factual Premise Retrieval: 3.5% (636)
  Evaluating Options: 1.4% (247)
  Generating Candidate Answers: 1.3% (234)
  Recalling Mathematical Formulas: 0.8% (135)
  Specifying Variables and Constants: 0.0% (8)
  Concept Elaboration: 0.0% (3)
  Recalling Legal Doctrines: 0.0% (2)
top coefficients: total=17918
  0.5: 90.2% (16158)
  1.0: 2.5% (456)
  0.6: 2.1% (381)
  0.9: 1.9% (340)
  0.7: 1.6% (294)
  0.8: 1.6% (289)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b-on-open-reasoner-zero-32b_gsm8k_vector_stats.json

== rolling_qwen2.5-32b-on-open-reasoner-zero-32b_livecodebench.jsonl ==
problems: 500
avg steered tokens/problem: 53.65
avg total tokens/problem: 491.07
avg steered fraction: 0.109
avg steered fraction (per-problem): 0.147
most used latent title: Performing Calculations
top latent titles: total=26825
  Performing Calculations: 15.0% (4025)
  Deducing Quantitative Relationships: 12.5% (3351)
  Problem Decomposition: 10.6% (2852)
  Case-by-Case Evaluation: 10.3% (2755)
  Structuring Problem-Solving Steps: 10.2% (2732)
  Factual Premise Retrieval: 9.3% (2486)
  Evaluating Options: 8.4% (2246)
  Stating Given Information: 8.1% (2179)
  Recalling Mathematical Formulas: 7.2% (1925)
  Generating Candidate Answers: 7.1% (1897)
  Numeric Calculation Steps: 0.9% (243)
  Concept Elaboration: 0.4% (102)
  Specifying Variables and Constants: 0.1% (19)
  Retrieving Background Knowledge: 0.0% (10)
  Recalling Legal Doctrines: 0.0% (3)
top coefficients: total=26825
  0.5: 86.3% (23146)
  1.0: 3.6% (957)
  0.9: 3.1% (827)
  0.8: 2.4% (644)
  0.6: 2.4% (631)
  0.7: 2.3% (620)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b-on-open-reasoner-zero-32b_livecodebench_vector_stats.json

== rolling_qwen2.5-32b-on-open-reasoner-zero-32b_math500.jsonl ==
source parts: rolling_qwen2.5-32b-on-open-reasoner-zero-32b_math500.jsonl, rolling_qwen2.5-32b-on-open-reasoner-zero-32b_math500_0.jsonl
problems: 500
avg steered tokens/problem: 75.59
avg total tokens/problem: 794.32
avg steered fraction: 0.095
avg steered fraction (per-problem): 0.120
most used latent title: Performing Calculations
top latent titles: total=37793
  Performing Calculations: 33.4% (12612)
  Numeric Calculation Steps: 14.6% (5499)
  Case-by-Case Evaluation: 11.1% (4179)
  Deducing Quantitative Relationships: 9.8% (3702)
  Structuring Problem-Solving Steps: 7.3% (2773)
  Problem Decomposition: 6.1% (2321)
  Evaluating Options: 4.8% (1798)
  Factual Premise Retrieval: 4.2% (1596)
  Recalling Mathematical Formulas: 3.6% (1376)
  Stating Given Information: 2.4% (915)
  Generating Candidate Answers: 2.3% (886)
  Specifying Variables and Constants: 0.3% (119)
  Retrieving Background Knowledge: 0.0% (8)
  Concept Elaboration: 0.0% (8)
  Recalling Legal Doctrines: 0.0% (1)
top coefficients: total=37793
  0.5: 86.7% (32750)
  1.0: 3.2% (1209)
  0.9: 2.6% (991)
  0.6: 2.5% (960)
  0.8: 2.5% (947)
  0.7: 2.5% (936)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b-on-open-reasoner-zero-32b_math500_vector_stats.json

== rolling_qwen2.5-32b-on-open-reasoner-zero-32b_mbpp.jsonl ==
problems: 500
avg steered tokens/problem: 42.52
avg total tokens/problem: 461.03
avg steered fraction: 0.092
avg steered fraction (per-problem): 0.167
most used latent title: Factual Premise Retrieval
top latent titles: total=21260
  Factual Premise Retrieval: 19.4% (4129)
  Performing Calculations: 13.4% (2848)
  Problem Decomposition: 11.1% (2353)
  Structuring Problem-Solving Steps: 9.6% (2036)
  Evaluating Options: 8.6% (1826)
  Deducing Quantitative Relationships: 8.5% (1810)
  Generating Candidate Answers: 8.3% (1763)
  Case-by-Case Evaluation: 7.1% (1508)
  Recalling Mathematical Formulas: 6.7% (1432)
  Stating Given Information: 4.4% (945)
  Numeric Calculation Steps: 1.9% (405)
  Concept Elaboration: 0.8% (162)
  Specifying Variables and Constants: 0.1% (31)
  Retrieving Background Knowledge: 0.1% (12)
top coefficients: total=21260
  0.5: 85.1% (18098)
  1.0: 3.9% (821)
  0.9: 3.3% (706)
  0.6: 3.0% (628)
  0.8: 2.4% (507)
  0.7: 2.4% (500)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b-on-open-reasoner-zero-32b_mbpp_vector_stats.json

== rolling_qwen2.5-32b-on-open-reasoner-zero-32b_mbpp_only_finished_thinking_disable_steering_in_code_blocks.jsonl ==
problems: 135
records without hybrid_details (skipped): 53
avg steered tokens/problem: 17.02
avg total tokens/problem: 207.80
avg steered fraction: 0.082
avg steered fraction (per-problem): 0.155
most used latent title: Problem Decomposition
top latent titles: total=1396
  Problem Decomposition: 24.4% (341)
  Factual Premise Retrieval: 22.1% (309)
  Structuring Problem-Solving Steps: 16.7% (233)
  Performing Calculations: 10.0% (140)
  Case-by-Case Evaluation: 6.8% (95)
  Deducing Quantitative Relationships: 5.7% (80)
  Stating Given Information: 5.5% (77)
  Generating Candidate Answers: 3.4% (47)
  Evaluating Options: 2.7% (37)
  Recalling Mathematical Formulas: 1.4% (20)
  Numeric Calculation Steps: 0.9% (12)
  Concept Elaboration: 0.3% (4)
  Retrieving Background Knowledge: 0.1% (1)
top coefficients: total=1396
  0.5: 90.4% (1262)
  1.0: 2.6% (36)
  0.9: 2.0% (28)
  0.6: 1.9% (27)
  0.8: 1.6% (22)
  0.7: 1.5% (21)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b-on-open-reasoner-zero-32b_mbpp_only_finished_thinking_disable_steering_in_code_blocks_vector_stats.json

== rolling_qwen2.5-32b_aime.jsonl ==
problems: 45
avg steered tokens/problem: 200.31
avg total tokens/problem: 3155.44
avg steered fraction: 0.063
avg steered fraction (per-problem): 0.098
most used latent title: Numeric computations
top latent titles: total=9014
  Numeric computations: 31.2% (2810)
  Stating Known Equations: 29.5% (2660)
  Planning Next Steps: 16.3% (1471)
  Presenting Conclusions: 6.5% (590)
  Brainstorming Additional Aspects: 6.0% (538)
  Proposing Causal Hypotheses: 4.4% (399)
  Adjusting problem framing: 3.1% (275)
  Articulating the Next Subgoal: 2.4% (215)
  Drawing Deductive Inferences: 0.4% (32)
  Recalling Domain Knowledge: 0.3% (24)
top coefficients: total=9014
  0.5: 62.1% (5595)
  0.1: 12.0% (1084)
  0.6: 7.8% (705)
  0.7: 5.0% (455)
  1.0: 4.8% (432)
  0.9: 3.7% (338)
  0.8: 3.3% (294)
  0.2: 0.5% (41)
  0.3: 0.4% (40)
  0.4: 0.3% (30)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b_aime_vector_stats.json

== rolling_qwen2.5-32b_gsm8k.jsonl ==
problems: 500
avg steered tokens/problem: 30.85
avg total tokens/problem: 300.37
avg steered fraction: 0.103
avg steered fraction (per-problem): 0.127
most used latent title: Numeric computations
top latent titles: total=15427
  Numeric computations: 28.8% (4446)
  Stating Known Equations: 28.2% (4349)
  Presenting Conclusions: 17.9% (2755)
  Articulating the Next Subgoal: 9.8% (1508)
  Proposing Causal Hypotheses: 8.0% (1236)
  Planning Next Steps: 4.6% (717)
  Brainstorming Additional Aspects: 1.2% (189)
  Drawing Deductive Inferences: 0.9% (145)
  Recalling Domain Knowledge: 0.3% (46)
  Adjusting problem framing: 0.2% (36)
top coefficients: total=15427
  0.5: 88.2% (13602)
  1.0: 2.8% (432)
  0.6: 2.4% (377)
  0.9: 2.3% (361)
  0.7: 2.2% (344)
  0.8: 2.0% (311)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b_gsm8k_vector_stats.json

== rolling_qwen2.5-32b_legalbench.jsonl ==
problems: 39
avg steered tokens/problem: 34.08
avg total tokens/problem: 1513.67
avg steered fraction: 0.023
avg steered fraction (per-problem): 0.075
most used latent title: Brainstorming Additional Aspects
top latent titles: total=1329
  Brainstorming Additional Aspects: 61.1% (812)
  Adjusting problem framing: 12.2% (162)
  Presenting Conclusions: 10.2% (135)
  Drawing Deductive Inferences: 5.2% (69)
  Recalling Domain Knowledge: 5.0% (67)
  Planning Next Steps: 2.7% (36)
  Proposing Causal Hypotheses: 1.8% (24)
  Articulating the Next Subgoal: 1.1% (14)
  Numeric computations: 0.7% (9)
  Stating Known Equations: 0.1% (1)
top coefficients: total=1329
  0.5: 87.2% (1159)
  1.0: 3.5% (46)
  0.7: 3.1% (41)
  0.6: 2.9% (39)
  0.9: 1.8% (24)
  0.8: 1.5% (20)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b_legalbench_vector_stats.json

== rolling_qwen2.5-32b_math500.jsonl ==
problems: 500
avg steered tokens/problem: 98.08
avg total tokens/problem: 920.49
avg steered fraction: 0.107
avg steered fraction (per-problem): 0.120
most used latent title: Stating Known Equations
records missing per_token details: 482
top latent titles: total=2110
  Stating Known Equations: 24.3% (512)
  Presenting Conclusions: 21.3% (449)
  Numeric computations: 20.7% (436)
  Planning Next Steps: 20.5% (433)
  Adjusting problem framing: 4.1% (86)
  Proposing Causal Hypotheses: 3.7% (79)
  Articulating the Next Subgoal: 3.0% (63)
  Brainstorming Additional Aspects: 2.0% (43)
  Recalling Domain Knowledge: 0.3% (6)
  Drawing Deductive Inferences: 0.1% (3)
top coefficients: total=2110
  0.5: 69.7% (1471)
  0.9: 8.4% (177)
  0.8: 6.8% (143)
  1.0: 6.7% (141)
  0.7: 4.7% (100)
  0.6: 3.7% (78)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b_math500_vector_stats.json

== rolling_qwen2.5-32b_math500_bias-only.jsonl ==
problems: 500
avg steered tokens/problem: 69.12
avg total tokens/problem: 739.86
avg steered fraction: 0.093
avg steered fraction (per-problem): 0.116
most used latent title: Stating Known Equations
top latent titles: total=34558
  Stating Known Equations: 31.6% (10909)
  Numeric computations: 23.6% (8148)
  Planning Next Steps: 16.0% (5523)
  Presenting Conclusions: 13.8% (4778)
  Articulating the Next Subgoal: 5.7% (1961)
  Brainstorming Additional Aspects: 3.5% (1194)
  Proposing Causal Hypotheses: 3.0% (1037)
  Adjusting problem framing: 1.8% (631)
  Recalling Domain Knowledge: 1.0% (335)
  Drawing Deductive Inferences: 0.1% (42)
top coefficients: total=34558
  0.5: 85.4% (29511)
  1.0: 3.3% (1149)
  0.9: 3.2% (1097)
  0.7: 2.7% (949)
  0.6: 2.7% (946)
  0.8: 2.6% (906)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b_math500_bias-only_vector_stats.json

== rolling_qwen2.5-32b_math500_random-firing.jsonl ==
problems: 500
avg steered tokens/problem: 68.77
avg total tokens/problem: 729.67
avg steered fraction: 0.094
avg steered fraction (per-problem): 0.117
most used latent title: Articulating the Next Subgoal
top latent titles: total=34386
  Articulating the Next Subgoal: 10.2% (3518)
  Drawing Deductive Inferences: 10.2% (3510)
  Stating Known Equations: 10.2% (3504)
  Recalling Domain Knowledge: 10.1% (3467)
  Adjusting problem framing: 10.1% (3462)
  Brainstorming Additional Aspects: 9.9% (3413)
  Presenting Conclusions: 9.9% (3398)
  Proposing Causal Hypotheses: 9.9% (3394)
  Numeric computations: 9.8% (3381)
  Planning Next Steps: 9.7% (3339)
top coefficients: total=34386
  0.5: 85.4% (29376)
  1.0: 3.3% (1149)
  0.9: 3.2% (1090)
  0.7: 2.7% (941)
  0.6: 2.7% (939)
  0.8: 2.6% (891)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b_math500_random-firing_vector_stats.json

== rolling_qwen2.5-32b_math500_random-vectors.jsonl ==
problems: 500
avg steered tokens/problem: 68.57
avg total tokens/problem: 751.77
avg steered fraction: 0.091
avg steered fraction (per-problem): 0.115
most used latent title: Random Vector
top latent titles: total=34285
  Random Vector: 90.6% (31061)
  Stating Known Equations: 2.8% (947)
  Numeric computations: 2.4% (819)
  Presenting Conclusions: 1.5% (503)
  Planning Next Steps: 1.4% (490)
  Articulating the Next Subgoal: 0.5% (173)
  Proposing Causal Hypotheses: 0.4% (125)
  Adjusting problem framing: 0.2% (73)
  Brainstorming Additional Aspects: 0.2% (60)
  Recalling Domain Knowledge: 0.1% (23)
  Drawing Deductive Inferences: 0.0% (11)
top coefficients: total=34285
  0.5: 85.3% (29242)
  1.0: 3.5% (1189)
  0.9: 3.0% (1028)
  0.6: 2.9% (981)
  0.7: 2.7% (934)
  0.8: 2.7% (911)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b_math500_random-vectors_vector_stats.json

== rolling_qwen2.5-32b_mbpp_only_finished_thinking_disable_steering_in_code_blocks.jsonl ==
problems: 155
records without hybrid_details (skipped): 30
avg steered tokens/problem: 21.18
avg total tokens/problem: 154.69
avg steered fraction: 0.137
avg steered fraction (per-problem): 0.177
most used latent title: Brainstorming Additional Aspects
top latent titles: total=2647
  Brainstorming Additional Aspects: 47.8% (1265)
  Stating Known Equations: 17.5% (464)
  Presenting Conclusions: 9.1% (240)
  Proposing Causal Hypotheses: 8.8% (233)
  Numeric computations: 5.7% (151)
  Recalling Domain Knowledge: 4.8% (128)
  Planning Next Steps: 3.3% (88)
  Articulating the Next Subgoal: 1.8% (47)
  Adjusting problem framing: 1.2% (31)
top coefficients: total=2647
  0.5: 90.0% (2381)
  0.9: 2.6% (68)
  1.0: 2.2% (58)
  0.8: 2.0% (54)
  0.6: 1.6% (43)
  0.7: 1.6% (43)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-32b_mbpp_only_finished_thinking_disable_steering_in_code_blocks_vector_stats.json

== rolling_qwen2.5-7b_gsm8k.jsonl ==
source parts: rolling_qwen2.5-7b_gsm8k.jsonl, rolling_qwen2.5-7b_gsm8k_0.jsonl
problems: 500
avg steered tokens/problem: 53.22
avg total tokens/problem: 1159.86
avg steered fraction: 0.046
avg steered fraction (per-problem): 0.062
most used latent title: Outlining Reasoning Steps
top latent titles: total=26612
  Outlining Reasoning Steps: 33.9% (9016)
  Performing Arithmetic Steps: 23.4% (6234)
  Reporting Inference Results: 18.0% (4802)
  Listing Given Data: 11.8% (3153)
  Formula Evaluation and Numeric Calculation: 7.4% (1957)
  Formula Recall: 1.7% (462)
  Concept Definition: 1.6% (439)
  Solution Outline: 1.2% (324)
  Recalling Legal Rules: 0.8% (212)
  Recalling Background Knowledge: 0.0% (13)
top coefficients: total=26612
  0.1: 37.4% (9941)
  0.7: 7.8% (2069)
  0.6: 7.7% (2055)
  0.8: 7.2% (1922)
  0.5: 7.2% (1913)
  0.4: 7.1% (1885)
  0.9: 6.8% (1810)
  0.3: 6.5% (1723)
  1.0: 6.4% (1696)
  0.2: 6.0% (1598)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-7b_gsm8k_vector_stats.json

== rolling_qwen2.5-7b_legalbench.jsonl ==
problems: 48
records without hybrid_details (skipped): 17
avg steered tokens/problem: 67.16
avg total tokens/problem: 1365.10
avg steered fraction: 0.049
avg steered fraction (per-problem): 0.058
most used latent title: Outlining Reasoning Steps
top latent titles: total=2082
  Outlining Reasoning Steps: 60.5% (1259)
  Recalling Legal Rules: 20.7% (431)
  Reporting Inference Results: 8.8% (183)
  Concept Definition: 3.2% (66)
  Solution Outline: 2.9% (60)
  Formula Evaluation and Numeric Calculation: 2.0% (42)
  Listing Given Data: 1.5% (32)
  Recalling Background Knowledge: 0.4% (8)
  Performing Arithmetic Steps: 0.0% (1)
top coefficients: total=2082
  0.1: 44.6% (928)
  1.0: 17.9% (373)
  0.7: 13.1% (272)
  0.5: 12.4% (259)
  0.3: 7.2% (150)
  0.2: 4.8% (100)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-7b_legalbench_vector_stats.json

== rolling_qwen2.5-7b_livecodebench.jsonl ==
problems: 137
avg steered tokens/problem: 99.63
avg total tokens/problem: 1603.12
avg steered fraction: 0.062
avg steered fraction (per-problem): 0.066
most used latent title: Outlining Reasoning Steps
top latent titles: total=13649
  Outlining Reasoning Steps: 45.8% (6255)
  Performing Arithmetic Steps: 9.8% (1338)
  Reporting Inference Results: 9.6% (1316)
  Formula Evaluation and Numeric Calculation: 9.3% (1269)
  Concept Definition: 8.5% (1163)
  Listing Given Data: 6.2% (853)
  Formula Recall: 5.5% (750)
  Solution Outline: 4.1% (556)
  Recalling Legal Rules: 1.0% (141)
  Recalling Background Knowledge: 0.1% (8)
top coefficients: total=13649
  0.1: 38.3% (5224)
  0.5: 7.9% (1075)
  0.6: 7.9% (1072)
  0.7: 7.8% (1065)
  0.8: 7.4% (1016)
  0.9: 6.8% (929)
  0.4: 6.8% (923)
  0.3: 6.7% (916)
  0.2: 6.5% (883)
  1.0: 4.0% (546)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-7b_livecodebench_vector_stats.json

== rolling_qwen2.5-7b_math500.jsonl ==
source parts: rolling_qwen2.5-7b_math500.jsonl, rolling_qwen2.5-7b_math500_0.jsonl
problems: 500
avg steered tokens/problem: 78.08
avg total tokens/problem: 1369.50
avg steered fraction: 0.057
avg steered fraction (per-problem): 0.063
most used latent title: Outlining Reasoning Steps
top latent titles: total=39041
  Outlining Reasoning Steps: 32.3% (12622)
  Performing Arithmetic Steps: 27.0% (10554)
  Formula Evaluation and Numeric Calculation: 13.5% (5267)
  Formula Recall: 10.2% (3995)
  Reporting Inference Results: 8.7% (3411)
  Listing Given Data: 5.0% (1968)
  Concept Definition: 1.7% (652)
  Solution Outline: 1.2% (464)
  Recalling Background Knowledge: 0.1% (56)
  Recalling Legal Rules: 0.1% (52)
top coefficients: total=39041
  0.1: 36.4% (14213)
  0.8: 8.1% (3174)
  0.7: 7.8% (3059)
  0.9: 7.2% (2795)
  0.5: 7.0% (2737)
  0.4: 6.9% (2708)
  0.6: 6.9% (2675)
  0.2: 6.8% (2672)
  0.3: 6.7% (2605)
  1.0: 6.2% (2403)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-7b_math500_vector_stats.json

== rolling_qwen2.5-7b_mbpp.jsonl ==
source parts: rolling_qwen2.5-7b_mbpp.jsonl, rolling_qwen2.5-7b_mbpp_0.jsonl
problems: 283
avg steered tokens/problem: 102.66
avg total tokens/problem: 1759.53
avg steered fraction: 0.058
avg steered fraction (per-problem): 0.063
most used latent title: Outlining Reasoning Steps
top latent titles: total=29054
  Outlining Reasoning Steps: 51.9% (15071)
  Performing Arithmetic Steps: 13.8% (4019)
  Formula Evaluation and Numeric Calculation: 9.1% (2639)
  Reporting Inference Results: 7.3% (2116)
  Concept Definition: 7.1% (2049)
  Listing Given Data: 5.8% (1673)
  Formula Recall: 3.1% (898)
  Solution Outline: 1.4% (398)
  Recalling Legal Rules: 0.6% (170)
  Recalling Background Knowledge: 0.1% (21)
top coefficients: total=29054
  0.1: 41.3% (12012)
  0.7: 8.0% (2324)
  0.6: 7.8% (2266)
  0.5: 7.4% (2152)
  0.8: 7.1% (2063)
  0.4: 6.6% (1925)
  0.3: 6.5% (1900)
  0.2: 5.9% (1718)
  0.9: 5.2% (1524)
  1.0: 4.0% (1170)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-7b_mbpp_vector_stats.json

== rolling_qwen2.5-7b_mbpp_only_finished_thinking_disable_steering_in_code_blocks.jsonl ==
problems: 39
records without hybrid_details (skipped): 2
avg steered tokens/problem: 79.22
avg total tokens/problem: 1367.70
avg steered fraction: 0.058
avg steered fraction (per-problem): 0.069
most used latent title: Outlining Reasoning Steps
top latent titles: total=2931
  Outlining Reasoning Steps: 56.1% (1645)
  Performing Arithmetic Steps: 14.6% (429)
  Reporting Inference Results: 6.8% (198)
  Listing Given Data: 6.6% (193)
  Concept Definition: 6.5% (190)
  Formula Evaluation and Numeric Calculation: 5.2% (152)
  Formula Recall: 2.3% (68)
  Solution Outline: 1.3% (37)
  Recalling Legal Rules: 0.4% (13)
  Recalling Background Knowledge: 0.2% (6)
top coefficients: total=2931
  0.1: 42.5% (1245)
  1.0: 17.2% (504)
  0.7: 15.8% (462)
  0.5: 14.0% (409)
  0.2: 5.3% (156)
  0.3: 5.3% (155)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-7b_mbpp_only_finished_thinking_disable_steering_in_code_blocks_vector_stats.json

== rolling_qwen2.5-7b_mbpp_only_finished_thinking_steered_temp_0.7.jsonl ==
problems: 34
records without hybrid_details (skipped): 2
avg steered tokens/problem: 109.75
avg total tokens/problem: 1814.56
avg steered fraction: 0.060
avg steered fraction (per-problem): 0.064
most used latent title: Outlining Reasoning Steps
top latent titles: total=3512
  Outlining Reasoning Steps: 52.6% (1847)
  Performing Arithmetic Steps: 13.9% (488)
  Formula Evaluation and Numeric Calculation: 7.8% (274)
  Concept Definition: 7.0% (247)
  Reporting Inference Results: 6.3% (220)
  Listing Given Data: 6.1% (213)
  Solution Outline: 3.2% (114)
  Recalling Legal Rules: 1.7% (59)
  Formula Recall: 1.2% (43)
  Recalling Background Knowledge: 0.2% (7)
top coefficients: total=3512
  0.1: 63.4% (2225)
  0.2: 13.4% (469)
  0.3: 7.0% (247)
  0.5: 5.9% (206)
  0.7: 5.8% (204)
  1.0: 4.6% (161)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-7b_mbpp_only_finished_thinking_steered_temp_0.7_vector_stats.json

== rolling_qwen2.5-7b_medqa.jsonl ==
problems: 40
records without hybrid_details (skipped): 1
avg steered tokens/problem: 115.59
avg total tokens/problem: 1251.87
avg steered fraction: 0.092
avg steered fraction (per-problem): 0.099
most used latent title: Outlining Reasoning Steps
top latent titles: total=4508
  Outlining Reasoning Steps: 40.7% (1834)
  Recalling Background Knowledge: 31.4% (1415)
  Reporting Inference Results: 12.3% (554)
  Recalling Legal Rules: 7.3% (327)
  Concept Definition: 4.8% (217)
  Listing Given Data: 1.6% (72)
  Solution Outline: 1.4% (63)
  Formula Evaluation and Numeric Calculation: 0.5% (22)
  Formula Recall: 0.1% (3)
  Performing Arithmetic Steps: 0.0% (1)
top coefficients: total=4508
  0.1: 40.2% (1812)
  1.0: 16.6% (747)
  0.7: 16.5% (745)
  0.5: 12.7% (571)
  0.2: 7.6% (344)
  0.3: 6.4% (289)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-7b_medqa_vector_stats.json

== rolling_qwen2.5-math-1.5b_gsm8k.jsonl ==
problems: 500
avg steered tokens/problem: 42.83
avg total tokens/problem: 464.49
avg steered fraction: 0.092
avg steered fraction (per-problem): 0.128
most used latent title: Planning Next Step
top latent titles: total=21415
  Planning Next Step: 20.4% (4359)
  Announcing Intermediate Conclusions: 16.4% (3514)
  Intermediate Numeric Calculations: 15.8% (3384)
  Task Formulation: 15.7% (3354)
  Recalling Relevant Formulas and Principles: 9.1% (1948)
  Listing Additional Considerations: 5.5% (1170)
  Reevaluation: 4.9% (1042)
  Evaluating Intermediate Results: 3.8% (818)
  Recall of Background Knowledge: 3.0% (646)
  Drawing Conclusions: 2.1% (458)
  Acknowledging uncertainty: 1.5% (321)
  Proposing Alternative Hypotheses: 0.7% (156)
  Hypothesis Generation: 0.6% (124)
  Equation Rearrangement: 0.4% (95)
  Problem Setup: 0.1% (26)
top coefficients: total=21415
  0.1: 51.9% (11116)
  0.3: 6.0% (1290)
  0.5: 6.0% (1275)
  0.2: 5.9% (1269)
  0.6: 5.8% (1236)
  0.7: 5.8% (1232)
  0.4: 5.6% (1205)
  0.8: 4.9% (1056)
  0.9: 4.2% (909)
  1.0: 3.9% (827)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-math-1.5b_gsm8k_vector_stats.json

== rolling_qwen2.5-math-1.5b_math500.jsonl ==
problems: 500
avg steered tokens/problem: 64.16
avg total tokens/problem: 757.04
avg steered fraction: 0.085
avg steered fraction (per-problem): 0.107
most used latent title: Planning Next Step
top latent titles: total=32082
  Planning Next Step: 25.3% (8127)
  Task Formulation: 23.1% (7424)
  Announcing Intermediate Conclusions: 13.4% (4295)
  Intermediate Numeric Calculations: 9.8% (3146)
  Recalling Relevant Formulas and Principles: 7.3% (2358)
  Equation Rearrangement: 5.8% (1873)
  Listing Additional Considerations: 4.7% (1512)
  Evaluating Intermediate Results: 4.4% (1413)
  Reevaluation: 2.7% (878)
  Acknowledging uncertainty: 1.9% (594)
  Proposing Alternative Hypotheses: 0.8% (259)
  Recall of Background Knowledge: 0.3% (90)
  Hypothesis Generation: 0.2% (69)
  Drawing Conclusions: 0.1% (40)
  Problem Setup: 0.0% (4)
top coefficients: total=32082
  0.1: 53.2% (17056)
  0.2: 6.0% (1936)
  0.4: 6.0% (1920)
  0.5: 5.8% (1866)
  0.3: 5.8% (1856)
  0.6: 5.6% (1812)
  0.7: 5.3% (1707)
  0.8: 4.6% (1478)
  0.9: 4.1% (1330)
  1.0: 3.5% (1121)

Saved /Users/ivan/src/base-models-reasoning-interp/hybrid/./results/rolling/rolling_qwen2.5-math-1.5b_math500_vector_stats.json


